Feedback-Aware Precoding for Millimeter Wave Massive MIMO Systems

Millimeter wave (mmWave) communication is a promising solution for coping with the ever-increasing mobile data traffic because of its large bandwidth. To enable a sufficient link margin, a large antenna array employing directional beamforming, which is enabled by the availability of channel state information at the transmitter (CSIT), is required. However, CSIT acquisition for mmWave channels introduces a huge feedback overhead due to the typically large number of transmit and receive antennas. Leveraging properties of mmWave channels, this paper proposes a precoding strategy which enables a flexible adjustment of the feedback overhead. In particular, the optimal unconstrained precoder is approximated by selecting a variable number of elements from a basis that is constructed as a function of the transmitter array response, where the number of selected basis elements can be chosen according to the feedback constraint. Simulation results show that the proposed precoding scheme can provide a near-optimal solution if a higher feedback overhead can be afforded. For a low overhead, it can still provide a good approximation of the optimal precoder.

==> fig/data/FoptDec_10cl_N16.dat <==
  -3.0000000e+01   3.8551683e-01
  -2.9000000e+01   3.7181713e-01
  -2.8000000e+01   3.5560345e-01
  -2.7000000e+01   3.3750000e-01
  -2.6000000e+01   3.1323242e-01
  -2.5000000e+01   2.9480699e-01
  -2.4000000e+01   2.7491554e-01
  -2.3000000e+01   2.5429687e-01
  -2.2000000e+01   2.3011364e-01
  -2.1000000e+01   2.0171875e-01
  -2.0000000e+01   1.7694627e-01
  -1.9000000e+01   1.5076959e-01
  -1.8000000e+01   1.2374614e-01
  -1.7000000e+01   1.0017017e-01
  -1.6000000e+01   7.8369141e-02
  -1.5000000e+01   5.9570312e-02
  -1.4000000e+01   4.3783967e-02
  -1.3000000e+01   2.9076087e-02
  -1.2000000e+01   1.9600049e-02
  -1.1000000e+01   1.1862056e-02
  -1.0000000e+01   6.8499743e-03
  -9.0000000e+00   3.5821263e-03
  -8.0000000e+00   1.8033174e-03
  -7.0000000e+00   8.3628416e-04
  -6.0000000e+00   3.5213978e-04
  -5.0000000e+00   1.4125000e-04
  -4.0000000e+00   5.7500000e-05
  -3.0000000e+00   2.4687500e-05
  -2.0000000e+00   1.2343750e-05
  -1.0000000e+00   7.3437500e-06
   0.0000000e+00   4.8437500e-06


==> fig/data/FoptDec_10cl_N6.dat <==
  -3.0000000e+01   3.9212740e-01
  -2.9000000e+01   3.8310185e-01
  -2.8000000e+01   3.6579241e-01
  -2.7000000e+01   3.4940733e-01
  -2.6000000e+01   3.3359375e-01
  -2.5000000e+01   3.1396484e-01
  -2.4000000e+01   2.9848346e-01
  -2.3000000e+01   2.8190104e-01
  -2.2000000e+01   2.5961538e-01
  -2.1000000e+01   2.3883929e-01
  -2.0000000e+01   2.1093750e-01
  -1.9000000e+01   1.8323864e-01
  -1.8000000e+01   1.6508709e-01
  -1.7000000e+01   1.4326585e-01
  -1.6000000e+01   1.1655160e-01
  -1.5000000e+01   9.3750000e-02
  -1.4000000e+01   7.4131944e-02
  -1.3000000e+01   5.7848627e-02
  -1.2000000e+01   4.3320815e-02
  -1.1000000e+01   3.0511623e-02
  -1.0000000e+01   2.0758006e-02
  -9.0000000e+00   1.3517198e-02
  -8.0000000e+00   8.7244120e-03
  -7.0000000e+00   5.2151080e-03
  -6.0000000e+00   3.6157491e-03
  -5.0000000e+00   2.3582482e-03
  -4.0000000e+00   1.4228761e-03
  -3.0000000e+00   8.3830010e-04
  -2.0000000e+00   5.6705766e-04
  -1.0000000e+00   4.1938867e-04
   0.0000000e+00   3.3086035e-04


==> fig/data/FoptDec_10cl_N8.dat <==
  -3.0000000e+01   3.9242788e-01
  -2.9000000e+01   3.7586806e-01
  -2.8000000e+01   3.5853795e-01
  -2.7000000e+01   3.4590517e-01
  -2.6000000e+01   3.2610887e-01
  -2.5000000e+01   3.0942235e-01
  -2.4000000e+01   2.9129464e-01
  -2.3000000e+01   2.7132601e-01
  -2.2000000e+01   2.4980945e-01
  -2.1000000e+01   2.2095788e-01
  -2.0000000e+01   1.9350962e-01
  -1.9000000e+01   1.7174258e-01
  -1.8000000e+01   1.4696558e-01
  -1.7000000e+01   1.1951265e-01
  -1.6000000e+01   9.9474010e-02
  -1.5000000e+01   7.4918377e-02
  -1.4000000e+01   5.5996858e-02
  -1.3000000e+01   4.2233264e-02
  -1.2000000e+01   2.8358934e-02
  -1.1000000e+01   1.9623162e-02
  -1.0000000e+01   1.2189784e-02
  -9.0000000e+00   7.0932188e-03
  -8.0000000e+00   4.1642865e-03
  -7.0000000e+00   2.2796839e-03
  -6.0000000e+00   1.1332593e-03
  -5.0000000e+00   5.2438106e-04
  -4.0000000e+00   2.4833282e-04
  -3.0000000e+00   1.0859375e-04
  -2.0000000e+00   4.7343750e-05
  -1.0000000e+00   2.2187500e-05
   0.0000000e+00   1.2031250e-05


==> fig/data/FoptDec_12cl_N16.dat <==
  -3.0000000e+01   3.9032452e-01
  -2.9000000e+01   3.7789352e-01
  -2.8000000e+01   3.6662946e-01
  -2.7000000e+01   3.5129310e-01
  -2.6000000e+01   3.3014113e-01
  -2.5000000e+01   3.0823864e-01
  -2.4000000e+01   2.8667535e-01
  -2.3000000e+01   2.6459704e-01
  -2.2000000e+01   2.3939732e-01
  -2.1000000e+01   2.1925951e-01
  -2.0000000e+01   1.9441106e-01
  -1.9000000e+01   1.6267641e-01
  -1.8000000e+01   1.3078328e-01
  -1.7000000e+01   1.0819892e-01
  -1.6000000e+01   8.3419421e-02
  -1.5000000e+01   6.4252804e-02
  -1.4000000e+01   4.5943234e-02
  -1.3000000e+01   3.1770833e-02
  -1.2000000e+01   2.0709582e-02
  -1.1000000e+01   1.2720098e-02
  -1.0000000e+01   6.7483564e-03
  -9.0000000e+00   3.6312817e-03
  -8.0000000e+00   1.7171950e-03
  -7.0000000e+00   7.7453854e-04
  -6.0000000e+00   3.0307418e-04
  -5.0000000e+00   1.0234375e-04
  -4.0000000e+00   3.3281250e-05
  -3.0000000e+00   1.2343750e-05
  -2.0000000e+00   0
  -1.0000000e+00   0
   0.0000000e+00   0


==> fig/data/FoptDec_12cl_N6.dat <==
  -3.0000000e+01   4.0625000e-01
  -2.9000000e+01   3.9302885e-01
  -2.8000000e+01   3.8136574e-01
  -2.7000000e+01   3.6969866e-01
  -2.6000000e+01   3.5317888e-01
  -2.5000000e+01   3.3723958e-01
  -2.4000000e+01   3.1811523e-01
  -2.3000000e+01   2.9664522e-01
  -2.2000000e+01   2.7702703e-01
  -2.1000000e+01   2.5390625e-01
  -2.0000000e+01   2.2638889e-01
  -1.9000000e+01   2.0503827e-01
  -1.8000000e+01   1.7598684e-01
  -1.7000000e+01   1.4617301e-01
  -1.6000000e+01   1.2214177e-01
  -1.5000000e+01   1.0331633e-01
  -1.4000000e+01   8.0960181e-02
  -1.3000000e+01   6.2162423e-02
  -1.2000000e+01   4.7388498e-02
  -1.1000000e+01   3.4749349e-02
  -1.0000000e+01   2.3547794e-02
  -9.0000000e+00   1.6433190e-02
  -8.0000000e+00   1.0534539e-02
  -7.0000000e+00   6.7083891e-03
  -6.0000000e+00   4.1066116e-03
  -5.0000000e+00   2.4093225e-03
  -4.0000000e+00   1.6019243e-03
  -3.0000000e+00   1.0093148e-03
  -2.0000000e+00   6.7265846e-04
  -1.0000000e+00   4.9251559e-04
   0.0000000e+00   3.7792961e-04


==> fig/data/FoptDec_12cl_N8.dat <==
  -3.0000000e+01   3.9963942e-01
  -2.9000000e+01   3.8882212e-01
  -2.8000000e+01   3.7528935e-01
  -2.7000000e+01   3.5881696e-01
  -2.6000000e+01   3.4244792e-01
  -2.5000000e+01   3.2762097e-01
  -2.4000000e+01   3.0681818e-01
  -2.3000000e+01   2.8559028e-01
  -2.2000000e+01   2.6398026e-01
  -2.1000000e+01   2.4069940e-01
  -2.0000000e+01   2.1359707e-01
  -1.9000000e+01   1.8882665e-01
  -1.8000000e+01   1.5795898e-01
  -1.7000000e+01   1.2840545e-01
  -1.6000000e+01   1.0481771e-01
  -1.5000000e+01   8.4164916e-02
  -1.4000000e+01   6.4252804e-02
  -1.3000000e+01   4.6656977e-02
  -1.2000000e+01   3.2997533e-02
  -1.1000000e+01   2.2642110e-02
  -1.0000000e+01   1.3957897e-02
  -9.0000000e+00   8.4023700e-03
  -8.0000000e+00   4.6700012e-03
  -7.0000000e+00   2.4698451e-03
  -6.0000000e+00   1.2656902e-03
  -5.0000000e+00   5.7691892e-04
  -4.0000000e+00   2.6375913e-04
  -3.0000000e+00   1.0968750e-04
  -2.0000000e+00   4.9687500e-05
  -1.0000000e+00   2.1250000e-05
   0.0000000e+00   1.0000000e-05


==> fig/data/FoptDec_6cl_N16.dat <==
  -3.0000000e+01   3.7065972e-01
  -2.9000000e+01   3.5937500e-01
  -2.8000000e+01   3.3984375e-01
  -2.7000000e+01   3.2762097e-01
  -2.6000000e+01   3.0516098e-01
  -2.5000000e+01   2.8705357e-01
  -2.4000000e+01   2.7097039e-01
  -2.3000000e+01   2.5038110e-01
  -2.2000000e+01   2.2361111e-01
  -2.1000000e+01   1.9669118e-01
  -2.0000000e+01   1.7308728e-01
  -1.9000000e+01   1.5053638e-01
  -1.8000000e+01   1.2890625e-01
  -1.7000000e+01   1.0259885e-01
  -1.6000000e+01   7.9478346e-02
  -1.5000000e+01   6.1261433e-02
  -1.4000000e+01   4.6477141e-02
  -1.3000000e+01   3.3810177e-02
  -1.2000000e+01   2.3808640e-02
  -1.1000000e+01   1.7496176e-02
  -1.0000000e+01   1.1778143e-02
  -9.0000000e+00   7.3117717e-03
  -8.0000000e+00   5.1734141e-03
  -7.0000000e+00   3.6675585e-03
  -6.0000000e+00   2.6116304e-03
  -5.0000000e+00   1.8342765e-03
  -4.0000000e+00   1.3129567e-03
  -3.0000000e+00   9.5470402e-04
  -2.0000000e+00   7.8732523e-04
  -1.0000000e+00   6.2656279e-04
   0.0000000e+00   5.0204252e-04


==> fig/data/FoptDec_6cl_N6.dat <==
  -3.0000000e+01   3.8551683e-01
  -2.9000000e+01   3.7109375e-01
  -2.8000000e+01   3.5290948e-01
  -2.7000000e+01   3.3984375e-01
  -2.6000000e+01   3.2384073e-01
  -2.5000000e+01   3.1131629e-01
  -2.4000000e+01   2.8906250e-01
  -2.3000000e+01   2.7449324e-01
  -2.2000000e+01   2.5546875e-01
  -2.1000000e+01   2.2465278e-01
  -2.0000000e+01   1.9806985e-01
  -1.9000000e+01   1.7416487e-01
  -1.8000000e+01   1.4937034e-01
  -1.7000000e+01   1.2737342e-01
  -1.6000000e+01   1.0078125e-01
  -1.5000000e+01   7.9737103e-02
  -1.4000000e+01   6.2548828e-02
  -1.3000000e+01   4.8490084e-02
  -1.2000000e+01   3.5893016e-02
  -1.1000000e+01   2.5524809e-02
  -1.0000000e+01   1.8826363e-02
  -9.0000000e+00   1.2993847e-02
  -8.0000000e+00   8.8606024e-03
  -7.0000000e+00   6.2219601e-03
  -6.0000000e+00   4.4243203e-03
  -5.0000000e+00   3.1446232e-03
  -4.0000000e+00   2.4854473e-03
  -3.0000000e+00   1.7254849e-03
  -2.0000000e+00   1.3859317e-03
  -1.0000000e+00   1.0709694e-03
   0.0000000e+00   8.4924230e-04


==> fig/data/FoptDec_6cl_N8.dat <==
  -3.0000000e+01   3.7500000e-01
  -2.9000000e+01   3.6328125e-01
  -2.8000000e+01   3.4698276e-01
  -2.7000000e+01   3.3240927e-01
  -2.6000000e+01   3.1542969e-01
  -2.5000000e+01   2.9986213e-01
  -2.4000000e+01   2.7842882e-01
  -2.3000000e+01   2.6121795e-01
  -2.2000000e+01   2.3655523e-01
  -2.1000000e+01   2.0742985e-01
  -2.0000000e+01   1.8547454e-01
  -1.9000000e+01   1.5869141e-01
  -1.8000000e+01   1.3640203e-01
  -1.7000000e+01   1.1434659e-01
  -1.6000000e+01   8.8267544e-02
  -1.5000000e+01   6.7848154e-02
  -1.4000000e+01   5.3440824e-02
  -1.3000000e+01   4.0549089e-02
  -1.2000000e+01   2.7744114e-02
  -1.1000000e+01   2.0190136e-02
  -1.0000000e+01   1.4621350e-02
  -9.0000000e+00   9.5008886e-03
  -8.0000000e+00   6.2655666e-03
  -7.0000000e+00   4.6091233e-03
  -6.0000000e+00   3.2277232e-03
  -5.0000000e+00   2.4195007e-03
  -4.0000000e+00   1.6813034e-03
  -3.0000000e+00   1.2114529e-03
  -2.0000000e+00   9.2235872e-04
  -1.0000000e+00   7.5070682e-04
   0.0000000e+00   5.7918933e-04


==> fig/data/OMP_10cl.dat <==
  -3.0000000e+01   3.9242788e-01
  -2.9000000e+01   3.7586806e-01
  -2.8000000e+01   3.5853795e-01
  -2.7000000e+01   3.4590517e-01
  -2.6000000e+01   3.2610887e-01
  -2.5000000e+01   3.0942235e-01
  -2.4000000e+01   2.9129464e-01
  -2.3000000e+01   2.7132601e-01
  -2.2000000e+01   2.4980945e-01
  -2.1000000e+01   2.2095788e-01
  -2.0000000e+01   1.9350962e-01
  -1.9000000e+01   1.7174258e-01
  -1.8000000e+01   1.4696558e-01
  -1.7000000e+01   1.1951265e-01
  -1.6000000e+01   9.9474010e-02
  -1.5000000e+01   7.4918377e-02
  -1.4000000e+01   5.5996858e-02
  -1.3000000e+01   4.2233264e-02
  -1.2000000e+01   2.8358934e-02
  -1.1000000e+01   1.9623162e-02
  -1.0000000e+01   1.2189784e-02
  -9.0000000e+00   7.0932188e-03
  -8.0000000e+00   4.1642865e-03
  -7.0000000e+00   2.2796839e-03
  -6.0000000e+00   1.1332593e-03
  -5.0000000e+00   5.2438106e-04
  -4.0000000e+00   2.4833282e-04
  -3.0000000e+00   1.0859375e-04
  -2.0000000e+00   4.7343750e-05
  -1.0000000e+00   2.2187500e-05
   0.0000000e+00   1.2031250e-05


==> fig/data/OMP_12cl.dat <==
  -3.0000000e+01   3.9963942e-01
  -2.9000000e+01   3.8882212e-01
  -2.8000000e+01   3.7528935e-01
  -2.7000000e+01   3.5881696e-01
  -2.6000000e+01   3.4244792e-01
  -2.5000000e+01   3.2762097e-01
  -2.4000000e+01   3.0681818e-01
  -2.3000000e+01   2.8559028e-01
  -2.2000000e+01   2.6398026e-01
  -2.1000000e+01   2.4069940e-01
  -2.0000000e+01   2.1359707e-01
  -1.9000000e+01   1.8882665e-01
  -1.8000000e+01   1.5795898e-01
  -1.7000000e+01   1.2840545e-01
  -1.6000000e+01   1.0481771e-01
  -1.5000000e+01   8.4164916e-02
  -1.4000000e+01   6.4252804e-02
  -1.3000000e+01   4.6656977e-02
  -1.2000000e+01   3.2997533e-02
  -1.1000000e+01   2.2642110e-02
  -1.0000000e+01   1.3957897e-02
  -9.0000000e+00   8.4023700e-03
  -8.0000000e+00   4.6700012e-03
  -7.0000000e+00   2.4698451e-03
  -6.0000000e+00   1.2656902e-03
  -5.0000000e+00   5.7691892e-04
  -4.0000000e+00   2.6375913e-04
  -3.0000000e+00   1.0968750e-04
  -2.0000000e+00   4.9687500e-05
  -1.0000000e+00   2.1250000e-05
   0.0000000e+00   1.0000000e-05


==> fig/data/OMP_6cl.dat <==
  -3.0000000e+01   3.7500000e-01
  -2.9000000e+01   3.6328125e-01
  -2.8000000e+01   3.4698276e-01
  -2.7000000e+01   3.3240927e-01
  -2.6000000e+01   3.1542969e-01
  -2.5000000e+01   2.9986213e-01
  -2.4000000e+01   2.7842882e-01
  -2.3000000e+01   2.6121795e-01
  -2.2000000e+01   2.3655523e-01
  -2.1000000e+01   2.0742985e-01
  -2.0000000e+01   1.8547454e-01
  -1.9000000e+01   1.5869141e-01
  -1.8000000e+01   1.3640203e-01
  -1.7000000e+01   1.1434659e-01
  -1.6000000e+01   8.8267544e-02
  -1.5000000e+01   6.7848154e-02
  -1.4000000e+01   5.3440824e-02
  -1.3000000e+01   4.0549089e-02
  -1.2000000e+01   2.7744114e-02
  -1.1000000e+01   2.0190136e-02
  -1.0000000e+01   1.4621350e-02
  -9.0000000e+00   9.5008886e-03
  -8.0000000e+00   6.2655666e-03
  -7.0000000e+00   4.6091233e-03
  -6.0000000e+00   3.2277232e-03
  -5.0000000e+00   2.4195007e-03
  -4.0000000e+00   1.6813034e-03
  -3.0000000e+00   1.2114529e-03
  -2.0000000e+00   9.2235872e-04
  -1.0000000e+00   7.5070682e-04
   0.0000000e+00   5.7918933e-04


==> fig/data/Res16_simple.dat <==
  -3.0000000e+01   4.2871094e-01
  -2.9000000e+01   4.2252604e-01
  -2.8000000e+01   4.1718750e-01
  -2.7000000e+01   4.0906250e-01
  -2.6000000e+01   4.0156250e-01
  -2.5000000e+01   3.9903846e-01
  -2.4000000e+01   3.9062500e-01
  -2.3000000e+01   3.8194444e-01
  -2.2000000e+01   3.7500000e-01
  -2.1000000e+01   3.6188616e-01
  -2.0000000e+01   3.4779095e-01
  -1.9000000e+01   3.3619792e-01
  -1.8000000e+01   3.2636089e-01
  -1.7000000e+01   3.1084280e-01
  -1.6000000e+01   2.9434743e-01
  -1.5000000e+01   2.7998311e-01
  -1.4000000e+01   2.6500822e-01
  -1.3000000e+01   2.4386161e-01
  -1.2000000e+01   2.2922585e-01
  -1.1000000e+01   2.0979818e-01
  -1.0000000e+01   1.9275841e-01
  -9.0000000e+00   1.7322198e-01
  -8.0000000e+00   1.5518466e-01
  -7.0000000e+00   1.4183539e-01
  -6.0000000e+00   1.2578125e-01
  -5.0000000e+00   1.0811492e-01
  -4.0000000e+00   8.9634487e-02
  -3.0000000e+00   7.8369141e-02
  -2.0000000e+00   6.6074346e-02
  -1.0000000e+00   5.7084517e-02
   0.0000000e+00   4.8998786e-02
   1.0000000e+00   4.2252604e-02
   2.0000000e+00   3.4629109e-02
   3.0000000e+00   2.9724482e-02
   4.0000000e+00   2.3328488e-02
   5.0000000e+00   1.8601882e-02
   6.0000000e+00   1.4390266e-02
   7.0000000e+00   1.1914062e-02
   8.0000000e+00   9.1861264e-03
   9.0000000e+00   7.5158228e-03
   1.0000000e+01   5.4725859e-03


==> fig/data/Res16_subSec2.dat <==
  -3.0000000e+01   4.3326823e-01
  -2.9000000e+01   4.2675781e-01
  -2.8000000e+01   4.2285156e-01
  -2.7000000e+01   4.1861979e-01
  -2.6000000e+01   4.0968750e-01
  -2.5000000e+01   4.0437500e-01
  -2.4000000e+01   3.9963942e-01
  -2.3000000e+01   3.9332933e-01
  -2.2000000e+01   3.7760417e-01
  -2.1000000e+01   3.6997768e-01
  -2.0000000e+01   3.5881696e-01
  -1.9000000e+01   3.4088542e-01
  -1.8000000e+01   3.2711694e-01
  -1.7000000e+01   3.1013258e-01
  -1.6000000e+01   2.9526654e-01
  -1.5000000e+01   2.8320312e-01
  -1.4000000e+01   2.6788651e-01
  -1.3000000e+01   2.4637957e-01
  -1.2000000e+01   2.2904830e-01
  -1.1000000e+01   2.1559176e-01
  -1.0000000e+01   1.8634259e-01
  -9.0000000e+00   1.5187027e-01
  -8.0000000e+00   1.3730736e-01
  -7.0000000e+00   1.1512213e-01
  -6.0000000e+00   9.6604567e-02
  -5.0000000e+00   7.8369141e-02
  -4.0000000e+00   6.0128348e-02
  -3.0000000e+00   4.8220694e-02
  -2.0000000e+00   3.9587451e-02
  -1.0000000e+00   3.1250000e-02
   0.0000000e+00   2.3771526e-02
   1.0000000e+00   1.8295818e-02
   2.0000000e+00   1.4101946e-02
   3.0000000e+00   1.1574408e-02
   4.0000000e+00   8.6670973e-03
   5.0000000e+00   6.4111547e-03
   6.0000000e+00   4.4381355e-03
   7.0000000e+00   3.2018034e-03
   8.0000000e+00   2.1682640e-03
   9.0000000e+00   1.5378277e-03
   1.0000000e+01   1.1076716e-03


==> fig/data/Res16_subSec4.dat <==
  -3.0000000e+01   4.3614130e-01
  -2.9000000e+01   4.3196615e-01
  -2.8000000e+01   4.2480469e-01
  -2.7000000e+01   4.1829427e-01
  -2.6000000e+01   4.0937500e-01
  -2.5000000e+01   4.0062500e-01
  -2.4000000e+01   3.9423077e-01
  -2.3000000e+01   3.8671875e-01
  -2.2000000e+01   3.7471065e-01
  -2.1000000e+01   3.6356027e-01
  -2.0000000e+01   3.4779095e-01
  -1.9000000e+01   3.3593750e-01
  -1.8000000e+01   3.2006836e-01
  -1.7000000e+01   3.0421402e-01
  -1.6000000e+01   2.8839286e-01
  -1.5000000e+01   2.7217061e-01
  -1.4000000e+01   2.5351563e-01
  -1.3000000e+01   2.2958097e-01
  -1.2000000e+01   2.1343085e-01
  -1.1000000e+01   1.8532986e-01
  -1.0000000e+01   1.6217238e-01
  -9.0000000e+00   1.3932292e-01
  -8.0000000e+00   1.2451775e-01
  -7.0000000e+00   1.0754654e-01
  -6.0000000e+00   9.3750000e-02
  -5.0000000e+00   7.5305451e-02
  -4.0000000e+00   6.0128348e-02
  -3.0000000e+00   4.8535628e-02
  -2.0000000e+00   3.9276123e-02
  -1.0000000e+00   3.1056502e-02
   0.0000000e+00   2.2796839e-02
   1.0000000e+00   1.8439798e-02
   2.0000000e+00   1.2913721e-02
   3.0000000e+00   8.8550812e-03
   4.0000000e+00   6.6897142e-03
   5.0000000e+00   4.6889596e-03
   6.0000000e+00   3.0493030e-03
   7.0000000e+00   2.0356961e-03
   8.0000000e+00   1.4121495e-03
   9.0000000e+00   1.0565680e-03
   1.0000000e+01   7.3777694e-04
   1.1000000e+01   5.0003739e-04
   1.2000000e+01   3.4495006e-04
   1.3000000e+01   2.1227278e-04
   1.4000000e+01   1.3781250e-04
   1.5000000e+01   9.3593750e-05
   1.6000000e+01   6.0156250e-05
   1.7000000e+01   3.9375000e-05
   1.8000000e+01   2.5000000e-05
   1.9000000e+01   1.6562500e-05
   2.0000000e+01   1.0312500e-05


==> fig/data/Res256_simple.dat <==
  -3.0000000e+01   3.9032452e-01
  -2.9000000e+01   3.7789352e-01
  -2.8000000e+01   3.6662946e-01
  -2.7000000e+01   3.5129310e-01
  -2.6000000e+01   3.3014113e-01
  -2.5000000e+01   3.0823864e-01
  -2.4000000e+01   2.8667535e-01
  -2.3000000e+01   2.6459704e-01
  -2.2000000e+01   2.3939732e-01
  -2.1000000e+01   2.1925951e-01
  -2.0000000e+01   1.9441106e-01
  -1.9000000e+01   1.6267641e-01
  -1.8000000e+01   1.3078328e-01
  -1.7000000e+01   1.0819892e-01
  -1.6000000e+01   8.3419421e-02
  -1.5000000e+01   6.4252804e-02
  -1.4000000e+01   4.5943234e-02
  -1.3000000e+01   3.1770833e-02
  -1.2000000e+01   2.0709582e-02
  -1.1000000e+01   1.2720098e-02
  -1.0000000e+01   6.7483564e-03
  -9.0000000e+00   3.6312817e-03
  -8.0000000e+00   1.7171950e-03
  -7.0000000e+00   7.7453854e-04
  -6.0000000e+00   3.0307418e-04
  -5.0000000e+00   1.0234375e-04
  -4.0000000e+00   3.3281250e-05
  -3.0000000e+00   1.2343750e-05
  -2.0000000e+00   0
  -1.0000000e+00   0
   0.0000000e+00   0


==> fig/data/Res256_subSec2.dat <==
  -3.0000000e+01   3.9032452e-01
  -2.9000000e+01   3.7818287e-01
  -2.8000000e+01   3.6579241e-01
  -2.7000000e+01   3.5048491e-01
  -2.6000000e+01   3.2963710e-01
  -2.5000000e+01   3.0776515e-01
  -2.4000000e+01   2.8645833e-01
  -2.3000000e+01   2.6418586e-01
  -2.2000000e+01   2.3995536e-01
  -2.1000000e+01   2.2061821e-01
  -2.0000000e+01   1.9381010e-01
  -1.9000000e+01   1.6280242e-01
  -1.8000000e+01   1.3168174e-01
  -1.7000000e+01   1.0903533e-01
  -1.6000000e+01   8.3290289e-02
  -1.5000000e+01   6.4302885e-02
  -1.4000000e+01   4.6154954e-02
  -1.3000000e+01   3.1770833e-02
  -1.2000000e+01   2.0565965e-02
  -1.1000000e+01   1.2694075e-02
  -1.0000000e+01   6.7574696e-03
  -9.0000000e+00   3.6492412e-03
  -8.0000000e+00   1.7171950e-03
  -7.0000000e+00   7.8179927e-04
  -6.0000000e+00   3.0463328e-04
  -5.0000000e+00   1.0203125e-04
  -4.0000000e+00   3.3125000e-05
  -3.0000000e+00   1.2500000e-05
  -2.0000000e+00   0
  -1.0000000e+00   0
   0.0000000e+00   0


==> fig/data/Res32_simple.dat <==
  -3.0000000e+01   4.1894531e-01
  -2.9000000e+01   4.1468750e-01
  -2.8000000e+01   4.0531250e-01
  -2.7000000e+01   3.9362981e-01
  -2.6000000e+01   3.8368056e-01
  -2.5000000e+01   3.7384259e-01
  -2.4000000e+01   3.6077009e-01
  -2.3000000e+01   3.4401042e-01
  -2.2000000e+01   3.2862903e-01
  -2.1000000e+01   3.1640625e-01
  -2.0000000e+01   2.9549632e-01
  -1.9000000e+01   2.7934966e-01
  -1.8000000e+01   2.5821314e-01
  -1.7000000e+01   2.3728198e-01
  -1.6000000e+01   2.1841755e-01
  -1.5000000e+01   1.9715074e-01
  -1.4000000e+01   1.6470287e-01
  -1.3000000e+01   1.4095511e-01
  -1.2000000e+01   1.1997768e-01
  -1.1000000e+01   9.5833333e-02
  -1.0000000e+01   7.7701066e-02
  -9.0000000e+00   6.2210648e-02
  -8.0000000e+00   4.9620978e-02
  -7.0000000e+00   3.8026752e-02
  -6.0000000e+00   2.9636799e-02
  -5.0000000e+00   2.2135417e-02
  -4.0000000e+00   1.6705729e-02
  -3.0000000e+00   1.2554756e-02
  -2.0000000e+00   9.3255354e-03
  -1.0000000e+00   6.7711857e-03
   0.0000000e+00   4.8393677e-03
   1.0000000e+00   3.7460384e-03
   2.0000000e+00   2.5820463e-03
   3.0000000e+00   1.8954190e-03
   4.0000000e+00   1.2757334e-03
   5.0000000e+00   8.8866495e-04
   6.0000000e+00   5.9499480e-04
   7.0000000e+00   4.0002448e-04
   8.0000000e+00   2.8340307e-04
   9.0000000e+00   1.9031250e-04
   1.0000000e+01   1.2296875e-04


==> fig/data/Res32_subSec2.dat <==
  -3.0000000e+01   4.2447917e-01
  -2.9000000e+01   4.1343750e-01
  -2.8000000e+01   4.0406250e-01
  -2.7000000e+01   3.9332933e-01
  -2.6000000e+01   3.8368056e-01
  -2.5000000e+01   3.7065972e-01
  -2.4000000e+01   3.5965402e-01
  -2.3000000e+01   3.4509698e-01
  -2.2000000e+01   3.2787298e-01
  -2.1000000e+01   3.1036932e-01
  -2.0000000e+01   2.8883929e-01
  -1.9000000e+01   2.6891447e-01
  -1.8000000e+01   2.4599848e-01
  -1.7000000e+01   2.2214674e-01
  -1.6000000e+01   2.0203125e-01
  -1.5000000e+01   1.7389547e-01
  -1.4000000e+01   1.4960354e-01
  -1.3000000e+01   1.2786788e-01
  -1.2000000e+01   1.1119792e-01
  -1.1000000e+01   9.2101491e-02
  -1.0000000e+01   6.9612069e-02
  -9.0000000e+00   5.6346020e-02
  -8.0000000e+00   4.1927083e-02
  -7.0000000e+00   3.1695016e-02
  -6.0000000e+00   2.3998206e-02
  -5.0000000e+00   1.7841312e-02
  -4.0000000e+00   1.2913306e-02
  -3.0000000e+00   8.8216718e-03
  -2.0000000e+00   6.4070503e-03
  -1.0000000e+00   4.2224389e-03
   0.0000000e+00   2.9521042e-03
   1.0000000e+00   1.8594969e-03
   2.0000000e+00   1.2313284e-03
   3.0000000e+00   8.0499258e-04
   4.0000000e+00   5.5466717e-04
   5.0000000e+00   3.6043407e-04
   6.0000000e+00   2.3667534e-04
   7.0000000e+00   1.4921875e-04
   8.0000000e+00   9.2812500e-05
   9.0000000e+00   5.7656250e-05
   1.0000000e+01   3.7031250e-05


==> fig/data/Res64_simple.dat <==
  -3.0000000e+01   3.9963942e-01
  -2.9000000e+01   3.8281250e-01
  -2.8000000e+01   3.7165179e-01
  -2.7000000e+01   3.6021205e-01
  -2.6000000e+01   3.4752155e-01
  -2.5000000e+01   3.3463542e-01
  -2.4000000e+01   3.1420898e-01
  -2.3000000e+01   2.9062500e-01
  -2.2000000e+01   2.6912007e-01
  -2.1000000e+01   2.4599848e-01
  -2.0000000e+01   2.2112772e-01
  -1.9000000e+01   1.9791667e-01
  -1.8000000e+01   1.7306674e-01
  -1.7000000e+01   1.4073351e-01
  -1.6000000e+01   1.1727834e-01
  -1.5000000e+01   9.2316514e-02
  -1.4000000e+01   6.9773707e-02
  -1.3000000e+01   5.1853951e-02
  -1.2000000e+01   3.8640203e-02
  -1.1000000e+01   2.7311819e-02
  -1.0000000e+01   1.7821397e-02
  -9.0000000e+00   1.1852811e-02
  -8.0000000e+00   7.4743470e-03
  -7.0000000e+00   4.3470331e-03
  -6.0000000e+00   2.5349069e-03
  -5.0000000e+00   1.4672061e-03
  -4.0000000e+00   8.8314618e-04
  -3.0000000e+00   5.0771151e-04
  -2.0000000e+00   2.8913450e-04
  -1.0000000e+00   1.6859375e-04
   0.0000000e+00   9.5625000e-05
   1.0000000e+00   5.4843750e-05
   2.0000000e+00   3.2031250e-05
   3.0000000e+00   1.9062500e-05
   4.0000000e+00   0
   5.0000000e+00   0
   6.0000000e+00   0
   7.0000000e+00   0
   8.0000000e+00   0
   9.0000000e+00   0
   1.0000000e+01   0


==> fig/data/Res64_subSec2.dat <==
  -3.0000000e+01   3.9393029e-01
  -2.9000000e+01   3.8223380e-01
  -2.8000000e+01   3.7388393e-01
  -2.7000000e+01   3.6328125e-01
  -2.6000000e+01   3.4617457e-01
  -2.5000000e+01   3.2988911e-01
  -2.4000000e+01   3.0871212e-01
  -2.3000000e+01   2.8750000e-01
  -2.2000000e+01   2.7111486e-01
  -2.1000000e+01   2.4561738e-01
  -2.0000000e+01   2.2180707e-01
  -1.9000000e+01   2.0140625e-01
  -1.8000000e+01   1.7281789e-01
  -1.7000000e+01   1.4106514e-01
  -1.6000000e+01   1.1902574e-01
  -1.5000000e+01   9.4855542e-02
  -1.4000000e+01   7.1819196e-02
  -1.3000000e+01   5.4015457e-02
  -1.2000000e+01   3.9001702e-02
  -1.1000000e+01   2.6537698e-02
  -1.0000000e+01   1.7744348e-02
  -9.0000000e+00   1.1764598e-02
  -8.0000000e+00   7.1234886e-03
  -7.0000000e+00   4.2153304e-03
  -6.0000000e+00   2.5063392e-03
  -5.0000000e+00   1.4067771e-03
  -4.0000000e+00   8.3342876e-04
  -3.0000000e+00   4.6673876e-04
  -2.0000000e+00   2.5896228e-04
  -1.0000000e+00   1.3859375e-04
   0.0000000e+00   7.9687500e-05
   1.0000000e+00   4.6562500e-05
   2.0000000e+00   2.8281250e-05
   3.0000000e+00   1.6875000e-05
   4.0000000e+00   0
   5.0000000e+00   0
   6.0000000e+00   0
   7.0000000e+00   0
   8.0000000e+00   0
   9.0000000e+00   0
   1.0000000e+01   0


==> fig/data/gk_gamma1.dat <==
  -9.3780764e+00  -1.2361335e+01
  -9.3733885e+00  -1.2390450e+01
  -9.3687007e+00  -1.2421988e+01
  -9.3640128e+00  -1.2455970e+01
  -9.3593249e+00  -1.2492418e+01
  -9.3546371e+00  -1.2531355e+01
  -9.3499492e+00  -1.2572806e+01
  -9.3452613e+00  -1.2616797e+01
  -9.3405735e+00  -1.2663358e+01
  -9.3358856e+00  -1.2712519e+01
  -9.3311977e+00  -1.2764311e+01
  -9.3265099e+00  -1.2818770e+01
  -9.3218220e+00  -1.2875931e+01
  -9.3171342e+00  -1.2935833e+01
  -9.3124463e+00  -1.2998518e+01
  -9.3077584e+00  -1.3064028e+01
  -9.3030706e+00  -1.3132409e+01
  -9.2983827e+00  -1.3203710e+01
  -9.2936948e+00  -1.3277983e+01
  -9.2890070e+00  -1.3355281e+01
  -9.2843191e+00  -1.3435662e+01
  -9.2796312e+00  -1.3519187e+01
  -9.2749434e+00  -1.3605921e+01
  -9.2702555e+00  -1.3695931e+01
  -9.2655676e+00  -1.3789289e+01
  -9.2608798e+00  -1.3886073e+01
  -9.2561919e+00  -1.3986361e+01
  -9.2515040e+00  -1.4090241e+01
  -9.2468162e+00  -1.4197803e+01
  -9.2421283e+00  -1.4309143e+01
  -9.2374404e+00  -1.4424364e+01
  -9.2327526e+00  -1.4543573e+01
  -9.2280647e+00  -1.4666886e+01
  -9.2233768e+00  -1.4794425e+01
  -9.2186890e+00  -1.4926322e+01
  -9.2140011e+00  -1.5062715e+01
  -9.2093132e+00  -1.5203751e+01
  -9.2046254e+00  -1.5349591e+01
  -9.1999375e+00  -1.5500402e+01
  -9.1952496e+00  -1.5656366e+01
  -9.1905618e+00  -1.5817677e+01
  -9.1858739e+00  -1.5984542e+01
  -9.1811860e+00  -1.6157187e+01
  -9.1764982e+00  -1.6335850e+01
  -9.1718103e+00  -1.6520791e+01
  -9.1671224e+00  -1.6712292e+01
  -9.1624346e+00  -1.6910653e+01
  -9.1577467e+00  -1.7116204e+01
  -9.1530588e+00  -1.7329300e+01
  -9.1483710e+00  -1.7550331e+01
  -9.1436831e+00  -1.7779718e+01
  -9.1389952e+00  -1.8017924e+01
  -9.1343074e+00  -1.8265457e+01
  -9.1296195e+00  -1.8522873e+01
  -9.1249316e+00  -1.8790788e+01
  -9.1202438e+00  -1.9069882e+01
  -9.1155559e+00  -1.9360909e+01
  -9.1108680e+00  -1.9664710e+01
  -9.1061802e+00  -1.9982226e+01
  -9.1014923e+00  -2.0314513e+01
  -9.0968044e+00  -2.0662762e+01
  -9.0921166e+00  -2.1028327e+01
  -9.0874287e+00  -2.1412748e+01
  -9.0827408e+00  -2.1817794e+01
  -9.0780530e+00  -2.2245507e+01
  -9.0733651e+00  -2.2698262e+01
  -9.0686772e+00  -2.3178844e+01
  -9.0639894e+00  -2.3690547e+01
  -9.0593015e+00  -2.4237306e+01
  -9.0546136e+00  -2.4823877e+01
  -9.0499258e+00  -2.5456078e+01
  -9.0452379e+00  -2.6141136e+01
  -9.0405500e+00  -2.6888179e+01
  -9.0358622e+00  -2.7708965e+01
  -9.0311743e+00  -2.8619008e+01
  -9.0264864e+00  -2.9639360e+01
  -9.0217986e+00  -3.0799617e+01
  -9.0171107e+00  -3.2143270e+01
  -9.0124228e+00  -3.3738046e+01
  -9.0077350e+00  -3.5698119e+01
  -9.0030471e+00  -3.8239563e+01
  -8.9983592e+00  -4.1855425e+01
  -8.9936714e+00  -4.8178672e+01
  -8.9889835e+00  -7.0998467e+01
  -8.9842956e+00  -4.6997711e+01
  -8.9796078e+00  -4.1252391e+01
  -8.9749199e+00  -3.7822933e+01
  -8.9702320e+00  -3.5370246e+01
  -8.9655442e+00  -3.3459892e+01
  -8.9608563e+00  -3.1895322e+01
  -8.9561685e+00  -3.0570726e+01
  -8.9514806e+00  -2.9422558e+01
  -8.9467927e+00  -2.8409651e+01
  -8.9421049e+00  -2.7503803e+01
  -8.9374170e+00  -2.6684847e+01
  -8.9327291e+00  -2.5937862e+01
  -8.9280413e+00  -2.5251498e+01
  -8.9233534e+00  -2.4616920e+01
  -8.9186655e+00  -2.4027116e+01
  -8.9139777e+00  -2.3476428e+01
  -8.9092898e+00  -2.2960224e+01
  -8.9046019e+00  -2.2474663e+01
  -8.8999141e+00  -2.2016528e+01
  -8.8952262e+00  -2.1583094e+01
  -8.8905383e+00  -2.1172035e+01
  -8.8858505e+00  -2.0781350e+01
  -8.8811626e+00  -2.0409301e+01
  -8.8764747e+00  -2.0054377e+01
  -8.8717869e+00  -1.9715247e+01
  -8.8670990e+00  -1.9390740e+01
  -8.8624111e+00  -1.9079817e+01
  -8.8577233e+00  -1.8781550e+01
  -8.8530354e+00  -1.8495111e+01
  -8.8483475e+00  -1.8219757e+01
  -8.8436597e+00  -1.7954817e+01
  -8.8389718e+00  -1.7699684e+01
  -8.8342839e+00  -1.7453809e+01
  -8.8295961e+00  -1.7216689e+01
  -8.8249082e+00  -1.6987870e+01
  -8.8202203e+00  -1.6766931e+01
  -8.8155325e+00  -1.6553491e+01
  -8.8108446e+00  -1.6347197e+01
  -8.8061567e+00  -1.6147724e+01
  -8.8014689e+00  -1.5954773e+01
  -8.7967810e+00  -1.5768067e+01
  -8.7920931e+00  -1.5587349e+01
  -8.7874053e+00  -1.5412381e+01
  -8.7827174e+00  -1.5242941e+01
  -8.7780295e+00  -1.5078824e+01
  -8.7733417e+00  -1.4919837e+01
  -8.7686538e+00  -1.4765802e+01
  -8.7639659e+00  -1.4616550e+01
  -8.7592781e+00  -1.4471925e+01
  -8.7545902e+00  -1.4331780e+01
  -8.7499023e+00  -1.4195977e+01
  -8.7452145e+00  -1.4064387e+01
  -8.7405266e+00  -1.3936889e+01
  -8.7358387e+00  -1.3813367e+01
  -8.7311509e+00  -1.3693716e+01
  -8.7264630e+00  -1.3577833e+01
  -8.7217751e+00  -1.3465623e+01
  -8.7170873e+00  -1.3356996e+01
  -8.7123994e+00  -1.3251868e+01
  -8.7077115e+00  -1.3150158e+01
  -8.7030237e+00  -1.3051791e+01
  -8.6983358e+00  -1.2956695e+01
  -8.6936479e+00  -1.2864803e+01
  -8.6889601e+00  -1.2776051e+01
  -8.6842722e+00  -1.2690379e+01
  -8.6795843e+00  -1.2607730e+01
  -8.6748965e+00  -1.2528049e+01
  -8.6702086e+00  -1.2451288e+01
  -8.6655207e+00  -1.2377396e+01
  -8.6608329e+00  -1.2306329e+01
  -8.6561450e+00  -1.2238044e+01
  -8.6514571e+00  -1.2172500e+01
  -8.6467693e+00  -1.2109659e+01
  -8.6420814e+00  -1.2049486e+01
  -8.6373935e+00  -1.1991946e+01
  -8.6327057e+00  -1.1937008e+01
  -8.6280178e+00  -1.1884641e+01
  -8.6233299e+00  -1.1834818e+01
  -8.6186421e+00  -1.1787512e+01
  -8.6139542e+00  -1.1742699e+01
  -8.6092663e+00  -1.1700355e+01
  -8.6045785e+00  -1.1660460e+01
  -8.5998906e+00  -1.1622993e+01
  -8.5952028e+00  -1.1587937e+01
  -8.5905149e+00  -1.1555275e+01
  -8.5858270e+00  -1.1524991e+01
  -8.5811392e+00  -1.1497071e+01
  -8.5764513e+00  -1.1471503e+01
  -8.5717634e+00  -1.1448275e+01
  -8.5670756e+00  -1.1427378e+01
  -8.5623877e+00  -1.1408803e+01
  -8.5576998e+00  -1.1392543e+01
  -8.5530120e+00  -1.1378591e+01
  -8.5483241e+00  -1.1366943e+01
  -8.5436362e+00  -1.1357595e+01
  -8.5389484e+00  -1.1350544e+01
  -8.5342605e+00  -1.1345789e+01
  -8.5295726e+00  -1.1343331e+01
  -8.5248848e+00  -1.1343171e+01
  -8.5201969e+00  -1.1345311e+01
  -8.5155090e+00  -1.1349754e+01
  -8.5108212e+00  -1.1356507e+01
  -8.5061333e+00  -1.1365574e+01
  -8.5014454e+00  -1.1376963e+01
  -8.4967576e+00  -1.1390683e+01
  -8.4920697e+00  -1.1406745e+01
  -8.4873818e+00  -1.1425158e+01
  -8.4826940e+00  -1.1445937e+01
  -8.4780061e+00  -1.1469094e+01
  -8.4733182e+00  -1.1494646e+01
  -8.4686304e+00  -1.1522609e+01
  -8.4639425e+00  -1.1553001e+01
  -8.4592546e+00  -1.1585843e+01
  -8.4545668e+00  -1.1621155e+01
  -8.4498789e+00  -1.1658961e+01
  -8.4451910e+00  -1.1699285e+01
  -8.4405032e+00  -1.1742154e+01
  -8.4358153e+00  -1.1787595e+01
  -8.4311274e+00  -1.1835639e+01
  -8.4264396e+00  -1.1886318e+01
  -8.4217517e+00  -1.1939666e+01
  -8.4170638e+00  -1.1995718e+01
  -8.4123760e+00  -1.2054513e+01
  -8.4076881e+00  -1.2116091e+01
  -8.4030002e+00  -1.2180496e+01
  -8.3983124e+00  -1.2247773e+01
  -8.3936245e+00  -1.2317970e+01
  -8.3889366e+00  -1.2391137e+01
  -8.3842488e+00  -1.2467330e+01
  -8.3795609e+00  -1.2546605e+01
  -8.3748730e+00  -1.2629022e+01
  -8.3701852e+00  -1.2714645e+01
  -8.3654973e+00  -1.2803542e+01
  -8.3608094e+00  -1.2895785e+01
  -8.3561216e+00  -1.2991448e+01
  -8.3514337e+00  -1.3090612e+01
  -8.3467458e+00  -1.3193363e+01
  -8.3420580e+00  -1.3299790e+01
  -8.3373701e+00  -1.3409989e+01
  -8.3326822e+00  -1.3524061e+01
  -8.3279944e+00  -1.3642113e+01
  -8.3233065e+00  -1.3764261e+01
  -8.3186186e+00  -1.3890626e+01
  -8.3139308e+00  -1.4021337e+01
  -8.3092429e+00  -1.4156532e+01
  -8.3045550e+00  -1.4296359e+01
  -8.2998672e+00  -1.4440975e+01
  -8.2951793e+00  -1.4590546e+01
  -8.2904914e+00  -1.4745254e+01
  -8.2858036e+00  -1.4905290e+01
  -8.2811157e+00  -1.5070861e+01
  -8.2764278e+00  -1.5242188e+01
  -8.2717400e+00  -1.5419510e+01
  -8.2670521e+00  -1.5603085e+01
  -8.2623642e+00  -1.5793189e+01
  -8.2576764e+00  -1.5990123e+01
  -8.2529885e+00  -1.6194213e+01
  -8.2483006e+00  -1.6405810e+01
  -8.2436128e+00  -1.6625299e+01
  -8.2389249e+00  -1.6853099e+01
  -8.2342370e+00  -1.7089668e+01
  -8.2295492e+00  -1.7335508e+01
  -8.2248613e+00  -1.7591169e+01
  -8.2201735e+00  -1.7857261e+01
  -8.2154856e+00  -1.8134454e+01
  -8.2107977e+00  -1.8423496e+01
  -8.2061099e+00  -1.8725216e+01
  -8.2014220e+00  -1.9040542e+01
  -8.1967341e+00  -1.9370518e+01
  -8.1920463e+00  -1.9716319e+01
  -8.1873584e+00  -2.0079277e+01
  -8.1826705e+00  -2.0460910e+01
  -8.1779827e+00  -2.0862961e+01
  -8.1732948e+00  -2.1287437e+01
  -8.1686069e+00  -2.1736672e+01
  -8.1639191e+00  -2.2213401e+01
  -8.1592312e+00  -2.2720854e+01
  -8.1545433e+00  -2.3262887e+01
  -8.1498555e+00  -2.3844152e+01
  -8.1451676e+00  -2.4470334e+01
  -8.1404797e+00  -2.5148479e+01
  -8.1357919e+00  -2.5887469e+01
  -8.1311040e+00  -2.6698722e+01
  -8.1264161e+00  -2.7597254e+01
  -8.1217283e+00  -2.8603375e+01
  -8.1170404e+00  -2.9745511e+01
  -8.1123525e+00  -3.1065201e+01
  -8.1076647e+00  -3.2626659e+01
  -8.1029768e+00  -3.4537019e+01
  -8.0982889e+00  -3.6995888e+01
  -8.0936011e+00  -4.0446708e+01
  -8.0889132e+00  -4.6271688e+01
  -8.0842253e+00  -7.3565915e+01
  -8.0795375e+00  -4.7045674e+01
  -8.0748496e+00  -4.0818482e+01
  -8.0701617e+00  -3.7227023e+01
  -8.0654739e+00  -3.4692840e+01
  -8.0607860e+00  -3.2733290e+01
  -8.0560981e+00  -3.1135702e+01
  -8.0514103e+00  -2.9787344e+01
  -8.0467224e+00  -2.8621205e+01
  -8.0420345e+00  -2.7594190e+01
  -8.0373467e+00  -2.6676941e+01
  -8.0326588e+00  -2.5848554e+01
  -8.0279709e+00  -2.5093617e+01
  -8.0232831e+00  -2.4400440e+01
  -8.0185952e+00  -2.3759944e+01
  -8.0139073e+00  -2.3164938e+01
  -8.0092195e+00  -2.2609632e+01
  -8.0045316e+00  -2.2089290e+01
  -7.9998437e+00  -2.1599994e+01
  -7.9951559e+00  -2.1138461e+01
  -7.9904680e+00  -2.0701917e+01
  -7.9857801e+00  -2.0287996e+01
  -7.9810923e+00  -1.9894662e+01
  -7.9764044e+00  -1.9520153e+01
  -7.9717165e+00  -1.9162930e+01
  -7.9670287e+00  -1.8821647e+01
  -7.9623408e+00  -1.8495115e+01
  -7.9576529e+00  -1.8182280e+01
  -7.9529651e+00  -1.7882204e+01
  -7.9482772e+00  -1.7594048e+01
  -7.9435893e+00  -1.7317060e+01
  -7.9389015e+00  -1.7050562e+01
  -7.9342136e+00  -1.6793939e+01
  -7.9295257e+00  -1.6546636e+01
  -7.9248379e+00  -1.6308147e+01
  -7.9201500e+00  -1.6078010e+01
  -7.9154621e+00  -1.5855804e+01
  -7.9107743e+00  -1.5641140e+01
  -7.9060864e+00  -1.5433665e+01
  -7.9013985e+00  -1.5233049e+01
  -7.8967107e+00  -1.5038991e+01
  -7.8920228e+00  -1.4851211e+01
  -7.8873349e+00  -1.4669452e+01
  -7.8826471e+00  -1.4493471e+01
  -7.8779592e+00  -1.4323047e+01
  -7.8732713e+00  -1.4157972e+01
  -7.8685835e+00  -1.3998052e+01
  -7.8638956e+00  -1.3843107e+01
  -7.8592078e+00  -1.3692967e+01
  -7.8545199e+00  -1.3547475e+01
  -7.8498320e+00  -1.3406484e+01
  -7.8451442e+00  -1.3269853e+01
  -7.8404563e+00  -1.3137453e+01
  -7.8357684e+00  -1.3009163e+01
  -7.8310806e+00  -1.2884866e+01
  -7.8263927e+00  -1.2764454e+01
  -7.8217048e+00  -1.2647827e+01
  -7.8170170e+00  -1.2534888e+01
  -7.8123291e+00  -1.2425545e+01
  -7.8076412e+00  -1.2319716e+01
  -7.8029534e+00  -1.2217317e+01
  -7.7982655e+00  -1.2118275e+01
  -7.7935776e+00  -1.2022516e+01
  -7.7888898e+00  -1.1929973e+01
  -7.7842019e+00  -1.1840582e+01
  -7.7795140e+00  -1.1754282e+01
  -7.7748262e+00  -1.1671016e+01
  -7.7701383e+00  -1.1590731e+01
  -7.7654504e+00  -1.1513374e+01
  -7.7607626e+00  -1.1438898e+01
  -7.7560747e+00  -1.1367256e+01
  -7.7513868e+00  -1.1298407e+01
  -7.7466990e+00  -1.1232309e+01
  -7.7420111e+00  -1.1168924e+01
  -7.7373232e+00  -1.1108216e+01
  -7.7326354e+00  -1.1050151e+01
  -7.7279475e+00  -1.0994697e+01
  -7.7232596e+00  -1.0941823e+01
  -7.7185718e+00  -1.0891502e+01
  -7.7138839e+00  -1.0843708e+01
  -7.7091960e+00  -1.0798415e+01
  -7.7045082e+00  -1.0755601e+01
  -7.6998203e+00  -1.0715245e+01
  -7.6951324e+00  -1.0677326e+01
  -7.6904446e+00  -1.0641826e+01
  -7.6857567e+00  -1.0608729e+01
  -7.6810688e+00  -1.0578019e+01
  -7.6763810e+00  -1.0549683e+01
  -7.6716931e+00  -1.0523707e+01
  -7.6670052e+00  -1.0500081e+01
  -7.6623174e+00  -1.0478794e+01
  -7.6576295e+00  -1.0459839e+01
  -7.6529416e+00  -1.0443207e+01
  -7.6482538e+00  -1.0428893e+01
  -7.6435659e+00  -1.0416892e+01
  -7.6388780e+00  -1.0407200e+01
  -7.6341902e+00  -1.0399815e+01
  -7.6295023e+00  -1.0394737e+01
  -7.6248144e+00  -1.0391964e+01
  -7.6201266e+00  -1.0391499e+01
  -7.6154387e+00  -1.0393344e+01
  -7.6107508e+00  -1.0397503e+01
  -7.6060630e+00  -1.0403981e+01
  -7.6013751e+00  -1.0412785e+01
  -7.5966872e+00  -1.0423921e+01
  -7.5919994e+00  -1.0437400e+01
  -7.5873115e+00  -1.0453230e+01
  -7.5826236e+00  -1.0471425e+01
  -7.5779358e+00  -1.0491995e+01
  -7.5732479e+00  -1.0514957e+01
  -7.5685600e+00  -1.0540325e+01
  -7.5638722e+00  -1.0568117e+01
  -7.5591843e+00  -1.0598352e+01
  -7.5544964e+00  -1.0631048e+01
  -7.5498086e+00  -1.0666229e+01
  -7.5451207e+00  -1.0703918e+01
  -7.5404328e+00  -1.0744139e+01
  -7.5357450e+00  -1.0786919e+01
  -7.5310571e+00  -1.0832288e+01
  -7.5263692e+00  -1.0880275e+01
  -7.5216814e+00  -1.0930913e+01
  -7.5169935e+00  -1.0984236e+01
  -7.5123056e+00  -1.1040281e+01
  -7.5076178e+00  -1.1099088e+01
  -7.5029299e+00  -1.1160696e+01
  -7.4982421e+00  -1.1225150e+01
  -7.4935542e+00  -1.1292497e+01
  -7.4888663e+00  -1.1362784e+01
  -7.4841785e+00  -1.1436064e+01
  -7.4794906e+00  -1.1512391e+01
  -7.4748027e+00  -1.1591824e+01
  -7.4701149e+00  -1.1674424e+01
  -7.4654270e+00  -1.1760256e+01
  -7.4607391e+00  -1.1849389e+01
  -7.4560513e+00  -1.1941895e+01
  -7.4513634e+00  -1.2037851e+01
  -7.4466755e+00  -1.2137339e+01
  -7.4419877e+00  -1.2240446e+01
  -7.4372998e+00  -1.2347264e+01
  -7.4326119e+00  -1.2457888e+01
  -7.4279241e+00  -1.2572424e+01
  -7.4232362e+00  -1.2690980e+01
  -7.4185483e+00  -1.2813674e+01
  -7.4138605e+00  -1.2940628e+01
  -7.4091726e+00  -1.3071976e+01
  -7.4044847e+00  -1.3207857e+01
  -7.3997969e+00  -1.3348423e+01
  -7.3951090e+00  -1.3493834e+01
  -7.3904211e+00  -1.3644260e+01
  -7.3857333e+00  -1.3799886e+01
  -7.3810454e+00  -1.3960909e+01
  -7.3763575e+00  -1.4127538e+01
  -7.3716697e+00  -1.4300002e+01
  -7.3669818e+00  -1.4478545e+01
  -7.3622939e+00  -1.4663429e+01
  -7.3576061e+00  -1.4854940e+01
  -7.3529182e+00  -1.5053385e+01
  -7.3482303e+00  -1.5259098e+01
  -7.3435425e+00  -1.5472442e+01
  -7.3388546e+00  -1.5693811e+01
  -7.3341667e+00  -1.5923635e+01
  -7.3294789e+00  -1.6162387e+01
  -7.3247910e+00  -1.6410584e+01
  -7.3201031e+00  -1.6668793e+01
  -7.3154153e+00  -1.6937643e+01
  -7.3107274e+00  -1.7217828e+01
  -7.3060395e+00  -1.7510120e+01
  -7.3013517e+00  -1.7815379e+01
  -7.2966638e+00  -1.8134567e+01
  -7.2919759e+00  -1.8468768e+01
  -7.2872881e+00  -1.8819205e+01
  -7.2826002e+00  -1.9187266e+01
  -7.2779123e+00  -1.9574537e+01
  -7.2732245e+00  -1.9982838e+01
  -7.2685366e+00  -2.0414275e+01
  -7.2638487e+00  -2.0871302e+01
  -7.2591609e+00  -2.1356800e+01
  -7.2544730e+00  -2.1874183e+01
  -7.2497851e+00  -2.2427540e+01
  -7.2450973e+00  -2.3021826e+01
  -7.2404094e+00  -2.3663117e+01
  -7.2357215e+00  -2.4358990e+01
  -7.2310337e+00  -2.5119046e+01
  -7.2263458e+00  -2.5955716e+01
  -7.2216579e+00  -2.6885484e+01
  -7.2169701e+00  -2.7930876e+01
  -7.2122822e+00  -2.9123818e+01
  -7.2075943e+00  -3.0511734e+01
  -7.2029065e+00  -3.2169547e+01
  -7.1982186e+00  -3.4226145e+01
  -7.1935307e+00  -3.6933156e+01
  -7.1888429e+00  -4.0897175e+01
  -7.1841550e+00  -4.8418862e+01
  -7.1794671e+00  -5.6838087e+01
  -7.1747793e+00  -4.3506730e+01
  -7.1700914e+00  -3.8472718e+01
  -7.1654035e+00  -3.5304506e+01
  -7.1607157e+00  -3.2987226e+01
  -7.1560278e+00  -3.1159509e+01
  -7.1513399e+00  -2.9650477e+01
  -7.1466521e+00  -2.8365662e+01
  -7.1419642e+00  -2.7247307e+01
  -7.1372763e+00  -2.6257509e+01
  -7.1325885e+00  -2.5370044e+01
  -7.1279006e+00  -2.4566017e+01
  -7.1232128e+00  -2.3831359e+01
  -7.1185249e+00  -2.3155315e+01
  -7.1138370e+00  -2.2529476e+01
  -7.1091492e+00  -2.1947144e+01
  -7.1044613e+00  -2.1402896e+01
  -7.0997734e+00  -2.0892282e+01
  -7.0950856e+00  -2.0411603e+01
  -7.0903977e+00  -1.9957753e+01
  -7.0857098e+00  -1.9528097e+01
  -7.0810220e+00  -1.9120381e+01
  -7.0763341e+00  -1.8732664e+01
  -7.0716462e+00  -1.8363260e+01
  -7.0669584e+00  -1.8010695e+01
  -7.0622705e+00  -1.7673675e+01
  -7.0575826e+00  -1.7351058e+01
  -7.0528948e+00  -1.7041829e+01
  -7.0482069e+00  -1.6745083e+01
  -7.0435190e+00  -1.6460011e+01
  -7.0388312e+00  -1.6185884e+01
  -7.0341433e+00  -1.5922046e+01
  -7.0294554e+00  -1.5667903e+01
  -7.0247676e+00  -1.5422916e+01
  -7.0200797e+00  -1.5186592e+01
  -7.0153918e+00  -1.4958485e+01
  -7.0107040e+00  -1.4738183e+01
  -7.0060161e+00  -1.4525310e+01
  -7.0013282e+00  -1.4319520e+01
  -6.9966404e+00  -1.4120493e+01
  -6.9919525e+00  -1.3927935e+01
  -6.9872646e+00  -1.3741574e+01
  -6.9825768e+00  -1.3561156e+01
  -6.9778889e+00  -1.3386448e+01
  -6.9732010e+00  -1.3217231e+01
  -6.9685132e+00  -1.3053303e+01
  -6.9638253e+00  -1.2894473e+01
  -6.9591374e+00  -1.2740566e+01
  -6.9544496e+00  -1.2591417e+01
  -6.9497617e+00  -1.2446869e+01
  -6.9450738e+00  -1.2306780e+01
  -6.9403860e+00  -1.2171013e+01
  -6.9356981e+00  -1.2039440e+01
  -6.9310102e+00  -1.1911941e+01
  -6.9263224e+00  -1.1788405e+01
  -6.9216345e+00  -1.1668724e+01
  -6.9169466e+00  -1.1552799e+01
  -6.9122588e+00  -1.1440537e+01
  -6.9075709e+00  -1.1331847e+01
  -6.9028830e+00  -1.1226647e+01
  -6.8981952e+00  -1.1124858e+01
  -6.8935073e+00  -1.1026404e+01
  -6.8888194e+00  -1.0931216e+01
  -6.8841316e+00  -1.0839227e+01
  -6.8794437e+00  -1.0750374e+01
  -6.8747558e+00  -1.0664597e+01
  -6.8700680e+00  -1.0581841e+01
  -6.8653801e+00  -1.0502053e+01
  -6.8606922e+00  -1.0425182e+01
  -6.8560044e+00  -1.0351181e+01
  -6.8513165e+00  -1.0280005e+01
  -6.8466286e+00  -1.0211613e+01
  -6.8419408e+00  -1.0145964e+01
  -6.8372529e+00  -1.0083021e+01
  -6.8325650e+00  -1.0022748e+01
  -6.8278772e+00  -9.9651125e+00
  -6.8231893e+00  -9.9100831e+00
  -6.8185014e+00  -9.8576304e+00
  -6.8138136e+00  -9.8077270e+00
  -6.8091257e+00  -9.7603471e+00
  -6.8044378e+00  -9.7154668e+00
  -6.7997500e+00  -9.6730638e+00
  -6.7950621e+00  -9.6331173e+00
  -6.7903742e+00  -9.5956081e+00
  -6.7856864e+00  -9.5605188e+00
  -6.7809985e+00  -9.5278329e+00
  -6.7763106e+00  -9.4975359e+00
  -6.7716228e+00  -9.4696144e+00
  -6.7669349e+00  -9.4440564e+00
  -6.7622471e+00  -9.4208513e+00
  -6.7575592e+00  -9.3999898e+00
  -6.7528713e+00  -9.3814639e+00
  -6.7481835e+00  -9.3652668e+00
  -6.7434956e+00  -9.3513932e+00
  -6.7388077e+00  -9.3398388e+00
  -6.7341199e+00  -9.3306008e+00
  -6.7294320e+00  -9.3236773e+00
  -6.7247441e+00  -9.3190680e+00
  -6.7200563e+00  -9.3167736e+00
  -6.7153684e+00  -9.3167962e+00
  -6.7106805e+00  -9.3191390e+00
  -6.7059927e+00  -9.3238066e+00
  -6.7013048e+00  -9.3308046e+00
  -6.6966169e+00  -9.3401402e+00
  -6.6919291e+00  -9.3518217e+00
  -6.6872412e+00  -9.3658588e+00
  -6.6825533e+00  -9.3822623e+00
  -6.6778655e+00  -9.4010447e+00
  -6.6731776e+00  -9.4222196e+00
  -6.6684897e+00  -9.4458022e+00
  -6.6638019e+00  -9.4718089e+00
  -6.6591140e+00  -9.5002579e+00
  -6.6544261e+00  -9.5311687e+00
  -6.6497383e+00  -9.5645624e+00
  -6.6450504e+00  -9.6004618e+00
  -6.6403625e+00  -9.6388913e+00
  -6.6356747e+00  -9.6798770e+00
  -6.6309868e+00  -9.7234468e+00
  -6.6262989e+00  -9.7696307e+00
  -6.6216111e+00  -9.8184602e+00
  -6.6169232e+00  -9.8699693e+00
  -6.6122353e+00  -9.9241938e+00
  -6.6075475e+00  -9.9811717e+00
  -6.6028596e+00  -1.0040944e+01
  -6.5981717e+00  -1.0103552e+01
  -6.5934839e+00  -1.0169043e+01
  -6.5887960e+00  -1.0237463e+01
  -6.5841081e+00  -1.0308865e+01
  -6.5794203e+00  -1.0383301e+01
  -6.5747324e+00  -1.0460829e+01
  -6.5700445e+00  -1.0541509e+01
  -6.5653567e+00  -1.0625405e+01
  -6.5606688e+00  -1.0712584e+01
  -6.5559809e+00  -1.0803118e+01
  -6.5512931e+00  -1.0897082e+01
  -6.5466052e+00  -1.0994557e+01
  -6.5419173e+00  -1.1095628e+01
  -6.5372295e+00  -1.1200384e+01
  -6.5325416e+00  -1.1308921e+01
  -6.5278537e+00  -1.1421341e+01
  -6.5231659e+00  -1.1537751e+01
  -6.5184780e+00  -1.1658265e+01
  -6.5137901e+00  -1.1783006e+01
  -6.5091023e+00  -1.1912103e+01
  -6.5044144e+00  -1.2045694e+01
  -6.4997265e+00  -1.2183926e+01
  -6.4950387e+00  -1.2326957e+01
  -6.4903508e+00  -1.2474954e+01
  -6.4856629e+00  -1.2628097e+01
  -6.4809751e+00  -1.2786579e+01
  -6.4762872e+00  -1.2950606e+01
  -6.4715993e+00  -1.3120401e+01
  -6.4669115e+00  -1.3296203e+01
  -6.4622236e+00  -1.3478268e+01
  -6.4575357e+00  -1.3666875e+01
  -6.4528479e+00  -1.3862324e+01
  -6.4481600e+00  -1.4064941e+01
  -6.4434721e+00  -1.4275080e+01
  -6.4387843e+00  -1.4493125e+01
  -6.4340964e+00  -1.4719496e+01
  -6.4294085e+00  -1.4954652e+01
  -6.4247207e+00  -1.5199095e+01
  -6.4200328e+00  -1.5453378e+01
  -6.4153449e+00  -1.5718110e+01
  -6.4106571e+00  -1.5993964e+01
  -6.4059692e+00  -1.6281689e+01
  -6.4012814e+00  -1.6582117e+01
  -6.3965935e+00  -1.6896177e+01
  -6.3919056e+00  -1.7224917e+01
  -6.3872178e+00  -1.7569513e+01
  -6.3825299e+00  -1.7931302e+01
  -6.3778420e+00  -1.8311808e+01
  -6.3731542e+00  -1.8712776e+01
  -6.3684663e+00  -1.9136222e+01
  -6.3637784e+00  -1.9584488e+01
  -6.3590906e+00  -2.0060316e+01
  -6.3544027e+00  -2.0566951e+01
  -6.3497148e+00  -2.1108264e+01
  -6.3450270e+00  -2.1688925e+01
  -6.3403391e+00  -2.2314646e+01
  -6.3356512e+00  -2.2992508e+01
  -6.3309634e+00  -2.3731440e+01
  -6.3262755e+00  -2.4542926e+01
  -6.3215876e+00  -2.5442076e+01
  -6.3168998e+00  -2.6449343e+01
  -6.3122119e+00  -2.7593376e+01
  -6.3075240e+00  -2.8916087e+01
  -6.3028362e+00  -3.0482354e+01
  -6.2981483e+00  -3.2400639e+01
  -6.2934604e+00  -3.4873628e+01
  -6.2887726e+00  -3.8353890e+01
  -6.2840847e+00  -4.4268077e+01
  -6.2793968e+00  -7.7170476e+01
  -6.2747090e+00  -4.4657332e+01
  -6.2700211e+00  -3.8529136e+01
  -6.2653332e+00  -3.4968949e+01
  -6.2606454e+00  -3.2449548e+01
  -6.2559575e+00  -3.0498254e+01
  -6.2512696e+00  -2.8905681e+01
  -6.2465818e+00  -2.7560494e+01
  -6.2418939e+00  -2.6396377e+01
  -6.2372060e+00  -2.5370623e+01
  -6.2325182e+00  -2.4454103e+01
  -6.2278303e+00  -2.3626060e+01
  -6.2231424e+00  -2.2871179e+01
  -6.2184546e+00  -2.2177838e+01
  -6.2137667e+00  -2.1537006e+01
  -6.2090788e+00  -2.0941529e+01
  -6.2043910e+00  -2.0385641e+01
  -6.1997031e+00  -1.9864627e+01
  -6.1950152e+00  -1.9374584e+01
  -6.1903274e+00  -1.8912244e+01
  -6.1856395e+00  -1.8474841e+01
  -6.1809516e+00  -1.8060017e+01
  -6.1762638e+00  -1.7665743e+01
  -6.1715759e+00  -1.7290261e+01
  -6.1668880e+00  -1.6932039e+01
  -6.1622002e+00  -1.6589734e+01
  -6.1575123e+00  -1.6262159e+01
  -6.1528244e+00  -1.5948263e+01
  -6.1481366e+00  -1.5647112e+01
  -6.1434487e+00  -1.5357869e+01
  -6.1387608e+00  -1.5079782e+01
  -6.1340730e+00  -1.4812174e+01
  -6.1293851e+00  -1.4554435e+01
  -6.1246972e+00  -1.4306008e+01
  -6.1200094e+00  -1.4066389e+01
  -6.1153215e+00  -1.3835117e+01
  -6.1106336e+00  -1.3611771e+01
  -6.1059458e+00  -1.3395965e+01
  -6.1012579e+00  -1.3187344e+01
  -6.0965700e+00  -1.2985581e+01
  -6.0918822e+00  -1.2790374e+01
  -6.0871943e+00  -1.2601445e+01
  -6.0825064e+00  -1.2418535e+01
  -6.0778186e+00  -1.2241404e+01
  -6.0731307e+00  -1.2069830e+01
  -6.0684428e+00  -1.1903606e+01
  -6.0637550e+00  -1.1742538e+01
  -6.0590671e+00  -1.1586446e+01
  -6.0543792e+00  -1.1435162e+01
  -6.0496914e+00  -1.1288527e+01
  -6.0450035e+00  -1.1146395e+01
  -6.0403156e+00  -1.1008627e+01
  -6.0356278e+00  -1.0875092e+01
  -6.0309399e+00  -1.0745670e+01
  -6.0262521e+00  -1.0620244e+01
  -6.0215642e+00  -1.0498708e+01
  -6.0168763e+00  -1.0380960e+01
  -6.0121885e+00  -1.0266904e+01
  -6.0075006e+00  -1.0156449e+01
  -6.0028127e+00  -1.0049511e+01
  -5.9981249e+00  -9.9460096e+00
  -5.9934370e+00  -9.8458683e+00
  -5.9887491e+00  -9.7490160e+00
  -5.9840613e+00  -9.6553849e+00
  -5.9793734e+00  -9.5649111e+00
  -5.9746855e+00  -9.4775344e+00
  -5.9699977e+00  -9.3931976e+00
  -5.9653098e+00  -9.3118469e+00
  -5.9606219e+00  -9.2334314e+00
  -5.9559341e+00  -9.1579030e+00
  -5.9512462e+00  -9.0852162e+00
  -5.9465583e+00  -9.0153284e+00
  -5.9418705e+00  -8.9481989e+00
  -5.9371826e+00  -8.8837898e+00
  -5.9324947e+00  -8.8220651e+00
  -5.9278069e+00  -8.7629910e+00
  -5.9231190e+00  -8.7065359e+00
  -5.9184311e+00  -8.6526699e+00
  -5.9137433e+00  -8.6013651e+00
  -5.9090554e+00  -8.5525954e+00
  -5.9043675e+00  -8.5063364e+00
  -5.8996797e+00  -8.4625654e+00
  -5.8949918e+00  -8.4212612e+00
  -5.8903039e+00  -8.3824046e+00
  -5.8856161e+00  -8.3459773e+00
  -5.8809282e+00  -8.3119630e+00
  -5.8762403e+00  -8.2803466e+00
  -5.8715525e+00  -8.2511144e+00
  -5.8668646e+00  -8.2242543e+00
  -5.8621767e+00  -8.1997554e+00
  -5.8574889e+00  -8.1776081e+00
  -5.8528010e+00  -8.1578042e+00
  -5.8481131e+00  -8.1403368e+00
  -5.8434253e+00  -8.1252001e+00
  -5.8387374e+00  -8.1123899e+00
  -5.8340495e+00  -8.1019029e+00
  -5.8293617e+00  -8.0937374e+00
  -5.8246738e+00  -8.0878926e+00
  -5.8199859e+00  -8.0843692e+00
  -5.8152981e+00  -8.0831690e+00
  -5.8106102e+00  -8.0842953e+00
  -5.8059223e+00  -8.0877523e+00
  -5.8012345e+00  -8.0935456e+00
  -5.7965466e+00  -8.1016823e+00
  -5.7918587e+00  -8.1121706e+00
  -5.7871709e+00  -8.1250199e+00
  -5.7824830e+00  -8.1402411e+00
  -5.7777951e+00  -8.1578465e+00
  -5.7731073e+00  -8.1778496e+00
  -5.7684194e+00  -8.2002656e+00
  -5.7637315e+00  -8.2251107e+00
  -5.7590437e+00  -8.2524032e+00
  -5.7543558e+00  -8.2821623e+00
  -5.7496679e+00  -8.3144092e+00
  -5.7449801e+00  -8.3491666e+00
  -5.7402922e+00  -8.3864588e+00
  -5.7356043e+00  -8.4263119e+00
  -5.7309165e+00  -8.4687539e+00
  -5.7262286e+00  -8.5138145e+00
  -5.7215407e+00  -8.5615254e+00
  -5.7168529e+00  -8.6119204e+00
  -5.7121650e+00  -8.6650354e+00
  -5.7074771e+00  -8.7209083e+00
  -5.7027893e+00  -8.7795797e+00
  -5.6981014e+00  -8.8410924e+00
  -5.6934135e+00  -8.9054917e+00
  -5.6887257e+00  -8.9728256e+00
  -5.6840378e+00  -9.0431451e+00
  -5.6793499e+00  -9.1165040e+00
  -5.6746621e+00  -9.1929593e+00
  -5.6699742e+00  -9.2725713e+00
  -5.6652864e+00  -9.3554039e+00
  -5.6605985e+00  -9.4415246e+00
  -5.6559106e+00  -9.5310050e+00
  -5.6512228e+00  -9.6239209e+00
  -5.6465349e+00  -9.7203526e+00
  -5.6418470e+00  -9.8203850e+00
  -5.6371592e+00  -9.9241085e+00
  -5.6324713e+00  -1.0031619e+01
  -5.6277834e+00  -1.0143017e+01
  -5.6230956e+00  -1.0258411e+01
  -5.6184077e+00  -1.0377916e+01
  -5.6137198e+00  -1.0501654e+01
  -5.6090320e+00  -1.0629754e+01
  -5.6043441e+00  -1.0762355e+01
  -5.5996562e+00  -1.0899604e+01
  -5.5949684e+00  -1.1041658e+01
  -5.5902805e+00  -1.1188687e+01
  -5.5855926e+00  -1.1340871e+01
  -5.5809048e+00  -1.1498401e+01
  -5.5762169e+00  -1.1661486e+01
  -5.5715290e+00  -1.1830348e+01
  -5.5668412e+00  -1.2005226e+01
  -5.5621533e+00  -1.2186379e+01
  -5.5574654e+00  -1.2374085e+01
  -5.5527776e+00  -1.2568646e+01
  -5.5480897e+00  -1.2770387e+01
  -5.5434018e+00  -1.2979665e+01
  -5.5387140e+00  -1.3196863e+01
  -5.5340261e+00  -1.3422404e+01
  -5.5293382e+00  -1.3656747e+01
  -5.5246504e+00  -1.3900397e+01
  -5.5199625e+00  -1.4153909e+01
  -5.5152746e+00  -1.4417892e+01
  -5.5105868e+00  -1.4693024e+01
  -5.5058989e+00  -1.4980054e+01
  -5.5012110e+00  -1.5279818e+01
  -5.4965232e+00  -1.5593250e+01
  -5.4918353e+00  -1.5921400e+01
  -5.4871474e+00  -1.6265452e+01
  -5.4824596e+00  -1.6626746e+01
  -5.4777717e+00  -1.7006814e+01
  -5.4730838e+00  -1.7407410e+01
  -5.4683960e+00  -1.7830559e+01
  -5.4637081e+00  -1.8278616e+01
  -5.4590202e+00  -1.8754339e+01
  -5.4543324e+00  -1.9260992e+01
  -5.4496445e+00  -1.9802468e+01
  -5.4449566e+00  -2.0383472e+01
  -5.4402688e+00  -2.1009754e+01
  -5.4355809e+00  -2.1688451e+01
  -5.4308930e+00  -2.2428567e+01
  -5.4262052e+00  -2.3241687e+01
  -5.4215173e+00  -2.4143075e+01
  -5.4168294e+00  -2.5153407e+01
  -5.4121416e+00  -2.6301687e+01
  -5.4074537e+00  -2.7630416e+01
  -5.4027658e+00  -2.9205535e+01
  -5.3980780e+00  -3.1137626e+01
  -5.3933901e+00  -3.3634317e+01
  -5.3887022e+00  -3.7162983e+01
  -5.3840144e+00  -4.3223942e+01
  -5.3793265e+00  -8.2137676e+01
  -5.3746386e+00  -4.3014420e+01
  -5.3699508e+00  -3.7035673e+01
  -5.3652629e+00  -3.3524387e+01
  -5.3605750e+00  -3.1028868e+01
  -5.3558872e+00  -2.9091466e+01
  -5.3511993e+00  -2.7507796e+01
  -5.3465114e+00  -2.6168663e+01
  -5.3418236e+00  -2.5008822e+01
  -5.3371357e+00  -2.3986157e+01
  -5.3324478e+00  -2.3071896e+01
  -5.3277600e+00  -2.2245510e+01
  -5.3230721e+00  -2.1491834e+01
  -5.3183842e+00  -2.0799351e+01
  -5.3136964e+00  -2.0159104e+01
  -5.3090085e+00  -1.9563993e+01
  -5.3043207e+00  -1.9008294e+01
  -5.2996328e+00  -1.8487324e+01
  -5.2949449e+00  -1.7997204e+01
  -5.2902571e+00  -1.7534684e+01
  -5.2855692e+00  -1.7097015e+01
  -5.2808813e+00  -1.6681851e+01
  -5.2761935e+00  -1.6287173e+01
  -5.2715056e+00  -1.5911232e+01
  -5.2668177e+00  -1.5552503e+01
  -5.2621299e+00  -1.5209647e+01
  -5.2574420e+00  -1.4881484e+01
  -5.2527541e+00  -1.4566968e+01
  -5.2480663e+00  -1.4265166e+01
  -5.2433784e+00  -1.3975246e+01
  -5.2386905e+00  -1.3696458e+01
  -5.2340027e+00  -1.3428129e+01
  -5.2293148e+00  -1.3169649e+01
  -5.2246269e+00  -1.2920463e+01
  -5.2199391e+00  -1.2680070e+01
  -5.2152512e+00  -1.2448010e+01
  -5.2105633e+00  -1.2223863e+01
  -5.2058755e+00  -1.2007244e+01
  -5.2011876e+00  -1.1797799e+01
  -5.1964997e+00  -1.1595201e+01
  -5.1918119e+00  -1.1399152e+01
  -5.1871240e+00  -1.1209371e+01
  -5.1824361e+00  -1.1025602e+01
  -5.1777483e+00  -1.0847605e+01
  -5.1730604e+00  -1.0675159e+01
  -5.1683725e+00  -1.0508057e+01
  -5.1636847e+00  -1.0346105e+01
  -5.1589968e+00  -1.0189125e+01
  -5.1543089e+00  -1.0036947e+01
  -5.1496211e+00  -9.8894152e+00
  -5.1449332e+00  -9.7463818e+00
  -5.1402453e+00  -9.6077088e+00
  -5.1355575e+00  -9.4732665e+00
  -5.1308696e+00  -9.3429333e+00
  -5.1261817e+00  -9.2165948e+00
  -5.1214939e+00  -9.0941431e+00
  -5.1168060e+00  -8.9754771e+00
  -5.1121181e+00  -8.8605011e+00
  -5.1074303e+00  -8.7491252e+00
  -5.1027424e+00  -8.6412644e+00
  -5.0980545e+00  -8.5368386e+00
  -5.0933667e+00  -8.4357722e+00
  -5.0886788e+00  -8.3379938e+00
  -5.0839909e+00  -8.2434359e+00
  -5.0793031e+00  -8.1520349e+00
  -5.0746152e+00  -8.0637304e+00
  -5.0699273e+00  -7.9784657e+00
  -5.0652395e+00  -7.8961870e+00
  -5.0605516e+00  -7.8168436e+00
  -5.0558637e+00  -7.7403875e+00
  -5.0511759e+00  -7.6667735e+00
  -5.0464880e+00  -7.5959588e+00
  -5.0418001e+00  -7.5279032e+00
  -5.0371123e+00  -7.4625688e+00
  -5.0324244e+00  -7.3999197e+00
  -5.0277365e+00  -7.3399224e+00
  -5.0230487e+00  -7.2825452e+00
  -5.0183608e+00  -7.2277585e+00
  -5.0136729e+00  -7.1755345e+00
  -5.0089851e+00  -7.1258473e+00
  -5.0042972e+00  -7.0786725e+00
  -4.9996093e+00  -7.0339877e+00
  -4.9949215e+00  -6.9917718e+00
  -4.9902336e+00  -6.9520056e+00
  -4.9855457e+00  -6.9146712e+00
  -4.9808579e+00  -6.8797522e+00
  -4.9761700e+00  -6.8472338e+00
  -4.9714821e+00  -6.8171026e+00
  -4.9667943e+00  -6.7893464e+00
  -4.9621064e+00  -6.7639545e+00
  -4.9574185e+00  -6.7409176e+00
  -4.9527307e+00  -6.7202276e+00
  -4.9480428e+00  -6.7018777e+00
  -4.9433549e+00  -6.6858624e+00
  -4.9386671e+00  -6.6721777e+00
  -4.9339792e+00  -6.6608205e+00
  -4.9292914e+00  -6.6517891e+00
  -4.9246035e+00  -6.6450832e+00
  -4.9199156e+00  -6.6407036e+00
  -4.9152278e+00  -6.6386523e+00
  -4.9105399e+00  -6.6389328e+00
  -4.9058520e+00  -6.6415496e+00
  -4.9011642e+00  -6.6465086e+00
  -4.8964763e+00  -6.6538170e+00
  -4.8917884e+00  -6.6634834e+00
  -4.8871006e+00  -6.6755174e+00
  -4.8824127e+00  -6.6899304e+00
  -4.8777248e+00  -6.7067347e+00
  -4.8730370e+00  -6.7259444e+00
  -4.8683491e+00  -6.7475749e+00
  -4.8636612e+00  -6.7716428e+00
  -4.8589734e+00  -6.7981667e+00
  -4.8542855e+00  -6.8271662e+00
  -4.8495976e+00  -6.8586630e+00
  -4.8449098e+00  -6.8926802e+00
  -4.8402219e+00  -6.9292425e+00
  -4.8355340e+00  -6.9683765e+00
  -4.8308462e+00  -7.0101106e+00
  -4.8261583e+00  -7.0544751e+00
  -4.8214704e+00  -7.1015023e+00
  -4.8167826e+00  -7.1512266e+00
  -4.8120947e+00  -7.2036843e+00
  -4.8074068e+00  -7.2589143e+00
  -4.8027190e+00  -7.3169576e+00
  -4.7980311e+00  -7.3778577e+00
  -4.7933432e+00  -7.4416608e+00
  -4.7886554e+00  -7.5084157e+00
  -4.7839675e+00  -7.5781743e+00
  -4.7792796e+00  -7.6509912e+00
  -4.7745918e+00  -7.7269244e+00
  -4.7699039e+00  -7.8060354e+00
  -4.7652160e+00  -7.8883889e+00
  -4.7605282e+00  -7.9740539e+00
  -4.7558403e+00  -8.0631031e+00
  -4.7511524e+00  -8.1556136e+00
  -4.7464646e+00  -8.2516671e+00
  -4.7417767e+00  -8.3513503e+00
  -4.7370888e+00  -8.4547549e+00
  -4.7324010e+00  -8.5619784e+00
  -4.7277131e+00  -8.6731243e+00
  -4.7230252e+00  -8.7883024e+00
  -4.7183374e+00  -8.9076297e+00
  -4.7136495e+00  -9.0312304e+00
  -4.7089616e+00  -9.1592369e+00
  -4.7042738e+00  -9.2917904e+00
  -4.6995859e+00  -9.4290414e+00
  -4.6948980e+00  -9.5711507e+00
  -4.6902102e+00  -9.7182904e+00
  -4.6855223e+00  -9.8706444e+00
  -4.6808344e+00  -1.0028410e+01
  -4.6761466e+00  -1.0191799e+01
  -4.6714587e+00  -1.0361040e+01
  -4.6667708e+00  -1.0536377e+01
  -4.6620830e+00  -1.0718075e+01
  -4.6573951e+00  -1.0906419e+01
  -4.6527072e+00  -1.1101719e+01
  -4.6480194e+00  -1.1304309e+01
  -4.6433315e+00  -1.1514553e+01
  -4.6386436e+00  -1.1732849e+01
  -4.6339558e+00  -1.1959629e+01
  -4.6292679e+00  -1.2195366e+01
  -4.6245800e+00  -1.2440580e+01
  -4.6198922e+00  -1.2695843e+01
  -4.6152043e+00  -1.2961785e+01
  -4.6105164e+00  -1.3239105e+01
  -4.6058286e+00  -1.3528579e+01
  -4.6011407e+00  -1.3831072e+01
  -4.5964528e+00  -1.4147554e+01
  -4.5917650e+00  -1.4479113e+01
  -4.5870771e+00  -1.4826981e+01
  -4.5823892e+00  -1.5192556e+01
  -4.5777014e+00  -1.5577436e+01
  -4.5730135e+00  -1.5983455e+01
  -4.5683257e+00  -1.6412737e+01
  -4.5636378e+00  -1.6867754e+01
  -4.5589499e+00  -1.7351414e+01
  -4.5542621e+00  -1.7867166e+01
  -4.5495742e+00  -1.8419138e+01
  -4.5448863e+00  -1.9012337e+01
  -4.5401985e+00  -1.9652914e+01
  -4.5355106e+00  -2.0348535e+01
  -4.5308227e+00  -2.1108935e+01
  -4.5261349e+00  -2.1946725e+01
  -4.5214470e+00  -2.2878659e+01
  -4.5167591e+00  -2.3927667e+01
  -4.5120713e+00  -2.5126326e+01
  -4.5073834e+00  -2.6523165e+01
  -4.5026955e+00  -2.8195150e+01
  -4.4980077e+00  -3.0275430e+01
  -4.4933198e+00  -3.3026204e+01
  -4.4886319e+00  -3.7089550e+01
  -4.4839441e+00  -4.5005150e+01
  -4.4792562e+00  -5.1184099e+01
  -4.4745683e+00  -3.9050316e+01
  -4.4698805e+00  -3.4169953e+01
  -4.4651926e+00  -3.1060261e+01
  -4.4605047e+00  -2.8772717e+01
  -4.4558169e+00  -2.6962242e+01
  -4.4511290e+00  -2.5463906e+01
  -4.4464411e+00  -2.4185931e+01
  -4.4417533e+00  -2.3071954e+01
  -4.4370654e+00  -2.2084866e+01
  -4.4323775e+00  -2.1198930e+01
  -4.4276897e+00  -2.0395565e+01
  -4.4230018e+00  -1.9660914e+01
  -4.4183139e+00  -1.8984369e+01
  -4.4136261e+00  -1.8357629e+01
  -4.4089382e+00  -1.7774073e+01
  -4.4042503e+00  -1.7228340e+01
  -4.3995625e+00  -1.6716024e+01
  -4.3948746e+00  -1.6233462e+01
  -4.3901867e+00  -1.5777576e+01
  -4.3854989e+00  -1.5345756e+01
  -4.3808110e+00  -1.4935765e+01
  -4.3761231e+00  -1.4545676e+01
  -4.3714353e+00  -1.4173816e+01
  -4.3667474e+00  -1.3818723e+01
  -4.3620595e+00  -1.3479111e+01
  -4.3573717e+00  -1.3153845e+01
  -4.3526838e+00  -1.2841917e+01
  -4.3479959e+00  -1.2542428e+01
  -4.3433081e+00  -1.2254572e+01
  -4.3386202e+00  -1.1977626e+01
  -4.3339323e+00  -1.1710938e+01
  -4.3292445e+00  -1.1453915e+01
  -4.3245566e+00  -1.1206021e+01
  -4.3198687e+00  -1.0966769e+01
  -4.3151809e+00  -1.0735711e+01
  -4.3104930e+00  -1.0512438e+01
  -4.3058051e+00  -1.0296578e+01
  -4.3011173e+00  -1.0087783e+01
  -4.2964294e+00  -9.8857382e+00
  -4.2917415e+00  -9.6901486e+00
  -4.2870537e+00  -9.5007433e+00
  -4.2823658e+00  -9.3172707e+00
  -4.2776779e+00  -9.1394974e+00
  -4.2729901e+00  -8.9672064e+00
  -4.2683022e+00  -8.8001953e+00
  -4.2636143e+00  -8.6382758e+00
  -4.2589265e+00  -8.4812719e+00
  -4.2542386e+00  -8.3290190e+00
  -4.2495507e+00  -8.1813632e+00
  -4.2448629e+00  -8.0381602e+00
  -4.2401750e+00  -7.8992748e+00
  -4.2354871e+00  -7.7645798e+00
  -4.2307993e+00  -7.6339560e+00
  -4.2261114e+00  -7.5072912e+00
  -4.2214235e+00  -7.3844798e+00
  -4.2167357e+00  -7.2654222e+00
  -4.2120478e+00  -7.1500250e+00
  -4.2073599e+00  -7.0381996e+00
  -4.2026721e+00  -6.9298627e+00
  -4.1979842e+00  -6.8249358e+00
  -4.1932964e+00  -6.7233446e+00
  -4.1886085e+00  -6.6250190e+00
  -4.1839206e+00  -6.5298928e+00
  -4.1792328e+00  -6.4379034e+00
  -4.1745449e+00  -6.3489918e+00
  -4.1698570e+00  -6.2631021e+00
  -4.1651692e+00  -6.1801817e+00
  -4.1604813e+00  -6.1001806e+00
  -4.1557934e+00  -6.0230520e+00
  -4.1511056e+00  -5.9487513e+00
  -4.1464177e+00  -5.8772367e+00
  -4.1417298e+00  -5.8084688e+00
  -4.1370420e+00  -5.7424102e+00
  -4.1323541e+00  -5.6790261e+00
  -4.1276662e+00  -5.6182835e+00
  -4.1229784e+00  -5.5601514e+00
  -4.1182905e+00  -5.5046009e+00
  -4.1136026e+00  -5.4516048e+00
  -4.1089148e+00  -5.4011378e+00
  -4.1042269e+00  -5.3531762e+00
  -4.0995390e+00  -5.3076981e+00
  -4.0948512e+00  -5.2646830e+00
  -4.0901633e+00  -5.2241123e+00
  -4.0854754e+00  -5.1859685e+00
  -4.0807876e+00  -5.1502360e+00
  -4.0760997e+00  -5.1169004e+00
  -4.0714118e+00  -5.0859487e+00
  -4.0667240e+00  -5.0573695e+00
  -4.0620361e+00  -5.0311524e+00
  -4.0573482e+00  -5.0072887e+00
  -4.0526604e+00  -4.9857708e+00
  -4.0479725e+00  -4.9665925e+00
  -4.0432846e+00  -4.9497488e+00
  -4.0385968e+00  -4.9352360e+00
  -4.0339089e+00  -4.9230518e+00
  -4.0292210e+00  -4.9131949e+00
  -4.0245332e+00  -4.9056655e+00
  -4.0198453e+00  -4.9004651e+00
  -4.0151574e+00  -4.8975961e+00
  -4.0104696e+00  -4.8970625e+00
  -4.0057817e+00  -4.8988695e+00
  -4.0010938e+00  -4.9030236e+00
  -3.9964060e+00  -4.9095326e+00
  -3.9917181e+00  -4.9184055e+00
  -3.9870302e+00  -4.9296527e+00
  -3.9823424e+00  -4.9432862e+00
  -3.9776545e+00  -4.9593190e+00
  -3.9729666e+00  -4.9777658e+00
  -3.9682788e+00  -4.9986426e+00
  -3.9635909e+00  -5.0219671e+00
  -3.9589030e+00  -5.0477582e+00
  -3.9542152e+00  -5.0760366e+00
  -3.9495273e+00  -5.1068247e+00
  -3.9448394e+00  -5.1401463e+00
  -3.9401516e+00  -5.1760272e+00
  -3.9354637e+00  -5.2144948e+00
  -3.9307758e+00  -5.2555785e+00
  -3.9260880e+00  -5.2993096e+00
  -3.9214001e+00  -5.3457215e+00
  -3.9167122e+00  -5.3948495e+00
  -3.9120244e+00  -5.4467313e+00
  -3.9073365e+00  -5.5014068e+00
  -3.9026486e+00  -5.5589185e+00
  -3.8979608e+00  -5.6193110e+00
  -3.8932729e+00  -5.6826322e+00
  -3.8885850e+00  -5.7489322e+00
  -3.8838972e+00  -5.8182645e+00
  -3.8792093e+00  -5.8906855e+00
  -3.8745214e+00  -5.9662550e+00
  -3.8698336e+00  -6.0450362e+00
  -3.8651457e+00  -6.1270961e+00
  -3.8604578e+00  -6.2125056e+00
  -3.8557700e+00  -6.3013398e+00
  -3.8510821e+00  -6.3936782e+00
  -3.8463942e+00  -6.4896053e+00
  -3.8417064e+00  -6.5892103e+00
  -3.8370185e+00  -6.6925882e+00
  -3.8323307e+00  -6.7998395e+00
  -3.8276428e+00  -6.9110713e+00
  -3.8229549e+00  -7.0263971e+00
  -3.8182671e+00  -7.1459378e+00
  -3.8135792e+00  -7.2698221e+00
  -3.8088913e+00  -7.3981871e+00
  -3.8042035e+00  -7.5311789e+00
  -3.7995156e+00  -7.6689537e+00
  -3.7948277e+00  -7.8116783e+00
  -3.7901399e+00  -7.9595312e+00
  -3.7854520e+00  -8.1127036e+00
  -3.7807641e+00  -8.2714007e+00
  -3.7760763e+00  -8.4358428e+00
  -3.7713884e+00  -8.6062672e+00
  -3.7667005e+00  -8.7829292e+00
  -3.7620127e+00  -8.9661047e+00
  -3.7573248e+00  -9.1560919e+00
  -3.7526369e+00  -9.3532139e+00
  -3.7479491e+00  -9.5578214e+00
  -3.7432612e+00  -9.7702959e+00
  -3.7385733e+00  -9.9910535e+00
  -3.7338855e+00  -1.0220549e+01
  -3.7291976e+00  -1.0459280e+01
  -3.7245097e+00  -1.0707795e+01
  -3.7198219e+00  -1.0966697e+01
  -3.7151340e+00  -1.1236653e+01
  -3.7104461e+00  -1.1518403e+01
  -3.7057583e+00  -1.1812770e+01
  -3.7010704e+00  -1.2120676e+01
  -3.6963825e+00  -1.2443154e+01
  -3.6916947e+00  -1.2781369e+01
  -3.6870068e+00  -1.3136641e+01
  -3.6823189e+00  -1.3510473e+01
  -3.6776311e+00  -1.3904589e+01
  -3.6729432e+00  -1.4320977e+01
  -3.6682553e+00  -1.4761944e+01
  -3.6635675e+00  -1.5230192e+01
  -3.6588796e+00  -1.5728913e+01
  -3.6541917e+00  -1.6261910e+01
  -3.6495039e+00  -1.6833771e+01
  -3.6448160e+00  -1.7450096e+01
  -3.6401281e+00  -1.8117818e+01
  -3.6354403e+00  -1.8845667e+01
  -3.6307524e+00  -1.9644845e+01
  -3.6260645e+00  -2.0530058e+01
  -3.6213767e+00  -2.1521155e+01
  -3.6166888e+00  -2.2645840e+01
  -3.6120009e+00  -2.3944453e+01
  -3.6073131e+00  -2.5479065e+01
  -3.6026252e+00  -2.7352572e+01
  -3.5979373e+00  -2.9754834e+01
  -3.5932495e+00  -3.3100815e+01
  -3.5885616e+00  -3.8638807e+01
  -3.5838737e+00  -5.8174036e+01
  -3.5791859e+00  -4.0671189e+01
  -3.5744980e+00  -3.4079149e+01
  -3.5698101e+00  -3.0368537e+01
  -3.5651223e+00  -2.7772748e+01
  -3.5604344e+00  -2.5774035e+01
  -3.5557465e+00  -2.4148350e+01
  -3.5510587e+00  -2.2778164e+01
  -3.5463708e+00  -2.1594089e+01
  -3.5416829e+00  -2.0551723e+01
  -3.5369951e+00  -1.9620924e+01
  -3.5323072e+00  -1.8780294e+01
  -3.5276193e+00  -1.8014092e+01
  -3.5229315e+00  -1.7310401e+01
  -3.5182436e+00  -1.6659979e+01
  -3.5135557e+00  -1.6055520e+01
  -3.5088679e+00  -1.5491141e+01
  -3.5041800e+00  -1.4962040e+01
  -3.4994921e+00  -1.4464246e+01
  -3.4948043e+00  -1.3994436e+01
  -3.4901164e+00  -1.3549802e+01
  -3.4854285e+00  -1.3127950e+01
  -3.4807407e+00  -1.2726824e+01
  -3.4760528e+00  -1.2344642e+01
  -3.4713650e+00  -1.1979852e+01
  -3.4666771e+00  -1.1631094e+01
  -3.4619892e+00  -1.1297168e+01
  -3.4573014e+00  -1.0977011e+01
  -3.4526135e+00  -1.0669679e+01
  -3.4479256e+00  -1.0374325e+01
  -3.4432378e+00  -1.0090191e+01
  -3.4385499e+00  -9.8165929e+00
  -3.4338620e+00  -9.5529139e+00
  -3.4291742e+00  -9.2985935e+00
  -3.4244863e+00  -9.0531224e+00
  -3.4197984e+00  -8.8160361e+00
  -3.4151106e+00  -8.5869096e+00
  -3.4104227e+00  -8.3653538e+00
  -3.4057348e+00  -8.1510109e+00
  -3.4010470e+00  -7.9435514e+00
  -3.3963591e+00  -7.7426715e+00
  -3.3916712e+00  -7.5480903e+00
  -3.3869834e+00  -7.3595476e+00
  -3.3822955e+00  -7.1768021e+00
  -3.3776076e+00  -6.9996296e+00
  -3.3729198e+00  -6.8278214e+00
  -3.3682319e+00  -6.6611830e+00
  -3.3635440e+00  -6.4995330e+00
  -3.3588562e+00  -6.3427019e+00
  -3.3541683e+00  -6.1905311e+00
  -3.3494804e+00  -6.0428721e+00
  -3.3447926e+00  -5.8995856e+00
  -3.3401047e+00  -5.7605411e+00
  -3.3354168e+00  -5.6256158e+00
  -3.3307290e+00  -5.4946945e+00
  -3.3260411e+00  -5.3676685e+00
  -3.3213532e+00  -5.2444359e+00
  -3.3166654e+00  -5.1249003e+00
  -3.3119775e+00  -5.0089710e+00
  -3.3072896e+00  -4.8965627e+00
  -3.3026018e+00  -4.7875945e+00
  -3.2979139e+00  -4.6819903e+00
  -3.2932260e+00  -4.5796782e+00
  -3.2885382e+00  -4.4805903e+00
  -3.2838503e+00  -4.3846624e+00
  -3.2791624e+00  -4.2918340e+00
  -3.2744746e+00  -4.2020478e+00
  -3.2697867e+00  -4.1152497e+00
  -3.2650988e+00  -4.0313886e+00
  -3.2604110e+00  -3.9504163e+00
  -3.2557231e+00  -3.8722873e+00
  -3.2510352e+00  -3.7969585e+00
  -3.2463474e+00  -3.7243895e+00
  -3.2416595e+00  -3.6545421e+00
  -3.2369716e+00  -3.5873803e+00
  -3.2322838e+00  -3.5228703e+00
  -3.2275959e+00  -3.4609803e+00
  -3.2229080e+00  -3.4016805e+00
  -3.2182202e+00  -3.3449429e+00
  -3.2135323e+00  -3.2907415e+00
  -3.2088444e+00  -3.2390518e+00
  -3.2041566e+00  -3.1898512e+00
  -3.1994687e+00  -3.1431186e+00
  -3.1947808e+00  -3.0988346e+00
  -3.1900930e+00  -3.0569813e+00
  -3.1854051e+00  -3.0175423e+00
  -3.1807172e+00  -2.9805026e+00
  -3.1760294e+00  -2.9458487e+00
  -3.1713415e+00  -2.9135685e+00
  -3.1666536e+00  -2.8836513e+00
  -3.1619658e+00  -2.8560877e+00
  -3.1572779e+00  -2.8308695e+00
  -3.1525900e+00  -2.8079901e+00
  -3.1479022e+00  -2.7874440e+00
  -3.1432143e+00  -2.7692270e+00
  -3.1385264e+00  -2.7533362e+00
  -3.1338386e+00  -2.7397700e+00
  -3.1291507e+00  -2.7285280e+00
  -3.1244628e+00  -2.7196111e+00
  -3.1197750e+00  -2.7130215e+00
  -3.1150871e+00  -2.7087626e+00
  -3.1103992e+00  -2.7068392e+00
  -3.1057114e+00  -2.7072572e+00
  -3.1010235e+00  -2.7100239e+00
  -3.0963357e+00  -2.7151481e+00
  -3.0916478e+00  -2.7226396e+00
  -3.0869599e+00  -2.7325097e+00
  -3.0822721e+00  -2.7447713e+00
  -3.0775842e+00  -2.7594384e+00
  -3.0728963e+00  -2.7765265e+00
  -3.0682085e+00  -2.7960529e+00
  -3.0635206e+00  -2.8180359e+00
  -3.0588327e+00  -2.8424958e+00
  -3.0541449e+00  -2.8694544e+00
  -3.0494570e+00  -2.8989349e+00
  -3.0447691e+00  -2.9309627e+00
  -3.0400813e+00  -2.9655646e+00
  -3.0353934e+00  -3.0027693e+00
  -3.0307055e+00  -3.0426076e+00
  -3.0260177e+00  -3.0851122e+00
  -3.0213298e+00  -3.1303179e+00
  -3.0166419e+00  -3.1782616e+00
  -3.0119541e+00  -3.2289826e+00
  -3.0072662e+00  -3.2825226e+00
  -3.0025783e+00  -3.3389256e+00
  -2.9978905e+00  -3.3982384e+00
  -2.9932026e+00  -3.4605107e+00
  -2.9885147e+00  -3.5257948e+00
  -2.9838269e+00  -3.5941463e+00
  -2.9791390e+00  -3.6656241e+00
  -2.9744511e+00  -3.7402904e+00
  -2.9697633e+00  -3.8182110e+00
  -2.9650754e+00  -3.8994559e+00
  -2.9603875e+00  -3.9840989e+00
  -2.9556997e+00  -4.0722184e+00
  -2.9510118e+00  -4.1638972e+00
  -2.9463239e+00  -4.2592235e+00
  -2.9416361e+00  -4.3582904e+00
  -2.9369482e+00  -4.4611972e+00
  -2.9322603e+00  -4.5680489e+00
  -2.9275725e+00  -4.6789574e+00
  -2.9228846e+00  -4.7940414e+00
  -2.9181967e+00  -4.9134276e+00
  -2.9135089e+00  -5.0372507e+00
  -2.9088210e+00  -5.1656545e+00
  -2.9041331e+00  -5.2987922e+00
  -2.8994453e+00  -5.4368279e+00
  -2.8947574e+00  -5.5799368e+00
  -2.8900695e+00  -5.7283067e+00
  -2.8853817e+00  -5.8821389e+00
  -2.8806938e+00  -6.0416497e+00
  -2.8760059e+00  -6.2070717e+00
  -2.8713181e+00  -6.3786553e+00
  -2.8666302e+00  -6.5566709e+00
  -2.8619423e+00  -6.7414106e+00
  -2.8572545e+00  -6.9331906e+00
  -2.8525666e+00  -7.1323543e+00
  -2.8478787e+00  -7.3392747e+00
  -2.8431909e+00  -7.5543585e+00
  -2.8385030e+00  -7.7780500e+00
  -2.8338151e+00  -8.0108354e+00
  -2.8291273e+00  -8.2532489e+00
  -2.8244394e+00  -8.5058787e+00
  -2.8197515e+00  -8.7693743e+00
  -2.8150637e+00  -9.0444560e+00
  -2.8103758e+00  -9.3319244e+00
  -2.8056879e+00  -9.6326738e+00
  -2.8010001e+00  -9.9477065e+00
  -2.7963122e+00  -1.0278151e+01
  -2.7916243e+00  -1.0625286e+01
  -2.7869365e+00  -1.0990563e+01
  -2.7822486e+00  -1.1375645e+01
  -2.7775607e+00  -1.1782445e+01
  -2.7728729e+00  -1.2213183e+01
  -2.7681850e+00  -1.2670450e+01
  -2.7634971e+00  -1.3157300e+01
  -2.7588093e+00  -1.3677364e+01
  -2.7541214e+00  -1.4235007e+01
  -2.7494335e+00  -1.4835539e+01
  -2.7447457e+00  -1.5485511e+01
  -2.7400578e+00  -1.6193133e+01
  -2.7353700e+00  -1.6968883e+01
  -2.7306821e+00  -1.7826434e+01
  -2.7259942e+00  -1.8784096e+01
  -2.7213064e+00  -1.9867184e+01
  -2.7166185e+00  -2.1112126e+01
  -2.7119306e+00  -2.2574089e+01
  -2.7072428e+00  -2.4342556e+01
  -2.7025549e+00  -2.6577431e+01
  -2.6978670e+00  -2.9610212e+01
  -2.6931792e+00  -3.4335692e+01
  -2.6884913e+00  -4.5572543e+01
  -2.6838034e+00  -4.1192810e+01
  -2.6791156e+00  -3.2862324e+01
  -2.6744277e+00  -2.8679296e+01
  -2.6697398e+00  -2.5861163e+01
  -2.6650520e+00  -2.3732058e+01
  -2.6603641e+00  -2.2019927e+01
  -2.6556762e+00  -2.0587697e+01
  -2.6509884e+00  -1.9356532e+01
  -2.6463005e+00  -1.8276896e+01
  -2.6416126e+00  -1.7315623e+01
  -2.6369248e+00  -1.6449416e+01
  -2.6322369e+00  -1.5661281e+01
  -2.6275490e+00  -1.4938439e+01
  -2.6228612e+00  -1.4271041e+01
  -2.6181733e+00  -1.3651334e+01
  -2.6134854e+00  -1.3073105e+01
  -2.6087976e+00  -1.2531300e+01
  -2.6041097e+00  -1.2021751e+01
  -2.5994218e+00  -1.1540982e+01
  -2.5947340e+00  -1.1086062e+01
  -2.5900461e+00  -1.0654498e+01
  -2.5853582e+00  -1.0244153e+01
  -2.5806704e+00  -9.8531784e+00
  -2.5759825e+00  -9.4799671e+00
  -2.5712946e+00  -9.1231118e+00
  -2.5666068e+00  -8.7813740e+00
  -2.5619189e+00  -8.4536576e+00
  -2.5572310e+00  -8.1389882e+00
  -2.5525432e+00  -7.8364958e+00
  -2.5478553e+00  -7.5454004e+00
  -2.5431674e+00  -7.2649999e+00
  -2.5384796e+00  -6.9946604e+00
  -2.5337917e+00  -6.7338075e+00
  -2.5291038e+00  -6.4819193e+00
  -2.5244160e+00  -6.2385200e+00
  -2.5197281e+00  -6.0031750e+00
  -2.5150402e+00  -5.7754861e+00
  -2.5103524e+00  -5.5550875e+00
  -2.5056645e+00  -5.3416429e+00
  -2.5009766e+00  -5.1348418e+00
  -2.4962888e+00  -4.9343977e+00
  -2.4916009e+00  -4.7400450e+00
  -2.4869130e+00  -4.5515377e+00
  -2.4822252e+00  -4.3686473e+00
  -2.4775373e+00  -4.1911610e+00
  -2.4728494e+00  -4.0188809e+00
  -2.4681616e+00  -3.8516222e+00
  -2.4634737e+00  -3.6892123e+00
  -2.4587858e+00  -3.5314897e+00
  -2.4540980e+00  -3.3783035e+00
  -2.4494101e+00  -3.2295120e+00
  -2.4447222e+00  -3.0849823e+00
  -2.4400344e+00  -2.9445897e+00
  -2.4353465e+00  -2.8082170e+00
  -2.4306586e+00  -2.6757538e+00
  -2.4259708e+00  -2.5470964e+00
  -2.4212829e+00  -2.4221470e+00
  -2.4165950e+00  -2.3008134e+00
  -2.4119072e+00  -2.1830089e+00
  -2.4072193e+00  -2.0686513e+00
  -2.4025314e+00  -1.9576634e+00
  -2.3978436e+00  -1.8499721e+00
  -2.3931557e+00  -1.7455084e+00
  -2.3884678e+00  -1.6442072e+00
  -2.3837800e+00  -1.5460069e+00
  -2.3790921e+00  -1.4508494e+00
  -2.3744043e+00  -1.3586796e+00
  -2.3697164e+00  -1.2694458e+00
  -2.3650285e+00  -1.1830989e+00
  -2.3603407e+00  -1.0995927e+00
  -2.3556528e+00  -1.0188834e+00
  -2.3509649e+00  -9.4092980e-01
  -2.3462771e+00  -8.6569315e-01
  -2.3415892e+00  -7.9313685e-01
  -2.3369013e+00  -7.2322647e-01
  -2.3322135e+00  -6.5592965e-01
  -2.3275256e+00  -5.9121603e-01
  -2.3228377e+00  -5.2905713e-01
  -2.3181499e+00  -4.6942633e-01
  -2.3134620e+00  -4.1229877e-01
  -2.3087741e+00  -3.5765127e-01
  -2.3040863e+00  -3.0546236e-01
  -2.2993984e+00  -2.5571212e-01
  -2.2947105e+00  -2.0838220e-01
  -2.2900227e+00  -1.6345579e-01
  -2.2853348e+00  -1.2091751e-01
  -2.2806469e+00  -8.0753453e-02
  -2.2759591e+00  -4.2951103e-02
  -2.2712712e+00  -7.4993344e-03
  -2.2665833e+00   2.5611627e-02
  -2.2618955e+00   5.6390219e-02
  -2.2572076e+00   8.4843563e-02
  -2.2525197e+00   1.1097748e-01
  -2.2478319e+00   1.3479649e-01
  -2.2431440e+00   1.5630386e-01
  -2.2384561e+00   1.7550156e-01
  -2.2337683e+00   1.9239029e-01
  -2.2290804e+00   2.0696951e-01
  -2.2243925e+00   2.1923738e-01
  -2.2197047e+00   2.2919079e-01
  -2.2150168e+00   2.3682537e-01
  -2.2103289e+00   2.4213544e-01
  -2.2056411e+00   2.4511403e-01
  -2.2009532e+00   2.4575284e-01
  -2.1962653e+00   2.4404224e-01
  -2.1915775e+00   2.3997124e-01
  -2.1868896e+00   2.3352746e-01
  -2.1822017e+00   2.2469711e-01
  -2.1775139e+00   2.1346496e-01
  -2.1728260e+00   1.9981430e-01
  -2.1681381e+00   1.8372690e-01
  -2.1634503e+00   1.6518297e-01
  -2.1587624e+00   1.4416112e-01
  -2.1540745e+00   1.2063829e-01
  -2.1493867e+00   9.4589702e-02
  -2.1446988e+00   6.5988818e-02
  -2.1400109e+00   3.4807244e-02
  -2.1353231e+00   1.0146749e-03
  -2.1306352e+00  -3.5421188e-02
  -2.1259473e+00  -7.4534719e-02
  -2.1212595e+00  -1.1636247e-01
  -2.1165716e+00  -1.6094324e-01
  -2.1118837e+00  -2.0831823e-01
  -2.1071959e+00  -2.5853113e-01
  -2.1025080e+00  -3.1162823e-01
  -2.0978201e+00  -3.6765858e-01
  -2.0931323e+00  -4.2667416e-01
  -2.0884444e+00  -4.8872997e-01
  -2.0837565e+00  -5.5388427e-01
  -2.0790687e+00  -6.2219875e-01
  -2.0743808e+00  -6.9373872e-01
  -2.0696929e+00  -7.6857334e-01
  -2.0650051e+00  -8.4677586e-01
  -2.0603172e+00  -9.2842390e-01
  -2.0556293e+00  -1.0135997e+00
  -2.0509415e+00  -1.1023905e+00
  -2.0462536e+00  -1.1948888e+00
  -2.0415657e+00  -1.2911928e+00
  -2.0368779e+00  -1.3914067e+00
  -2.0321900e+00  -1.4956414e+00
  -2.0275021e+00  -1.6040147e+00
  -2.0228143e+00  -1.7166520e+00
  -2.0181264e+00  -1.8336870e+00
  -2.0134385e+00  -1.9552620e+00
  -2.0087507e+00  -2.0815292e+00
  -2.0040628e+00  -2.2126509e+00
  -1.9993750e+00  -2.3488008e+00
  -1.9946871e+00  -2.4901652e+00
  -1.9899992e+00  -2.6369434e+00
  -1.9853114e+00  -2.7893497e+00
  -1.9806235e+00  -2.9476144e+00
  -1.9759356e+00  -3.1119858e+00
  -1.9712478e+00  -3.2827314e+00
  -1.9665599e+00  -3.4601405e+00
  -1.9618720e+00  -3.6445262e+00
  -1.9571842e+00  -3.8362282e+00
  -1.9524963e+00  -4.0356158e+00
  -1.9478084e+00  -4.2430913e+00
  -1.9431206e+00  -4.4590939e+00
  -1.9384327e+00  -4.6841047e+00
  -1.9337448e+00  -4.9186515e+00
  -1.9290570e+00  -5.1633156e+00
  -1.9243691e+00  -5.4187386e+00
  -1.9196812e+00  -5.6856316e+00
  -1.9149934e+00  -5.9647851e+00
  -1.9103055e+00  -6.2570811e+00
  -1.9056176e+00  -6.5635081e+00
  -1.9009298e+00  -6.8851787e+00
  -1.8962419e+00  -7.2233511e+00
  -1.8915540e+00  -7.5794555e+00
  -1.8868662e+00  -7.9551274e+00
  -1.8821783e+00  -8.3522479e+00
  -1.8774904e+00  -8.7729961e+00
  -1.8728026e+00  -9.2199149e+00
  -1.8681147e+00  -9.6959973e+00
  -1.8634268e+00  -1.0204798e+01
  -1.8587390e+00  -1.0750586e+01
  -1.8540511e+00  -1.1338545e+01
  -1.8493632e+00  -1.1975060e+01
  -1.8446754e+00  -1.2668114e+01
  -1.8399875e+00  -1.3427876e+01
  -1.8352996e+00  -1.4267576e+01
  -1.8306118e+00  -1.5204871e+01
  -1.8259239e+00  -1.6264077e+01
  -1.8212360e+00  -1.7479991e+01
  -1.8165482e+00  -1.8904962e+01
  -1.8118603e+00  -2.0623104e+01
  -1.8071724e+00  -2.2782703e+01
  -1.8024846e+00  -2.5684562e+01
  -1.7977967e+00  -3.0107153e+01
  -1.7931088e+00  -3.9675217e+01
  -1.7884210e+00  -3.9506075e+01
  -1.7837331e+00  -2.9990186e+01
  -1.7790452e+00  -2.5541677e+01
  -1.7743574e+00  -2.2602742e+01
  -1.7696695e+00  -2.0402345e+01
  -1.7649816e+00  -1.8641713e+01
  -1.7602938e+00  -1.7173339e+01
  -1.7556059e+00  -1.5913471e+01
  -1.7509180e+00  -1.4809955e+01
  -1.7462302e+00  -1.3828101e+01
  -1.7415423e+00  -1.2943664e+01
  -1.7368544e+00  -1.2139031e+01
  -1.7321666e+00  -1.1401002e+01
  -1.7274787e+00  -1.0719430e+01
  -1.7227908e+00  -1.0086345e+01
  -1.7181030e+00  -9.4953736e+00
  -1.7134151e+00  -8.9413402e+00
  -1.7087272e+00  -8.4199828e+00
  -1.7040394e+00  -7.9277508e+00
  -1.6993515e+00  -7.4616550e+00
  -1.6946636e+00  -7.0191550e+00
  -1.6899758e+00  -6.5980740e+00
  -1.6852879e+00  -6.1965325e+00
  -1.6806000e+00  -5.8128963e+00
  -1.6759122e+00  -5.4457362e+00
  -1.6712243e+00  -5.0937947e+00
  -1.6665364e+00  -4.7559596e+00
  -1.6618486e+00  -4.4312428e+00
  -1.6571607e+00  -4.1187625e+00
  -1.6524728e+00  -3.8177282e+00
  -1.6477850e+00  -3.5274290e+00
  -1.6430971e+00  -3.2472231e+00
  -1.6384093e+00  -2.9765290e+00
  -1.6337214e+00  -2.7148186e+00
  -1.6290335e+00  -2.4616108e+00
  -1.6243457e+00  -2.2164659e+00
  -1.6196578e+00  -1.9789813e+00
  -1.6149699e+00  -1.7487873e+00
  -1.6102821e+00  -1.5255438e+00
  -1.6055942e+00  -1.3089374e+00
  -1.6009063e+00  -1.0986782e+00
  -1.5962185e+00  -8.9449808e-01
  -1.5915306e+00  -6.9614853e-01
  -1.5868427e+00  -5.0339862e-01
  -1.5821549e+00  -3.1603358e-01
  -1.5774670e+00  -1.3385337e-01
  -1.5727791e+00   4.3328627e-02
  -1.5680913e+00   2.1568672e-01
  -1.5634034e+00   3.8338391e-01
  -1.5587155e+00   5.4657282e-01
  -1.5540277e+00   7.0539648e-01
  -1.5493398e+00   8.5998909e-01
  -1.5446519e+00   1.0104767e+00
  -1.5399641e+00   1.1569777e+00
  -1.5352762e+00   1.2996036e+00
  -1.5305883e+00   1.4384593e+00
  -1.5259005e+00   1.5736436e+00
  -1.5212126e+00   1.7052496e+00
  -1.5165247e+00   1.8333652e+00
  -1.5118369e+00   1.9580734e+00
  -1.5071490e+00   2.0794523e+00
  -1.5024611e+00   2.1975759e+00
  -1.4977733e+00   2.3125141e+00
  -1.4930854e+00   2.4243328e+00
  -1.4883975e+00   2.5330943e+00
  -1.4837097e+00   2.6388577e+00
  -1.4790218e+00   2.7416786e+00
  -1.4743339e+00   2.8416096e+00
  -1.4696461e+00   2.9387006e+00
  -1.4649582e+00   3.0329985e+00
  -1.4602703e+00   3.1245478e+00
  -1.4555825e+00   3.2133902e+00
  -1.4508946e+00   3.2995654e+00
  -1.4462067e+00   3.3831106e+00
  -1.4415189e+00   3.4640609e+00
  -1.4368310e+00   3.5424494e+00
  -1.4321431e+00   3.6183070e+00
  -1.4274553e+00   3.6916630e+00
  -1.4227674e+00   3.7625445e+00
  -1.4180795e+00   3.8309771e+00
  -1.4133917e+00   3.8969846e+00
  -1.4087038e+00   3.9605892e+00
  -1.4040159e+00   4.0218115e+00
  -1.3993281e+00   4.0806703e+00
  -1.3946402e+00   4.1371832e+00
  -1.3899523e+00   4.1913662e+00
  -1.3852645e+00   4.2432338e+00
  -1.3805766e+00   4.2927992e+00
  -1.3758887e+00   4.3400743e+00
  -1.3712009e+00   4.3850693e+00
  -1.3665130e+00   4.4277934e+00
  -1.3618251e+00   4.4682544e+00
  -1.3571373e+00   4.5064587e+00
  -1.3524494e+00   4.5424116e+00
  -1.3477615e+00   4.5761169e+00
  -1.3430737e+00   4.6075773e+00
  -1.3383858e+00   4.6367942e+00
  -1.3336979e+00   4.6637677e+00
  -1.3290101e+00   4.6884966e+00
  -1.3243222e+00   4.7109785e+00
  -1.3196343e+00   4.7312097e+00
  -1.3149465e+00   4.7491853e+00
  -1.3102586e+00   4.7648990e+00
  -1.3055707e+00   4.7783431e+00
  -1.3008829e+00   4.7895088e+00
  -1.2961950e+00   4.7983858e+00
  -1.2915071e+00   4.8049624e+00
  -1.2868193e+00   4.8092256e+00
  -1.2821314e+00   4.8111609e+00
  -1.2774436e+00   4.8107523e+00
  -1.2727557e+00   4.8079824e+00
  -1.2680678e+00   4.8028321e+00
  -1.2633800e+00   4.7952808e+00
  -1.2586921e+00   4.7853062e+00
  -1.2540042e+00   4.7728844e+00
  -1.2493164e+00   4.7579895e+00
  -1.2446285e+00   4.7405941e+00
  -1.2399406e+00   4.7206686e+00
  -1.2352528e+00   4.6981816e+00
  -1.2305649e+00   4.6730995e+00
  -1.2258770e+00   4.6453866e+00
  -1.2211892e+00   4.6150050e+00
  -1.2165013e+00   4.5819144e+00
  -1.2118134e+00   4.5460720e+00
  -1.2071256e+00   4.5074323e+00
  -1.2024377e+00   4.4659472e+00
  -1.1977498e+00   4.4215658e+00
  -1.1930620e+00   4.3742339e+00
  -1.1883741e+00   4.3238942e+00
  -1.1836862e+00   4.2704860e+00
  -1.1789984e+00   4.2139450e+00
  -1.1743105e+00   4.1542030e+00
  -1.1696226e+00   4.0911878e+00
  -1.1649348e+00   4.0248228e+00
  -1.1602469e+00   3.9550269e+00
  -1.1555590e+00   3.8817139e+00
  -1.1508712e+00   3.8047923e+00
  -1.1461833e+00   3.7241652e+00
  -1.1414954e+00   3.6397294e+00
  -1.1368076e+00   3.5513752e+00
  -1.1321197e+00   3.4589861e+00
  -1.1274318e+00   3.3624378e+00
  -1.1227440e+00   3.2615979e+00
  -1.1180561e+00   3.1563254e+00
  -1.1133682e+00   3.0464694e+00
  -1.1086804e+00   2.9318690e+00
  -1.1039925e+00   2.8123518e+00
  -1.0993046e+00   2.6877331e+00
  -1.0946168e+00   2.5578149e+00
  -1.0899289e+00   2.4223845e+00
  -1.0852410e+00   2.2812132e+00
  -1.0805532e+00   2.1340544e+00
  -1.0758653e+00   1.9806423e+00
  -1.0711774e+00   1.8206893e+00
  -1.0664896e+00   1.6538841e+00
  -1.0618017e+00   1.4798891e+00
  -1.0571138e+00   1.2983370e+00
  -1.0524260e+00   1.1088277e+00
  -1.0477381e+00   9.1092411e-01
  -1.0430502e+00   7.0414782e-01
  -1.0383624e+00   4.8797345e-01
  -1.0336745e+00   2.6182262e-01
  -1.0289866e+00   2.5056567e-02
  -1.0242988e+00  -2.2303241e-01
  -1.0196109e+00  -4.8323119e-01
  -1.0149230e+00  -7.5641797e-01
  -1.0102352e+00  -1.0435769e+00
  -1.0055473e+00  -1.3458156e+00
  -1.0008594e+00  -1.6643868e+00
  -9.9617158e-01  -2.0007145e+00
  -9.9148371e-01  -2.3564268e+00
  -9.8679584e-01  -2.7333966e+00
  -9.8210798e-01  -3.1337929e+00
  -9.7742011e-01  -3.5601470e+00
  -9.7273224e-01  -4.0154373e+00
  -9.6804438e-01  -4.5032015e+00
  -9.6335651e-01  -5.0276853e+00
  -9.5866865e-01  -5.5940453e+00
  -9.5398078e-01  -6.2086288e+00
  -9.4929291e-01  -6.8793715e+00
  -9.4460505e-01  -7.6163750e+00
  -9.3991718e-01  -8.4327754e+00
  -9.3522931e-01  -9.3460933e+00
  -9.3054145e-01  -1.0380433e+01
  -9.2585358e-01  -1.1570256e+01
  -9.2116572e-01  -1.2967330e+01
  -9.1647785e-01  -1.4654676e+01
  -9.1178998e-01  -1.6778240e+01
  -9.0710212e-01  -1.9632758e+01
  -9.0241425e-01  -2.3974557e+01
  -8.9772638e-01  -3.3231971e+01
  -8.9303852e-01  -3.3924103e+01
  -8.8835065e-01  -2.4083840e+01
  -8.8366279e-01  -1.9552758e+01
  -8.7897492e-01  -1.6565120e+01
  -8.7428705e-01  -1.4327142e+01
  -8.6959919e-01  -1.2533871e+01
  -8.6491132e-01  -1.1035426e+01
  -8.6022345e-01  -9.7469489e+00
  -8.5553559e-01  -8.6156974e+00
  -8.5084772e-01  -7.6066421e+00
  -8.4615986e-01  -6.6953261e+00
  -8.4147199e-01  -5.8639969e+00
  -8.3678412e-01  -5.0993593e+00
  -8.3209626e-01  -4.3911978e+00
  -8.2740839e-01  -3.7314932e+00
  -8.2272053e-01  -3.1138346e+00
  -8.1803266e-01  -2.5330162e+00
  -8.1334479e-01  -1.9847528e+00
  -8.0865693e-01  -1.4654750e+00
  -8.0396906e-01  -9.7217779e-01
  -7.9928119e-01  -5.0230752e-01
  -7.9459333e-01  -5.3675893e-02
  -7.8990546e-01   3.7560672e-01
  -7.8521760e-01   7.8718325e-01
  -7.8052973e-01   1.1824911e+00
  -7.7584186e-01   1.5627953e+00
  -7.7115400e-01   1.9292145e+00
  -7.6646613e-01   2.2827433e+00
  -7.6177826e-01   2.6242698e+00
  -7.5709040e-01   2.9545901e+00
  -7.5240253e-01   3.2744207e+00
  -7.4771467e-01   3.5844089e+00
  -7.4302680e-01   3.8851413e+00
  -7.3833893e-01   4.1771513e+00
  -7.3365107e-01   4.4609251e+00
  -7.2896320e-01   4.7369075e+00
  -7.2427533e-01   5.0055062e+00
  -7.1958747e-01   5.2670958e+00
  -7.1489960e-01   5.5220214e+00
  -7.1021174e-01   5.7706018e+00
  -7.0552387e-01   6.0131316e+00
  -7.0083600e-01   6.2498843e+00
  -6.9614814e-01   6.4811134e+00
  -6.9146027e-01   6.7070553e+00
  -6.8677240e-01   6.9279299e+00
  -6.8208454e-01   7.1439426e+00
  -6.7739667e-01   7.3552856e+00
  -6.7270881e-01   7.5621387e+00
  -6.6802094e-01   7.7646705e+00
  -6.6333307e-01   7.9630393e+00
  -6.5864521e-01   8.1573941e+00
  -6.5395734e-01   8.3478749e+00
  -6.4926947e-01   8.5346138e+00
  -6.4458161e-01   8.7177355e+00
  -6.3989374e-01   8.8973577e+00
  -6.3520588e-01   9.0735916e+00
  -6.3051801e-01   9.2465428e+00
  -6.2583014e-01   9.4163109e+00
  -6.2114228e-01   9.5829908e+00
  -6.1645441e-01   9.7466723e+00
  -6.1176654e-01   9.9074408e+00
  -6.0707868e-01   1.0065378e+01
  -6.0239081e-01   1.0220560e+01
  -5.9770295e-01   1.0373062e+01
  -5.9301508e-01   1.0522952e+01
  -5.8832721e-01   1.0670300e+01
  -5.8363935e-01   1.0815167e+01
  -5.7895148e-01   1.0957616e+01
  -5.7426361e-01   1.1097705e+01
  -5.6957575e-01   1.1235489e+01
  -5.6488788e-01   1.1371022e+01
  -5.6020002e-01   1.1504356e+01
  -5.5551215e-01   1.1635538e+01
  -5.5082428e-01   1.1764617e+01
  -5.4613642e-01   1.1891637e+01
  -5.4144855e-01   1.2016642e+01
  -5.3676068e-01   1.2139673e+01
  -5.3207282e-01   1.2260771e+01
  -5.2738495e-01   1.2379973e+01
  -5.2269709e-01   1.2497317e+01
  -5.1800922e-01   1.2612838e+01
  -5.1332135e-01   1.2726571e+01
  -5.0863349e-01   1.2838549e+01
  -5.0394562e-01   1.2948802e+01
  -4.9925775e-01   1.3057363e+01
  -4.9456989e-01   1.3164260e+01
  -4.8988202e-01   1.3269522e+01
  -4.8519416e-01   1.3373177e+01
  -4.8050629e-01   1.3475251e+01
  -4.7581842e-01   1.3575769e+01
  -4.7113056e-01   1.3674757e+01
  -4.6644269e-01   1.3772239e+01
  -4.6175482e-01   1.3868237e+01
  -4.5706696e-01   1.3962774e+01
  -4.5237909e-01   1.4055872e+01
  -4.4769123e-01   1.4147551e+01
  -4.4300336e-01   1.4237832e+01
  -4.3831549e-01   1.4326735e+01
  -4.3362763e-01   1.4414279e+01
  -4.2893976e-01   1.4500482e+01
  -4.2425189e-01   1.4585361e+01
  -4.1956403e-01   1.4668935e+01
  -4.1487616e-01   1.4751219e+01
  -4.1018830e-01   1.4832231e+01
  -4.0550043e-01   1.4911986e+01
  -4.0081256e-01   1.4990499e+01
  -3.9612470e-01   1.5067785e+01
  -3.9143683e-01   1.5143858e+01
  -3.8674896e-01   1.5218733e+01
  -3.8206110e-01   1.5292424e+01
  -3.7737323e-01   1.5364942e+01
  -3.7268537e-01   1.5436302e+01
  -3.6799750e-01   1.5506514e+01
  -3.6330963e-01   1.5575593e+01
  -3.5862177e-01   1.5643549e+01
  -3.5393390e-01   1.5710393e+01
  -3.4924603e-01   1.5776137e+01
  -3.4455817e-01   1.5840791e+01
  -3.3987030e-01   1.5904367e+01
  -3.3518244e-01   1.5966873e+01
  -3.3049457e-01   1.6028320e+01
  -3.2580670e-01   1.6088718e+01
  -3.2111884e-01   1.6148076e+01
  -3.1643097e-01   1.6206403e+01
  -3.1174310e-01   1.6263707e+01
  -3.0705524e-01   1.6319998e+01
  -3.0236737e-01   1.6375283e+01
  -2.9767951e-01   1.6429571e+01
  -2.9299164e-01   1.6482870e+01
  -2.8830377e-01   1.6535187e+01
  -2.8361591e-01   1.6586530e+01
  -2.7892804e-01   1.6636906e+01
  -2.7424018e-01   1.6686322e+01
  -2.6955231e-01   1.6734785e+01
  -2.6486444e-01   1.6782302e+01
  -2.6017658e-01   1.6828878e+01
  -2.5548871e-01   1.6874521e+01
  -2.5080084e-01   1.6919237e+01
  -2.4611298e-01   1.6963031e+01
  -2.4142511e-01   1.7005909e+01
  -2.3673725e-01   1.7047877e+01
  -2.3204938e-01   1.7088940e+01
  -2.2736151e-01   1.7129104e+01
  -2.2267365e-01   1.7168373e+01
  -2.1798578e-01   1.7206754e+01
  -2.1329791e-01   1.7244249e+01
  -2.0861005e-01   1.7280865e+01
  -2.0392218e-01   1.7316606e+01
  -1.9923432e-01   1.7351476e+01
  -1.9454645e-01   1.7385480e+01
  -1.8985858e-01   1.7418621e+01
  -1.8517072e-01   1.7450904e+01
  -1.8048285e-01   1.7482333e+01
  -1.7579498e-01   1.7512911e+01
  -1.7110712e-01   1.7542642e+01
  -1.6641925e-01   1.7571530e+01
  -1.6173139e-01   1.7599578e+01
  -1.5704352e-01   1.7626789e+01
  -1.5235565e-01   1.7653167e+01
  -1.4766779e-01   1.7678715e+01
  -1.4297992e-01   1.7703434e+01
  -1.3829205e-01   1.7727330e+01
  -1.3360419e-01   1.7750403e+01
  -1.2891632e-01   1.7772658e+01
  -1.2422846e-01   1.7794095e+01
  -1.1954059e-01   1.7814719e+01
  -1.1485272e-01   1.7834531e+01
  -1.1016486e-01   1.7853533e+01
  -1.0547699e-01   1.7871727e+01
  -1.0078912e-01   1.7889117e+01
  -9.6101258e-02   1.7905702e+01
  -9.1413392e-02   1.7921486e+01
  -8.6725525e-02   1.7936470e+01
  -8.2037659e-02   1.7950656e+01
  -7.7349793e-02   1.7964046e+01
  -7.2661927e-02   1.7976640e+01
  -6.7974060e-02   1.7988440e+01
  -6.3286194e-02   1.7999448e+01
  -5.8598328e-02   1.8009664e+01
  -5.3910462e-02   1.8019091e+01
  -4.9222596e-02   1.8027728e+01
  -4.4534729e-02   1.8035577e+01
  -3.9846863e-02   1.8042639e+01
  -3.5158997e-02   1.8048914e+01
  -3.0471131e-02   1.8054403e+01
  -2.5783264e-02   1.8059107e+01
  -2.1095398e-02   1.8063027e+01
  -1.6407532e-02   1.8066161e+01
  -1.1719666e-02   1.8068512e+01
  -7.0317994e-03   1.8070079e+01
  -2.3439331e-03   1.8070863e+01
   2.3439331e-03   1.8070863e+01
   7.0317994e-03   1.8070079e+01
   1.1719666e-02   1.8068512e+01
   1.6407532e-02   1.8066161e+01
   2.1095398e-02   1.8063027e+01
   2.5783264e-02   1.8059107e+01
   3.0471131e-02   1.8054403e+01
   3.5158997e-02   1.8048914e+01
   3.9846863e-02   1.8042639e+01
   4.4534729e-02   1.8035577e+01
   4.9222596e-02   1.8027728e+01
   5.3910462e-02   1.8019091e+01
   5.8598328e-02   1.8009664e+01
   6.3286194e-02   1.7999448e+01
   6.7974060e-02   1.7988440e+01
   7.2661927e-02   1.7976640e+01
   7.7349793e-02   1.7964046e+01
   8.2037659e-02   1.7950656e+01
   8.6725525e-02   1.7936470e+01
   9.1413392e-02   1.7921486e+01
   9.6101258e-02   1.7905702e+01
   1.0078912e-01   1.7889117e+01
   1.0547699e-01   1.7871727e+01
   1.1016486e-01   1.7853533e+01
   1.1485272e-01   1.7834531e+01
   1.1954059e-01   1.7814719e+01
   1.2422846e-01   1.7794095e+01
   1.2891632e-01   1.7772658e+01
   1.3360419e-01   1.7750403e+01
   1.3829205e-01   1.7727330e+01
   1.4297992e-01   1.7703434e+01
   1.4766779e-01   1.7678715e+01
   1.5235565e-01   1.7653167e+01
   1.5704352e-01   1.7626789e+01
   1.6173139e-01   1.7599578e+01
   1.6641925e-01   1.7571530e+01
   1.7110712e-01   1.7542642e+01
   1.7579498e-01   1.7512911e+01
   1.8048285e-01   1.7482333e+01
   1.8517072e-01   1.7450904e+01
   1.8985858e-01   1.7418621e+01
   1.9454645e-01   1.7385480e+01
   1.9923432e-01   1.7351476e+01
   2.0392218e-01   1.7316606e+01
   2.0861005e-01   1.7280865e+01
   2.1329791e-01   1.7244249e+01
   2.1798578e-01   1.7206754e+01
   2.2267365e-01   1.7168373e+01
   2.2736151e-01   1.7129104e+01
   2.3204938e-01   1.7088940e+01
   2.3673725e-01   1.7047877e+01
   2.4142511e-01   1.7005909e+01
   2.4611298e-01   1.6963031e+01
   2.5080084e-01   1.6919237e+01
   2.5548871e-01   1.6874521e+01
   2.6017658e-01   1.6828878e+01
   2.6486444e-01   1.6782302e+01
   2.6955231e-01   1.6734785e+01
   2.7424018e-01   1.6686322e+01
   2.7892804e-01   1.6636906e+01
   2.8361591e-01   1.6586530e+01
   2.8830377e-01   1.6535187e+01
   2.9299164e-01   1.6482870e+01
   2.9767951e-01   1.6429571e+01
   3.0236737e-01   1.6375283e+01
   3.0705524e-01   1.6319998e+01
   3.1174310e-01   1.6263707e+01
   3.1643097e-01   1.6206403e+01
   3.2111884e-01   1.6148076e+01
   3.2580670e-01   1.6088718e+01
   3.3049457e-01   1.6028320e+01
   3.3518244e-01   1.5966873e+01
   3.3987030e-01   1.5904367e+01
   3.4455817e-01   1.5840791e+01
   3.4924603e-01   1.5776137e+01
   3.5393390e-01   1.5710393e+01
   3.5862177e-01   1.5643549e+01
   3.6330963e-01   1.5575593e+01
   3.6799750e-01   1.5506514e+01
   3.7268537e-01   1.5436302e+01
   3.7737323e-01   1.5364942e+01
   3.8206110e-01   1.5292424e+01
   3.8674896e-01   1.5218733e+01
   3.9143683e-01   1.5143858e+01
   3.9612470e-01   1.5067785e+01
   4.0081256e-01   1.4990499e+01
   4.0550043e-01   1.4911986e+01
   4.1018830e-01   1.4832231e+01
   4.1487616e-01   1.4751219e+01
   4.1956403e-01   1.4668935e+01
   4.2425189e-01   1.4585361e+01
   4.2893976e-01   1.4500482e+01
   4.3362763e-01   1.4414279e+01
   4.3831549e-01   1.4326735e+01
   4.4300336e-01   1.4237832e+01
   4.4769123e-01   1.4147551e+01
   4.5237909e-01   1.4055872e+01
   4.5706696e-01   1.3962774e+01
   4.6175482e-01   1.3868237e+01
   4.6644269e-01   1.3772239e+01
   4.7113056e-01   1.3674757e+01
   4.7581842e-01   1.3575769e+01
   4.8050629e-01   1.3475251e+01
   4.8519416e-01   1.3373177e+01
   4.8988202e-01   1.3269522e+01
   4.9456989e-01   1.3164260e+01
   4.9925775e-01   1.3057363e+01
   5.0394562e-01   1.2948802e+01
   5.0863349e-01   1.2838549e+01
   5.1332135e-01   1.2726571e+01
   5.1800922e-01   1.2612838e+01
   5.2269709e-01   1.2497317e+01
   5.2738495e-01   1.2379973e+01
   5.3207282e-01   1.2260771e+01
   5.3676068e-01   1.2139673e+01
   5.4144855e-01   1.2016642e+01
   5.4613642e-01   1.1891637e+01
   5.5082428e-01   1.1764617e+01
   5.5551215e-01   1.1635538e+01
   5.6020002e-01   1.1504356e+01
   5.6488788e-01   1.1371022e+01
   5.6957575e-01   1.1235489e+01
   5.7426361e-01   1.1097705e+01
   5.7895148e-01   1.0957616e+01
   5.8363935e-01   1.0815167e+01
   5.8832721e-01   1.0670300e+01
   5.9301508e-01   1.0522952e+01
   5.9770295e-01   1.0373062e+01
   6.0239081e-01   1.0220560e+01
   6.0707868e-01   1.0065378e+01
   6.1176654e-01   9.9074408e+00
   6.1645441e-01   9.7466723e+00
   6.2114228e-01   9.5829908e+00
   6.2583014e-01   9.4163109e+00
   6.3051801e-01   9.2465428e+00
   6.3520588e-01   9.0735916e+00
   6.3989374e-01   8.8973577e+00
   6.4458161e-01   8.7177355e+00
   6.4926947e-01   8.5346138e+00
   6.5395734e-01   8.3478749e+00
   6.5864521e-01   8.1573941e+00
   6.6333307e-01   7.9630393e+00
   6.6802094e-01   7.7646705e+00
   6.7270881e-01   7.5621387e+00
   6.7739667e-01   7.3552856e+00
   6.8208454e-01   7.1439426e+00
   6.8677240e-01   6.9279299e+00
   6.9146027e-01   6.7070553e+00
   6.9614814e-01   6.4811134e+00
   7.0083600e-01   6.2498843e+00
   7.0552387e-01   6.0131316e+00
   7.1021174e-01   5.7706018e+00
   7.1489960e-01   5.5220214e+00
   7.1958747e-01   5.2670958e+00
   7.2427533e-01   5.0055062e+00
   7.2896320e-01   4.7369075e+00
   7.3365107e-01   4.4609251e+00
   7.3833893e-01   4.1771513e+00
   7.4302680e-01   3.8851413e+00
   7.4771467e-01   3.5844089e+00
   7.5240253e-01   3.2744207e+00
   7.5709040e-01   2.9545901e+00
   7.6177826e-01   2.6242698e+00
   7.6646613e-01   2.2827433e+00
   7.7115400e-01   1.9292145e+00
   7.7584186e-01   1.5627953e+00
   7.8052973e-01   1.1824911e+00
   7.8521760e-01   7.8718325e-01
   7.8990546e-01   3.7560672e-01
   7.9459333e-01  -5.3675893e-02
   7.9928119e-01  -5.0230752e-01
   8.0396906e-01  -9.7217779e-01
   8.0865693e-01  -1.4654750e+00
   8.1334479e-01  -1.9847528e+00
   8.1803266e-01  -2.5330162e+00
   8.2272053e-01  -3.1138346e+00
   8.2740839e-01  -3.7314932e+00
   8.3209626e-01  -4.3911978e+00
   8.3678412e-01  -5.0993593e+00
   8.4147199e-01  -5.8639969e+00
   8.4615986e-01  -6.6953261e+00
   8.5084772e-01  -7.6066421e+00
   8.5553559e-01  -8.6156974e+00
   8.6022345e-01  -9.7469489e+00
   8.6491132e-01  -1.1035426e+01
   8.6959919e-01  -1.2533871e+01
   8.7428705e-01  -1.4327142e+01
   8.7897492e-01  -1.6565120e+01
   8.8366279e-01  -1.9552758e+01
   8.8835065e-01  -2.4083840e+01
   8.9303852e-01  -3.3924103e+01
   8.9772638e-01  -3.3231971e+01
   9.0241425e-01  -2.3974557e+01
   9.0710212e-01  -1.9632758e+01
   9.1178998e-01  -1.6778240e+01
   9.1647785e-01  -1.4654676e+01
   9.2116572e-01  -1.2967330e+01
   9.2585358e-01  -1.1570256e+01
   9.3054145e-01  -1.0380433e+01
   9.3522931e-01  -9.3460933e+00
   9.3991718e-01  -8.4327754e+00
   9.4460505e-01  -7.6163750e+00
   9.4929291e-01  -6.8793715e+00
   9.5398078e-01  -6.2086288e+00
   9.5866865e-01  -5.5940453e+00
   9.6335651e-01  -5.0276853e+00
   9.6804438e-01  -4.5032015e+00
   9.7273224e-01  -4.0154373e+00
   9.7742011e-01  -3.5601470e+00
   9.8210798e-01  -3.1337929e+00
   9.8679584e-01  -2.7333966e+00
   9.9148371e-01  -2.3564268e+00
   9.9617158e-01  -2.0007145e+00
   1.0008594e+00  -1.6643868e+00
   1.0055473e+00  -1.3458156e+00
   1.0102352e+00  -1.0435769e+00
   1.0149230e+00  -7.5641797e-01
   1.0196109e+00  -4.8323119e-01
   1.0242988e+00  -2.2303241e-01
   1.0289866e+00   2.5056567e-02
   1.0336745e+00   2.6182262e-01
   1.0383624e+00   4.8797345e-01
   1.0430502e+00   7.0414782e-01
   1.0477381e+00   9.1092411e-01
   1.0524260e+00   1.1088277e+00
   1.0571138e+00   1.2983370e+00
   1.0618017e+00   1.4798891e+00
   1.0664896e+00   1.6538841e+00
   1.0711774e+00   1.8206893e+00
   1.0758653e+00   1.9806423e+00
   1.0805532e+00   2.1340544e+00
   1.0852410e+00   2.2812132e+00
   1.0899289e+00   2.4223845e+00
   1.0946168e+00   2.5578149e+00
   1.0993046e+00   2.6877331e+00
   1.1039925e+00   2.8123518e+00
   1.1086804e+00   2.9318690e+00
   1.1133682e+00   3.0464694e+00
   1.1180561e+00   3.1563254e+00
   1.1227440e+00   3.2615979e+00
   1.1274318e+00   3.3624378e+00
   1.1321197e+00   3.4589861e+00
   1.1368076e+00   3.5513752e+00
   1.1414954e+00   3.6397294e+00
   1.1461833e+00   3.7241652e+00
   1.1508712e+00   3.8047923e+00
   1.1555590e+00   3.8817139e+00
   1.1602469e+00   3.9550269e+00
   1.1649348e+00   4.0248228e+00
   1.1696226e+00   4.0911878e+00
   1.1743105e+00   4.1542030e+00
   1.1789984e+00   4.2139450e+00
   1.1836862e+00   4.2704860e+00
   1.1883741e+00   4.3238942e+00
   1.1930620e+00   4.3742339e+00
   1.1977498e+00   4.4215658e+00
   1.2024377e+00   4.4659472e+00
   1.2071256e+00   4.5074323e+00
   1.2118134e+00   4.5460720e+00
   1.2165013e+00   4.5819144e+00
   1.2211892e+00   4.6150050e+00
   1.2258770e+00   4.6453866e+00
   1.2305649e+00   4.6730995e+00
   1.2352528e+00   4.6981816e+00
   1.2399406e+00   4.7206686e+00
   1.2446285e+00   4.7405941e+00
   1.2493164e+00   4.7579895e+00
   1.2540042e+00   4.7728844e+00
   1.2586921e+00   4.7853062e+00
   1.2633800e+00   4.7952808e+00
   1.2680678e+00   4.8028321e+00
   1.2727557e+00   4.8079824e+00
   1.2774436e+00   4.8107523e+00
   1.2821314e+00   4.8111609e+00
   1.2868193e+00   4.8092256e+00
   1.2915071e+00   4.8049624e+00
   1.2961950e+00   4.7983858e+00
   1.3008829e+00   4.7895088e+00
   1.3055707e+00   4.7783431e+00
   1.3102586e+00   4.7648990e+00
   1.3149465e+00   4.7491853e+00
   1.3196343e+00   4.7312097e+00
   1.3243222e+00   4.7109785e+00
   1.3290101e+00   4.6884966e+00
   1.3336979e+00   4.6637677e+00
   1.3383858e+00   4.6367942e+00
   1.3430737e+00   4.6075773e+00
   1.3477615e+00   4.5761169e+00
   1.3524494e+00   4.5424116e+00
   1.3571373e+00   4.5064587e+00
   1.3618251e+00   4.4682544e+00
   1.3665130e+00   4.4277934e+00
   1.3712009e+00   4.3850693e+00
   1.3758887e+00   4.3400743e+00
   1.3805766e+00   4.2927992e+00
   1.3852645e+00   4.2432338e+00
   1.3899523e+00   4.1913662e+00
   1.3946402e+00   4.1371832e+00
   1.3993281e+00   4.0806703e+00
   1.4040159e+00   4.0218115e+00
   1.4087038e+00   3.9605892e+00
   1.4133917e+00   3.8969846e+00
   1.4180795e+00   3.8309771e+00
   1.4227674e+00   3.7625445e+00
   1.4274553e+00   3.6916630e+00
   1.4321431e+00   3.6183070e+00
   1.4368310e+00   3.5424494e+00
   1.4415189e+00   3.4640609e+00
   1.4462067e+00   3.3831106e+00
   1.4508946e+00   3.2995654e+00
   1.4555825e+00   3.2133902e+00
   1.4602703e+00   3.1245478e+00
   1.4649582e+00   3.0329985e+00
   1.4696461e+00   2.9387006e+00
   1.4743339e+00   2.8416096e+00
   1.4790218e+00   2.7416786e+00
   1.4837097e+00   2.6388577e+00
   1.4883975e+00   2.5330943e+00
   1.4930854e+00   2.4243328e+00
   1.4977733e+00   2.3125141e+00
   1.5024611e+00   2.1975759e+00
   1.5071490e+00   2.0794523e+00
   1.5118369e+00   1.9580734e+00
   1.5165247e+00   1.8333652e+00
   1.5212126e+00   1.7052496e+00
   1.5259005e+00   1.5736436e+00
   1.5305883e+00   1.4384593e+00
   1.5352762e+00   1.2996036e+00
   1.5399641e+00   1.1569777e+00
   1.5446519e+00   1.0104767e+00
   1.5493398e+00   8.5998909e-01
   1.5540277e+00   7.0539648e-01
   1.5587155e+00   5.4657282e-01
   1.5634034e+00   3.8338391e-01
   1.5680913e+00   2.1568672e-01
   1.5727791e+00   4.3328627e-02
   1.5774670e+00  -1.3385337e-01
   1.5821549e+00  -3.1603358e-01
   1.5868427e+00  -5.0339862e-01
   1.5915306e+00  -6.9614853e-01
   1.5962185e+00  -8.9449808e-01
   1.6009063e+00  -1.0986782e+00
   1.6055942e+00  -1.3089374e+00
   1.6102821e+00  -1.5255438e+00
   1.6149699e+00  -1.7487873e+00
   1.6196578e+00  -1.9789813e+00
   1.6243457e+00  -2.2164659e+00
   1.6290335e+00  -2.4616108e+00
   1.6337214e+00  -2.7148186e+00
   1.6384093e+00  -2.9765290e+00
   1.6430971e+00  -3.2472231e+00
   1.6477850e+00  -3.5274290e+00
   1.6524728e+00  -3.8177282e+00
   1.6571607e+00  -4.1187625e+00
   1.6618486e+00  -4.4312428e+00
   1.6665364e+00  -4.7559596e+00
   1.6712243e+00  -5.0937947e+00
   1.6759122e+00  -5.4457362e+00
   1.6806000e+00  -5.8128963e+00
   1.6852879e+00  -6.1965325e+00
   1.6899758e+00  -6.5980740e+00
   1.6946636e+00  -7.0191550e+00
   1.6993515e+00  -7.4616550e+00
   1.7040394e+00  -7.9277508e+00
   1.7087272e+00  -8.4199828e+00
   1.7134151e+00  -8.9413402e+00
   1.7181030e+00  -9.4953736e+00
   1.7227908e+00  -1.0086345e+01
   1.7274787e+00  -1.0719430e+01
   1.7321666e+00  -1.1401002e+01
   1.7368544e+00  -1.2139031e+01
   1.7415423e+00  -1.2943664e+01
   1.7462302e+00  -1.3828101e+01
   1.7509180e+00  -1.4809955e+01
   1.7556059e+00  -1.5913471e+01
   1.7602938e+00  -1.7173339e+01
   1.7649816e+00  -1.8641713e+01
   1.7696695e+00  -2.0402345e+01
   1.7743574e+00  -2.2602742e+01
   1.7790452e+00  -2.5541677e+01
   1.7837331e+00  -2.9990186e+01
   1.7884210e+00  -3.9506075e+01
   1.7931088e+00  -3.9675217e+01
   1.7977967e+00  -3.0107153e+01
   1.8024846e+00  -2.5684562e+01
   1.8071724e+00  -2.2782703e+01
   1.8118603e+00  -2.0623104e+01
   1.8165482e+00  -1.8904962e+01
   1.8212360e+00  -1.7479991e+01
   1.8259239e+00  -1.6264077e+01
   1.8306118e+00  -1.5204871e+01
   1.8352996e+00  -1.4267576e+01
   1.8399875e+00  -1.3427876e+01
   1.8446754e+00  -1.2668114e+01
   1.8493632e+00  -1.1975060e+01
   1.8540511e+00  -1.1338545e+01
   1.8587390e+00  -1.0750586e+01
   1.8634268e+00  -1.0204798e+01
   1.8681147e+00  -9.6959973e+00
   1.8728026e+00  -9.2199149e+00
   1.8774904e+00  -8.7729961e+00
   1.8821783e+00  -8.3522479e+00
   1.8868662e+00  -7.9551274e+00
   1.8915540e+00  -7.5794555e+00
   1.8962419e+00  -7.2233511e+00
   1.9009298e+00  -6.8851787e+00
   1.9056176e+00  -6.5635081e+00
   1.9103055e+00  -6.2570811e+00
   1.9149934e+00  -5.9647851e+00
   1.9196812e+00  -5.6856316e+00
   1.9243691e+00  -5.4187386e+00
   1.9290570e+00  -5.1633156e+00
   1.9337448e+00  -4.9186515e+00
   1.9384327e+00  -4.6841047e+00
   1.9431206e+00  -4.4590939e+00
   1.9478084e+00  -4.2430913e+00
   1.9524963e+00  -4.0356158e+00
   1.9571842e+00  -3.8362282e+00
   1.9618720e+00  -3.6445262e+00
   1.9665599e+00  -3.4601405e+00
   1.9712478e+00  -3.2827314e+00
   1.9759356e+00  -3.1119858e+00
   1.9806235e+00  -2.9476144e+00
   1.9853114e+00  -2.7893497e+00
   1.9899992e+00  -2.6369434e+00
   1.9946871e+00  -2.4901652e+00
   1.9993750e+00  -2.3488008e+00
   2.0040628e+00  -2.2126509e+00
   2.0087507e+00  -2.0815292e+00
   2.0134385e+00  -1.9552620e+00
   2.0181264e+00  -1.8336870e+00
   2.0228143e+00  -1.7166520e+00
   2.0275021e+00  -1.6040147e+00
   2.0321900e+00  -1.4956414e+00
   2.0368779e+00  -1.3914067e+00
   2.0415657e+00  -1.2911928e+00
   2.0462536e+00  -1.1948888e+00
   2.0509415e+00  -1.1023905e+00
   2.0556293e+00  -1.0135997e+00
   2.0603172e+00  -9.2842390e-01
   2.0650051e+00  -8.4677586e-01
   2.0696929e+00  -7.6857334e-01
   2.0743808e+00  -6.9373872e-01
   2.0790687e+00  -6.2219875e-01
   2.0837565e+00  -5.5388427e-01
   2.0884444e+00  -4.8872997e-01
   2.0931323e+00  -4.2667416e-01
   2.0978201e+00  -3.6765858e-01
   2.1025080e+00  -3.1162823e-01
   2.1071959e+00  -2.5853113e-01
   2.1118837e+00  -2.0831823e-01
   2.1165716e+00  -1.6094324e-01
   2.1212595e+00  -1.1636247e-01
   2.1259473e+00  -7.4534719e-02
   2.1306352e+00  -3.5421188e-02
   2.1353231e+00   1.0146749e-03
   2.1400109e+00   3.4807244e-02
   2.1446988e+00   6.5988818e-02
   2.1493867e+00   9.4589702e-02
   2.1540745e+00   1.2063829e-01
   2.1587624e+00   1.4416112e-01
   2.1634503e+00   1.6518297e-01
   2.1681381e+00   1.8372690e-01
   2.1728260e+00   1.9981430e-01
   2.1775139e+00   2.1346496e-01
   2.1822017e+00   2.2469711e-01
   2.1868896e+00   2.3352746e-01
   2.1915775e+00   2.3997124e-01
   2.1962653e+00   2.4404224e-01
   2.2009532e+00   2.4575284e-01
   2.2056411e+00   2.4511403e-01
   2.2103289e+00   2.4213544e-01
   2.2150168e+00   2.3682537e-01
   2.2197047e+00   2.2919079e-01
   2.2243925e+00   2.1923738e-01
   2.2290804e+00   2.0696951e-01
   2.2337683e+00   1.9239029e-01
   2.2384561e+00   1.7550156e-01
   2.2431440e+00   1.5630386e-01
   2.2478319e+00   1.3479649e-01
   2.2525197e+00   1.1097748e-01
   2.2572076e+00   8.4843563e-02
   2.2618955e+00   5.6390219e-02
   2.2665833e+00   2.5611627e-02
   2.2712712e+00  -7.4993344e-03
   2.2759591e+00  -4.2951103e-02
   2.2806469e+00  -8.0753453e-02
   2.2853348e+00  -1.2091751e-01
   2.2900227e+00  -1.6345579e-01
   2.2947105e+00  -2.0838220e-01
   2.2993984e+00  -2.5571212e-01
   2.3040863e+00  -3.0546236e-01
   2.3087741e+00  -3.5765127e-01
   2.3134620e+00  -4.1229877e-01
   2.3181499e+00  -4.6942633e-01
   2.3228377e+00  -5.2905713e-01
   2.3275256e+00  -5.9121603e-01
   2.3322135e+00  -6.5592965e-01
   2.3369013e+00  -7.2322647e-01
   2.3415892e+00  -7.9313685e-01
   2.3462771e+00  -8.6569315e-01
   2.3509649e+00  -9.4092980e-01
   2.3556528e+00  -1.0188834e+00
   2.3603407e+00  -1.0995927e+00
   2.3650285e+00  -1.1830989e+00
   2.3697164e+00  -1.2694458e+00
   2.3744043e+00  -1.3586796e+00
   2.3790921e+00  -1.4508494e+00
   2.3837800e+00  -1.5460069e+00
   2.3884678e+00  -1.6442072e+00
   2.3931557e+00  -1.7455084e+00
   2.3978436e+00  -1.8499721e+00
   2.4025314e+00  -1.9576634e+00
   2.4072193e+00  -2.0686513e+00
   2.4119072e+00  -2.1830089e+00
   2.4165950e+00  -2.3008134e+00
   2.4212829e+00  -2.4221470e+00
   2.4259708e+00  -2.5470964e+00
   2.4306586e+00  -2.6757538e+00
   2.4353465e+00  -2.8082170e+00
   2.4400344e+00  -2.9445897e+00
   2.4447222e+00  -3.0849823e+00
   2.4494101e+00  -3.2295120e+00
   2.4540980e+00  -3.3783035e+00
   2.4587858e+00  -3.5314897e+00
   2.4634737e+00  -3.6892123e+00
   2.4681616e+00  -3.8516222e+00
   2.4728494e+00  -4.0188809e+00
   2.4775373e+00  -4.1911610e+00
   2.4822252e+00  -4.3686473e+00
   2.4869130e+00  -4.5515377e+00
   2.4916009e+00  -4.7400450e+00
   2.4962888e+00  -4.9343977e+00
   2.5009766e+00  -5.1348418e+00
   2.5056645e+00  -5.3416429e+00
   2.5103524e+00  -5.5550875e+00
   2.5150402e+00  -5.7754861e+00
   2.5197281e+00  -6.0031750e+00
   2.5244160e+00  -6.2385200e+00
   2.5291038e+00  -6.4819193e+00
   2.5337917e+00  -6.7338075e+00
   2.5384796e+00  -6.9946604e+00
   2.5431674e+00  -7.2649999e+00
   2.5478553e+00  -7.5454004e+00
   2.5525432e+00  -7.8364958e+00
   2.5572310e+00  -8.1389882e+00
   2.5619189e+00  -8.4536576e+00
   2.5666068e+00  -8.7813740e+00
   2.5712946e+00  -9.1231118e+00
   2.5759825e+00  -9.4799671e+00
   2.5806704e+00  -9.8531784e+00
   2.5853582e+00  -1.0244153e+01
   2.5900461e+00  -1.0654498e+01
   2.5947340e+00  -1.1086062e+01
   2.5994218e+00  -1.1540982e+01
   2.6041097e+00  -1.2021751e+01
   2.6087976e+00  -1.2531300e+01
   2.6134854e+00  -1.3073105e+01
   2.6181733e+00  -1.3651334e+01
   2.6228612e+00  -1.4271041e+01
   2.6275490e+00  -1.4938439e+01
   2.6322369e+00  -1.5661281e+01
   2.6369248e+00  -1.6449416e+01
   2.6416126e+00  -1.7315623e+01
   2.6463005e+00  -1.8276896e+01
   2.6509884e+00  -1.9356532e+01
   2.6556762e+00  -2.0587697e+01
   2.6603641e+00  -2.2019927e+01
   2.6650520e+00  -2.3732058e+01
   2.6697398e+00  -2.5861163e+01
   2.6744277e+00  -2.8679296e+01
   2.6791156e+00  -3.2862324e+01
   2.6838034e+00  -4.1192810e+01
   2.6884913e+00  -4.5572543e+01
   2.6931792e+00  -3.4335692e+01
   2.6978670e+00  -2.9610212e+01
   2.7025549e+00  -2.6577431e+01
   2.7072428e+00  -2.4342556e+01
   2.7119306e+00  -2.2574089e+01
   2.7166185e+00  -2.1112126e+01
   2.7213064e+00  -1.9867184e+01
   2.7259942e+00  -1.8784096e+01
   2.7306821e+00  -1.7826434e+01
   2.7353700e+00  -1.6968883e+01
   2.7400578e+00  -1.6193133e+01
   2.7447457e+00  -1.5485511e+01
   2.7494335e+00  -1.4835539e+01
   2.7541214e+00  -1.4235007e+01
   2.7588093e+00  -1.3677364e+01
   2.7634971e+00  -1.3157300e+01
   2.7681850e+00  -1.2670450e+01
   2.7728729e+00  -1.2213183e+01
   2.7775607e+00  -1.1782445e+01
   2.7822486e+00  -1.1375645e+01
   2.7869365e+00  -1.0990563e+01
   2.7916243e+00  -1.0625286e+01
   2.7963122e+00  -1.0278151e+01
   2.8010001e+00  -9.9477065e+00
   2.8056879e+00  -9.6326738e+00
   2.8103758e+00  -9.3319244e+00
   2.8150637e+00  -9.0444560e+00
   2.8197515e+00  -8.7693743e+00
   2.8244394e+00  -8.5058787e+00
   2.8291273e+00  -8.2532489e+00
   2.8338151e+00  -8.0108354e+00
   2.8385030e+00  -7.7780500e+00
   2.8431909e+00  -7.5543585e+00
   2.8478787e+00  -7.3392747e+00
   2.8525666e+00  -7.1323543e+00
   2.8572545e+00  -6.9331906e+00
   2.8619423e+00  -6.7414106e+00
   2.8666302e+00  -6.5566709e+00
   2.8713181e+00  -6.3786553e+00
   2.8760059e+00  -6.2070717e+00
   2.8806938e+00  -6.0416497e+00
   2.8853817e+00  -5.8821389e+00
   2.8900695e+00  -5.7283067e+00
   2.8947574e+00  -5.5799368e+00
   2.8994453e+00  -5.4368279e+00
   2.9041331e+00  -5.2987922e+00
   2.9088210e+00  -5.1656545e+00
   2.9135089e+00  -5.0372507e+00
   2.9181967e+00  -4.9134276e+00
   2.9228846e+00  -4.7940414e+00
   2.9275725e+00  -4.6789574e+00
   2.9322603e+00  -4.5680489e+00
   2.9369482e+00  -4.4611972e+00
   2.9416361e+00  -4.3582904e+00
   2.9463239e+00  -4.2592235e+00
   2.9510118e+00  -4.1638972e+00
   2.9556997e+00  -4.0722184e+00
   2.9603875e+00  -3.9840989e+00
   2.9650754e+00  -3.8994559e+00
   2.9697633e+00  -3.8182110e+00
   2.9744511e+00  -3.7402904e+00
   2.9791390e+00  -3.6656241e+00
   2.9838269e+00  -3.5941463e+00
   2.9885147e+00  -3.5257948e+00
   2.9932026e+00  -3.4605107e+00
   2.9978905e+00  -3.3982384e+00
   3.0025783e+00  -3.3389256e+00
   3.0072662e+00  -3.2825226e+00
   3.0119541e+00  -3.2289826e+00
   3.0166419e+00  -3.1782616e+00
   3.0213298e+00  -3.1303179e+00
   3.0260177e+00  -3.0851122e+00
   3.0307055e+00  -3.0426076e+00
   3.0353934e+00  -3.0027693e+00
   3.0400813e+00  -2.9655646e+00
   3.0447691e+00  -2.9309627e+00
   3.0494570e+00  -2.8989349e+00
   3.0541449e+00  -2.8694544e+00
   3.0588327e+00  -2.8424958e+00
   3.0635206e+00  -2.8180359e+00
   3.0682085e+00  -2.7960529e+00
   3.0728963e+00  -2.7765265e+00
   3.0775842e+00  -2.7594384e+00
   3.0822721e+00  -2.7447713e+00
   3.0869599e+00  -2.7325097e+00
   3.0916478e+00  -2.7226396e+00
   3.0963357e+00  -2.7151481e+00
   3.1010235e+00  -2.7100239e+00
   3.1057114e+00  -2.7072572e+00
   3.1103992e+00  -2.7068392e+00
   3.1150871e+00  -2.7087626e+00
   3.1197750e+00  -2.7130215e+00
   3.1244628e+00  -2.7196111e+00
   3.1291507e+00  -2.7285280e+00
   3.1338386e+00  -2.7397700e+00
   3.1385264e+00  -2.7533362e+00
   3.1432143e+00  -2.7692270e+00
   3.1479022e+00  -2.7874440e+00
   3.1525900e+00  -2.8079901e+00
   3.1572779e+00  -2.8308695e+00
   3.1619658e+00  -2.8560877e+00
   3.1666536e+00  -2.8836513e+00
   3.1713415e+00  -2.9135685e+00
   3.1760294e+00  -2.9458487e+00
   3.1807172e+00  -2.9805026e+00
   3.1854051e+00  -3.0175423e+00
   3.1900930e+00  -3.0569813e+00
   3.1947808e+00  -3.0988346e+00
   3.1994687e+00  -3.1431186e+00
   3.2041566e+00  -3.1898512e+00
   3.2088444e+00  -3.2390518e+00
   3.2135323e+00  -3.2907415e+00
   3.2182202e+00  -3.3449429e+00
   3.2229080e+00  -3.4016805e+00
   3.2275959e+00  -3.4609803e+00
   3.2322838e+00  -3.5228703e+00
   3.2369716e+00  -3.5873803e+00
   3.2416595e+00  -3.6545421e+00
   3.2463474e+00  -3.7243895e+00
   3.2510352e+00  -3.7969585e+00
   3.2557231e+00  -3.8722873e+00
   3.2604110e+00  -3.9504163e+00
   3.2650988e+00  -4.0313886e+00
   3.2697867e+00  -4.1152497e+00
   3.2744746e+00  -4.2020478e+00
   3.2791624e+00  -4.2918340e+00
   3.2838503e+00  -4.3846624e+00
   3.2885382e+00  -4.4805903e+00
   3.2932260e+00  -4.5796782e+00
   3.2979139e+00  -4.6819903e+00
   3.3026018e+00  -4.7875945e+00
   3.3072896e+00  -4.8965627e+00
   3.3119775e+00  -5.0089710e+00
   3.3166654e+00  -5.1249003e+00
   3.3213532e+00  -5.2444359e+00
   3.3260411e+00  -5.3676685e+00
   3.3307290e+00  -5.4946945e+00
   3.3354168e+00  -5.6256158e+00
   3.3401047e+00  -5.7605411e+00
   3.3447926e+00  -5.8995856e+00
   3.3494804e+00  -6.0428721e+00
   3.3541683e+00  -6.1905311e+00
   3.3588562e+00  -6.3427019e+00
   3.3635440e+00  -6.4995330e+00
   3.3682319e+00  -6.6611830e+00
   3.3729198e+00  -6.8278214e+00
   3.3776076e+00  -6.9996296e+00
   3.3822955e+00  -7.1768021e+00
   3.3869834e+00  -7.3595476e+00
   3.3916712e+00  -7.5480903e+00
   3.3963591e+00  -7.7426715e+00
   3.4010470e+00  -7.9435514e+00
   3.4057348e+00  -8.1510109e+00
   3.4104227e+00  -8.3653538e+00
   3.4151106e+00  -8.5869096e+00
   3.4197984e+00  -8.8160361e+00
   3.4244863e+00  -9.0531224e+00
   3.4291742e+00  -9.2985935e+00
   3.4338620e+00  -9.5529139e+00
   3.4385499e+00  -9.8165929e+00
   3.4432378e+00  -1.0090191e+01
   3.4479256e+00  -1.0374325e+01
   3.4526135e+00  -1.0669679e+01
   3.4573014e+00  -1.0977011e+01
   3.4619892e+00  -1.1297168e+01
   3.4666771e+00  -1.1631094e+01
   3.4713650e+00  -1.1979852e+01
   3.4760528e+00  -1.2344642e+01
   3.4807407e+00  -1.2726824e+01
   3.4854285e+00  -1.3127950e+01
   3.4901164e+00  -1.3549802e+01
   3.4948043e+00  -1.3994436e+01
   3.4994921e+00  -1.4464246e+01
   3.5041800e+00  -1.4962040e+01
   3.5088679e+00  -1.5491141e+01
   3.5135557e+00  -1.6055520e+01
   3.5182436e+00  -1.6659979e+01
   3.5229315e+00  -1.7310401e+01
   3.5276193e+00  -1.8014092e+01
   3.5323072e+00  -1.8780294e+01
   3.5369951e+00  -1.9620924e+01
   3.5416829e+00  -2.0551723e+01
   3.5463708e+00  -2.1594089e+01
   3.5510587e+00  -2.2778164e+01
   3.5557465e+00  -2.4148350e+01
   3.5604344e+00  -2.5774035e+01
   3.5651223e+00  -2.7772748e+01
   3.5698101e+00  -3.0368537e+01
   3.5744980e+00  -3.4079149e+01
   3.5791859e+00  -4.0671189e+01
   3.5838737e+00  -5.8174036e+01
   3.5885616e+00  -3.8638807e+01
   3.5932495e+00  -3.3100815e+01
   3.5979373e+00  -2.9754834e+01
   3.6026252e+00  -2.7352572e+01
   3.6073131e+00  -2.5479065e+01
   3.6120009e+00  -2.3944453e+01
   3.6166888e+00  -2.2645840e+01
   3.6213767e+00  -2.1521155e+01
   3.6260645e+00  -2.0530058e+01
   3.6307524e+00  -1.9644845e+01
   3.6354403e+00  -1.8845667e+01
   3.6401281e+00  -1.8117818e+01
   3.6448160e+00  -1.7450096e+01
   3.6495039e+00  -1.6833771e+01
   3.6541917e+00  -1.6261910e+01
   3.6588796e+00  -1.5728913e+01
   3.6635675e+00  -1.5230192e+01
   3.6682553e+00  -1.4761944e+01
   3.6729432e+00  -1.4320977e+01
   3.6776311e+00  -1.3904589e+01
   3.6823189e+00  -1.3510473e+01
   3.6870068e+00  -1.3136641e+01
   3.6916947e+00  -1.2781369e+01
   3.6963825e+00  -1.2443154e+01
   3.7010704e+00  -1.2120676e+01
   3.7057583e+00  -1.1812770e+01
   3.7104461e+00  -1.1518403e+01
   3.7151340e+00  -1.1236653e+01
   3.7198219e+00  -1.0966697e+01
   3.7245097e+00  -1.0707795e+01
   3.7291976e+00  -1.0459280e+01
   3.7338855e+00  -1.0220549e+01
   3.7385733e+00  -9.9910535e+00
   3.7432612e+00  -9.7702959e+00
   3.7479491e+00  -9.5578214e+00
   3.7526369e+00  -9.3532139e+00
   3.7573248e+00  -9.1560919e+00
   3.7620127e+00  -8.9661047e+00
   3.7667005e+00  -8.7829292e+00
   3.7713884e+00  -8.6062672e+00
   3.7760763e+00  -8.4358428e+00
   3.7807641e+00  -8.2714007e+00
   3.7854520e+00  -8.1127036e+00
   3.7901399e+00  -7.9595312e+00
   3.7948277e+00  -7.8116783e+00
   3.7995156e+00  -7.6689537e+00
   3.8042035e+00  -7.5311789e+00
   3.8088913e+00  -7.3981871e+00
   3.8135792e+00  -7.2698221e+00
   3.8182671e+00  -7.1459378e+00
   3.8229549e+00  -7.0263971e+00
   3.8276428e+00  -6.9110713e+00
   3.8323307e+00  -6.7998395e+00
   3.8370185e+00  -6.6925882e+00
   3.8417064e+00  -6.5892103e+00
   3.8463942e+00  -6.4896053e+00
   3.8510821e+00  -6.3936782e+00
   3.8557700e+00  -6.3013398e+00
   3.8604578e+00  -6.2125056e+00
   3.8651457e+00  -6.1270961e+00
   3.8698336e+00  -6.0450362e+00
   3.8745214e+00  -5.9662550e+00
   3.8792093e+00  -5.8906855e+00
   3.8838972e+00  -5.8182645e+00
   3.8885850e+00  -5.7489322e+00
   3.8932729e+00  -5.6826322e+00
   3.8979608e+00  -5.6193110e+00
   3.9026486e+00  -5.5589185e+00
   3.9073365e+00  -5.5014068e+00
   3.9120244e+00  -5.4467313e+00
   3.9167122e+00  -5.3948495e+00
   3.9214001e+00  -5.3457215e+00
   3.9260880e+00  -5.2993096e+00
   3.9307758e+00  -5.2555785e+00
   3.9354637e+00  -5.2144948e+00
   3.9401516e+00  -5.1760272e+00
   3.9448394e+00  -5.1401463e+00
   3.9495273e+00  -5.1068247e+00
   3.9542152e+00  -5.0760366e+00
   3.9589030e+00  -5.0477582e+00
   3.9635909e+00  -5.0219671e+00
   3.9682788e+00  -4.9986426e+00
   3.9729666e+00  -4.9777658e+00
   3.9776545e+00  -4.9593190e+00
   3.9823424e+00  -4.9432862e+00
   3.9870302e+00  -4.9296527e+00
   3.9917181e+00  -4.9184055e+00
   3.9964060e+00  -4.9095326e+00
   4.0010938e+00  -4.9030236e+00
   4.0057817e+00  -4.8988695e+00
   4.0104696e+00  -4.8970625e+00
   4.0151574e+00  -4.8975961e+00
   4.0198453e+00  -4.9004651e+00
   4.0245332e+00  -4.9056655e+00
   4.0292210e+00  -4.9131949e+00
   4.0339089e+00  -4.9230518e+00
   4.0385968e+00  -4.9352360e+00
   4.0432846e+00  -4.9497488e+00
   4.0479725e+00  -4.9665925e+00
   4.0526604e+00  -4.9857708e+00
   4.0573482e+00  -5.0072887e+00
   4.0620361e+00  -5.0311524e+00
   4.0667240e+00  -5.0573695e+00
   4.0714118e+00  -5.0859487e+00
   4.0760997e+00  -5.1169004e+00
   4.0807876e+00  -5.1502360e+00
   4.0854754e+00  -5.1859685e+00
   4.0901633e+00  -5.2241123e+00
   4.0948512e+00  -5.2646830e+00
   4.0995390e+00  -5.3076981e+00
   4.1042269e+00  -5.3531762e+00
   4.1089148e+00  -5.4011378e+00
   4.1136026e+00  -5.4516048e+00
   4.1182905e+00  -5.5046009e+00
   4.1229784e+00  -5.5601514e+00
   4.1276662e+00  -5.6182835e+00
   4.1323541e+00  -5.6790261e+00
   4.1370420e+00  -5.7424102e+00
   4.1417298e+00  -5.8084688e+00
   4.1464177e+00  -5.8772367e+00
   4.1511056e+00  -5.9487513e+00
   4.1557934e+00  -6.0230520e+00
   4.1604813e+00  -6.1001806e+00
   4.1651692e+00  -6.1801817e+00
   4.1698570e+00  -6.2631021e+00
   4.1745449e+00  -6.3489918e+00
   4.1792328e+00  -6.4379034e+00
   4.1839206e+00  -6.5298928e+00
   4.1886085e+00  -6.6250190e+00
   4.1932964e+00  -6.7233446e+00
   4.1979842e+00  -6.8249358e+00
   4.2026721e+00  -6.9298627e+00
   4.2073599e+00  -7.0381996e+00
   4.2120478e+00  -7.1500250e+00
   4.2167357e+00  -7.2654222e+00
   4.2214235e+00  -7.3844798e+00
   4.2261114e+00  -7.5072912e+00
   4.2307993e+00  -7.6339560e+00
   4.2354871e+00  -7.7645798e+00
   4.2401750e+00  -7.8992748e+00
   4.2448629e+00  -8.0381602e+00
   4.2495507e+00  -8.1813632e+00
   4.2542386e+00  -8.3290190e+00
   4.2589265e+00  -8.4812719e+00
   4.2636143e+00  -8.6382758e+00
   4.2683022e+00  -8.8001953e+00
   4.2729901e+00  -8.9672064e+00
   4.2776779e+00  -9.1394974e+00
   4.2823658e+00  -9.3172707e+00
   4.2870537e+00  -9.5007433e+00
   4.2917415e+00  -9.6901486e+00
   4.2964294e+00  -9.8857382e+00
   4.3011173e+00  -1.0087783e+01
   4.3058051e+00  -1.0296578e+01
   4.3104930e+00  -1.0512438e+01
   4.3151809e+00  -1.0735711e+01
   4.3198687e+00  -1.0966769e+01
   4.3245566e+00  -1.1206021e+01
   4.3292445e+00  -1.1453915e+01
   4.3339323e+00  -1.1710938e+01
   4.3386202e+00  -1.1977626e+01
   4.3433081e+00  -1.2254572e+01
   4.3479959e+00  -1.2542428e+01
   4.3526838e+00  -1.2841917e+01
   4.3573717e+00  -1.3153845e+01
   4.3620595e+00  -1.3479111e+01
   4.3667474e+00  -1.3818723e+01
   4.3714353e+00  -1.4173816e+01
   4.3761231e+00  -1.4545676e+01
   4.3808110e+00  -1.4935765e+01
   4.3854989e+00  -1.5345756e+01
   4.3901867e+00  -1.5777576e+01
   4.3948746e+00  -1.6233462e+01
   4.3995625e+00  -1.6716024e+01
   4.4042503e+00  -1.7228340e+01
   4.4089382e+00  -1.7774073e+01
   4.4136261e+00  -1.8357629e+01
   4.4183139e+00  -1.8984369e+01
   4.4230018e+00  -1.9660914e+01
   4.4276897e+00  -2.0395565e+01
   4.4323775e+00  -2.1198930e+01
   4.4370654e+00  -2.2084866e+01
   4.4417533e+00  -2.3071954e+01
   4.4464411e+00  -2.4185931e+01
   4.4511290e+00  -2.5463906e+01
   4.4558169e+00  -2.6962242e+01
   4.4605047e+00  -2.8772717e+01
   4.4651926e+00  -3.1060261e+01
   4.4698805e+00  -3.4169953e+01
   4.4745683e+00  -3.9050316e+01
   4.4792562e+00  -5.1184099e+01
   4.4839441e+00  -4.5005150e+01
   4.4886319e+00  -3.7089550e+01
   4.4933198e+00  -3.3026204e+01
   4.4980077e+00  -3.0275430e+01
   4.5026955e+00  -2.8195150e+01
   4.5073834e+00  -2.6523165e+01
   4.5120713e+00  -2.5126326e+01
   4.5167591e+00  -2.3927667e+01
   4.5214470e+00  -2.2878659e+01
   4.5261349e+00  -2.1946725e+01
   4.5308227e+00  -2.1108935e+01
   4.5355106e+00  -2.0348535e+01
   4.5401985e+00  -1.9652914e+01
   4.5448863e+00  -1.9012337e+01
   4.5495742e+00  -1.8419138e+01
   4.5542621e+00  -1.7867166e+01
   4.5589499e+00  -1.7351414e+01
   4.5636378e+00  -1.6867754e+01
   4.5683257e+00  -1.6412737e+01
   4.5730135e+00  -1.5983455e+01
   4.5777014e+00  -1.5577436e+01
   4.5823892e+00  -1.5192556e+01
   4.5870771e+00  -1.4826981e+01
   4.5917650e+00  -1.4479113e+01
   4.5964528e+00  -1.4147554e+01
   4.6011407e+00  -1.3831072e+01
   4.6058286e+00  -1.3528579e+01
   4.6105164e+00  -1.3239105e+01
   4.6152043e+00  -1.2961785e+01
   4.6198922e+00  -1.2695843e+01
   4.6245800e+00  -1.2440580e+01
   4.6292679e+00  -1.2195366e+01
   4.6339558e+00  -1.1959629e+01
   4.6386436e+00  -1.1732849e+01
   4.6433315e+00  -1.1514553e+01
   4.6480194e+00  -1.1304309e+01
   4.6527072e+00  -1.1101719e+01
   4.6573951e+00  -1.0906419e+01
   4.6620830e+00  -1.0718075e+01
   4.6667708e+00  -1.0536377e+01
   4.6714587e+00  -1.0361040e+01
   4.6761466e+00  -1.0191799e+01
   4.6808344e+00  -1.0028410e+01
   4.6855223e+00  -9.8706444e+00
   4.6902102e+00  -9.7182904e+00
   4.6948980e+00  -9.5711507e+00
   4.6995859e+00  -9.4290414e+00
   4.7042738e+00  -9.2917904e+00
   4.7089616e+00  -9.1592369e+00
   4.7136495e+00  -9.0312304e+00
   4.7183374e+00  -8.9076297e+00
   4.7230252e+00  -8.7883024e+00
   4.7277131e+00  -8.6731243e+00
   4.7324010e+00  -8.5619784e+00
   4.7370888e+00  -8.4547549e+00
   4.7417767e+00  -8.3513503e+00
   4.7464646e+00  -8.2516671e+00
   4.7511524e+00  -8.1556136e+00
   4.7558403e+00  -8.0631031e+00
   4.7605282e+00  -7.9740539e+00
   4.7652160e+00  -7.8883889e+00
   4.7699039e+00  -7.8060354e+00
   4.7745918e+00  -7.7269244e+00
   4.7792796e+00  -7.6509912e+00
   4.7839675e+00  -7.5781743e+00
   4.7886554e+00  -7.5084157e+00
   4.7933432e+00  -7.4416608e+00
   4.7980311e+00  -7.3778577e+00
   4.8027190e+00  -7.3169576e+00
   4.8074068e+00  -7.2589143e+00
   4.8120947e+00  -7.2036843e+00
   4.8167826e+00  -7.1512266e+00
   4.8214704e+00  -7.1015023e+00
   4.8261583e+00  -7.0544751e+00
   4.8308462e+00  -7.0101106e+00
   4.8355340e+00  -6.9683765e+00
   4.8402219e+00  -6.9292425e+00
   4.8449098e+00  -6.8926802e+00
   4.8495976e+00  -6.8586630e+00
   4.8542855e+00  -6.8271662e+00
   4.8589734e+00  -6.7981667e+00
   4.8636612e+00  -6.7716428e+00
   4.8683491e+00  -6.7475749e+00
   4.8730370e+00  -6.7259444e+00
   4.8777248e+00  -6.7067347e+00
   4.8824127e+00  -6.6899304e+00
   4.8871006e+00  -6.6755174e+00
   4.8917884e+00  -6.6634834e+00
   4.8964763e+00  -6.6538170e+00
   4.9011642e+00  -6.6465086e+00
   4.9058520e+00  -6.6415496e+00
   4.9105399e+00  -6.6389328e+00
   4.9152278e+00  -6.6386523e+00
   4.9199156e+00  -6.6407036e+00
   4.9246035e+00  -6.6450832e+00
   4.9292914e+00  -6.6517891e+00
   4.9339792e+00  -6.6608205e+00
   4.9386671e+00  -6.6721777e+00
   4.9433549e+00  -6.6858624e+00
   4.9480428e+00  -6.7018777e+00
   4.9527307e+00  -6.7202276e+00
   4.9574185e+00  -6.7409176e+00
   4.9621064e+00  -6.7639545e+00
   4.9667943e+00  -6.7893464e+00
   4.9714821e+00  -6.8171026e+00
   4.9761700e+00  -6.8472338e+00
   4.9808579e+00  -6.8797522e+00
   4.9855457e+00  -6.9146712e+00
   4.9902336e+00  -6.9520056e+00
   4.9949215e+00  -6.9917718e+00
   4.9996093e+00  -7.0339877e+00
   5.0042972e+00  -7.0786725e+00
   5.0089851e+00  -7.1258473e+00
   5.0136729e+00  -7.1755345e+00
   5.0183608e+00  -7.2277585e+00
   5.0230487e+00  -7.2825452e+00
   5.0277365e+00  -7.3399224e+00
   5.0324244e+00  -7.3999197e+00
   5.0371123e+00  -7.4625688e+00
   5.0418001e+00  -7.5279032e+00
   5.0464880e+00  -7.5959588e+00
   5.0511759e+00  -7.6667735e+00
   5.0558637e+00  -7.7403875e+00
   5.0605516e+00  -7.8168436e+00
   5.0652395e+00  -7.8961870e+00
   5.0699273e+00  -7.9784657e+00
   5.0746152e+00  -8.0637304e+00
   5.0793031e+00  -8.1520349e+00
   5.0839909e+00  -8.2434359e+00
   5.0886788e+00  -8.3379938e+00
   5.0933667e+00  -8.4357722e+00
   5.0980545e+00  -8.5368386e+00
   5.1027424e+00  -8.6412644e+00
   5.1074303e+00  -8.7491252e+00
   5.1121181e+00  -8.8605011e+00
   5.1168060e+00  -8.9754771e+00
   5.1214939e+00  -9.0941431e+00
   5.1261817e+00  -9.2165948e+00
   5.1308696e+00  -9.3429333e+00
   5.1355575e+00  -9.4732665e+00
   5.1402453e+00  -9.6077088e+00
   5.1449332e+00  -9.7463818e+00
   5.1496211e+00  -9.8894152e+00
   5.1543089e+00  -1.0036947e+01
   5.1589968e+00  -1.0189125e+01
   5.1636847e+00  -1.0346105e+01
   5.1683725e+00  -1.0508057e+01
   5.1730604e+00  -1.0675159e+01
   5.1777483e+00  -1.0847605e+01
   5.1824361e+00  -1.1025602e+01
   5.1871240e+00  -1.1209371e+01
   5.1918119e+00  -1.1399152e+01
   5.1964997e+00  -1.1595201e+01
   5.2011876e+00  -1.1797799e+01
   5.2058755e+00  -1.2007244e+01
   5.2105633e+00  -1.2223863e+01
   5.2152512e+00  -1.2448010e+01
   5.2199391e+00  -1.2680070e+01
   5.2246269e+00  -1.2920463e+01
   5.2293148e+00  -1.3169649e+01
   5.2340027e+00  -1.3428129e+01
   5.2386905e+00  -1.3696458e+01
   5.2433784e+00  -1.3975246e+01
   5.2480663e+00  -1.4265166e+01
   5.2527541e+00  -1.4566968e+01
   5.2574420e+00  -1.4881484e+01
   5.2621299e+00  -1.5209647e+01
   5.2668177e+00  -1.5552503e+01
   5.2715056e+00  -1.5911232e+01
   5.2761935e+00  -1.6287173e+01
   5.2808813e+00  -1.6681851e+01
   5.2855692e+00  -1.7097015e+01
   5.2902571e+00  -1.7534684e+01
   5.2949449e+00  -1.7997204e+01
   5.2996328e+00  -1.8487324e+01
   5.3043207e+00  -1.9008294e+01
   5.3090085e+00  -1.9563993e+01
   5.3136964e+00  -2.0159104e+01
   5.3183842e+00  -2.0799351e+01
   5.3230721e+00  -2.1491834e+01
   5.3277600e+00  -2.2245510e+01
   5.3324478e+00  -2.3071896e+01
   5.3371357e+00  -2.3986157e+01
   5.3418236e+00  -2.5008822e+01
   5.3465114e+00  -2.6168663e+01
   5.3511993e+00  -2.7507796e+01
   5.3558872e+00  -2.9091466e+01
   5.3605750e+00  -3.1028868e+01
   5.3652629e+00  -3.3524387e+01
   5.3699508e+00  -3.7035673e+01
   5.3746386e+00  -4.3014420e+01
   5.3793265e+00  -8.2137676e+01
   5.3840144e+00  -4.3223942e+01
   5.3887022e+00  -3.7162983e+01
   5.3933901e+00  -3.3634317e+01
   5.3980780e+00  -3.1137626e+01
   5.4027658e+00  -2.9205535e+01
   5.4074537e+00  -2.7630416e+01
   5.4121416e+00  -2.6301687e+01
   5.4168294e+00  -2.5153407e+01
   5.4215173e+00  -2.4143075e+01
   5.4262052e+00  -2.3241687e+01
   5.4308930e+00  -2.2428567e+01
   5.4355809e+00  -2.1688451e+01
   5.4402688e+00  -2.1009754e+01
   5.4449566e+00  -2.0383472e+01
   5.4496445e+00  -1.9802468e+01
   5.4543324e+00  -1.9260992e+01
   5.4590202e+00  -1.8754339e+01
   5.4637081e+00  -1.8278616e+01
   5.4683960e+00  -1.7830559e+01
   5.4730838e+00  -1.7407410e+01
   5.4777717e+00  -1.7006814e+01
   5.4824596e+00  -1.6626746e+01
   5.4871474e+00  -1.6265452e+01
   5.4918353e+00  -1.5921400e+01
   5.4965232e+00  -1.5593250e+01
   5.5012110e+00  -1.5279818e+01
   5.5058989e+00  -1.4980054e+01
   5.5105868e+00  -1.4693024e+01
   5.5152746e+00  -1.4417892e+01
   5.5199625e+00  -1.4153909e+01
   5.5246504e+00  -1.3900397e+01
   5.5293382e+00  -1.3656747e+01
   5.5340261e+00  -1.3422404e+01
   5.5387140e+00  -1.3196863e+01
   5.5434018e+00  -1.2979665e+01
   5.5480897e+00  -1.2770387e+01
   5.5527776e+00  -1.2568646e+01
   5.5574654e+00  -1.2374085e+01
   5.5621533e+00  -1.2186379e+01
   5.5668412e+00  -1.2005226e+01
   5.5715290e+00  -1.1830348e+01
   5.5762169e+00  -1.1661486e+01
   5.5809048e+00  -1.1498401e+01
   5.5855926e+00  -1.1340871e+01
   5.5902805e+00  -1.1188687e+01
   5.5949684e+00  -1.1041658e+01
   5.5996562e+00  -1.0899604e+01
   5.6043441e+00  -1.0762355e+01
   5.6090320e+00  -1.0629754e+01
   5.6137198e+00  -1.0501654e+01
   5.6184077e+00  -1.0377916e+01
   5.6230956e+00  -1.0258411e+01
   5.6277834e+00  -1.0143017e+01
   5.6324713e+00  -1.0031619e+01
   5.6371592e+00  -9.9241085e+00
   5.6418470e+00  -9.8203850e+00
   5.6465349e+00  -9.7203526e+00
   5.6512228e+00  -9.6239209e+00
   5.6559106e+00  -9.5310050e+00
   5.6605985e+00  -9.4415246e+00
   5.6652864e+00  -9.3554039e+00
   5.6699742e+00  -9.2725713e+00
   5.6746621e+00  -9.1929593e+00
   5.6793499e+00  -9.1165040e+00
   5.6840378e+00  -9.0431451e+00
   5.6887257e+00  -8.9728256e+00
   5.6934135e+00  -8.9054917e+00
   5.6981014e+00  -8.8410924e+00
   5.7027893e+00  -8.7795797e+00
   5.7074771e+00  -8.7209083e+00
   5.7121650e+00  -8.6650354e+00
   5.7168529e+00  -8.6119204e+00
   5.7215407e+00  -8.5615254e+00
   5.7262286e+00  -8.5138145e+00
   5.7309165e+00  -8.4687539e+00
   5.7356043e+00  -8.4263119e+00
   5.7402922e+00  -8.3864588e+00
   5.7449801e+00  -8.3491666e+00
   5.7496679e+00  -8.3144092e+00
   5.7543558e+00  -8.2821623e+00
   5.7590437e+00  -8.2524032e+00
   5.7637315e+00  -8.2251107e+00
   5.7684194e+00  -8.2002656e+00
   5.7731073e+00  -8.1778496e+00
   5.7777951e+00  -8.1578465e+00
   5.7824830e+00  -8.1402411e+00
   5.7871709e+00  -8.1250199e+00
   5.7918587e+00  -8.1121706e+00
   5.7965466e+00  -8.1016823e+00
   5.8012345e+00  -8.0935456e+00
   5.8059223e+00  -8.0877523e+00
   5.8106102e+00  -8.0842953e+00
   5.8152981e+00  -8.0831690e+00
   5.8199859e+00  -8.0843692e+00
   5.8246738e+00  -8.0878926e+00
   5.8293617e+00  -8.0937374e+00
   5.8340495e+00  -8.1019029e+00
   5.8387374e+00  -8.1123899e+00
   5.8434253e+00  -8.1252001e+00
   5.8481131e+00  -8.1403368e+00
   5.8528010e+00  -8.1578042e+00
   5.8574889e+00  -8.1776081e+00
   5.8621767e+00  -8.1997554e+00
   5.8668646e+00  -8.2242543e+00
   5.8715525e+00  -8.2511144e+00
   5.8762403e+00  -8.2803466e+00
   5.8809282e+00  -8.3119630e+00
   5.8856161e+00  -8.3459773e+00
   5.8903039e+00  -8.3824046e+00
   5.8949918e+00  -8.4212612e+00
   5.8996797e+00  -8.4625654e+00
   5.9043675e+00  -8.5063364e+00
   5.9090554e+00  -8.5525954e+00
   5.9137433e+00  -8.6013651e+00
   5.9184311e+00  -8.6526699e+00
   5.9231190e+00  -8.7065359e+00
   5.9278069e+00  -8.7629910e+00
   5.9324947e+00  -8.8220651e+00
   5.9371826e+00  -8.8837898e+00
   5.9418705e+00  -8.9481989e+00
   5.9465583e+00  -9.0153284e+00
   5.9512462e+00  -9.0852162e+00
   5.9559341e+00  -9.1579030e+00
   5.9606219e+00  -9.2334314e+00
   5.9653098e+00  -9.3118469e+00
   5.9699977e+00  -9.3931976e+00
   5.9746855e+00  -9.4775344e+00
   5.9793734e+00  -9.5649111e+00
   5.9840613e+00  -9.6553849e+00
   5.9887491e+00  -9.7490160e+00
   5.9934370e+00  -9.8458683e+00
   5.9981249e+00  -9.9460096e+00
   6.0028127e+00  -1.0049511e+01
   6.0075006e+00  -1.0156449e+01
   6.0121885e+00  -1.0266904e+01
   6.0168763e+00  -1.0380960e+01
   6.0215642e+00  -1.0498708e+01
   6.0262521e+00  -1.0620244e+01
   6.0309399e+00  -1.0745670e+01
   6.0356278e+00  -1.0875092e+01
   6.0403156e+00  -1.1008627e+01
   6.0450035e+00  -1.1146395e+01
   6.0496914e+00  -1.1288527e+01
   6.0543792e+00  -1.1435162e+01
   6.0590671e+00  -1.1586446e+01
   6.0637550e+00  -1.1742538e+01
   6.0684428e+00  -1.1903606e+01
   6.0731307e+00  -1.2069830e+01
   6.0778186e+00  -1.2241404e+01
   6.0825064e+00  -1.2418535e+01
   6.0871943e+00  -1.2601445e+01
   6.0918822e+00  -1.2790374e+01
   6.0965700e+00  -1.2985581e+01
   6.1012579e+00  -1.3187344e+01
   6.1059458e+00  -1.3395965e+01
   6.1106336e+00  -1.3611771e+01
   6.1153215e+00  -1.3835117e+01
   6.1200094e+00  -1.4066389e+01
   6.1246972e+00  -1.4306008e+01
   6.1293851e+00  -1.4554435e+01
   6.1340730e+00  -1.4812174e+01
   6.1387608e+00  -1.5079782e+01
   6.1434487e+00  -1.5357869e+01
   6.1481366e+00  -1.5647112e+01
   6.1528244e+00  -1.5948263e+01
   6.1575123e+00  -1.6262159e+01
   6.1622002e+00  -1.6589734e+01
   6.1668880e+00  -1.6932039e+01
   6.1715759e+00  -1.7290261e+01
   6.1762638e+00  -1.7665743e+01
   6.1809516e+00  -1.8060017e+01
   6.1856395e+00  -1.8474841e+01
   6.1903274e+00  -1.8912244e+01
   6.1950152e+00  -1.9374584e+01
   6.1997031e+00  -1.9864627e+01
   6.2043910e+00  -2.0385641e+01
   6.2090788e+00  -2.0941529e+01
   6.2137667e+00  -2.1537006e+01
   6.2184546e+00  -2.2177838e+01
   6.2231424e+00  -2.2871179e+01
   6.2278303e+00  -2.3626060e+01
   6.2325182e+00  -2.4454103e+01
   6.2372060e+00  -2.5370623e+01
   6.2418939e+00  -2.6396377e+01
   6.2465818e+00  -2.7560494e+01
   6.2512696e+00  -2.8905681e+01
   6.2559575e+00  -3.0498254e+01
   6.2606454e+00  -3.2449548e+01
   6.2653332e+00  -3.4968949e+01
   6.2700211e+00  -3.8529136e+01
   6.2747090e+00  -4.4657332e+01
   6.2793968e+00  -7.7170476e+01
   6.2840847e+00  -4.4268077e+01
   6.2887726e+00  -3.8353890e+01
   6.2934604e+00  -3.4873628e+01
   6.2981483e+00  -3.2400639e+01
   6.3028362e+00  -3.0482354e+01
   6.3075240e+00  -2.8916087e+01
   6.3122119e+00  -2.7593376e+01
   6.3168998e+00  -2.6449343e+01
   6.3215876e+00  -2.5442076e+01
   6.3262755e+00  -2.4542926e+01
   6.3309634e+00  -2.3731440e+01
   6.3356512e+00  -2.2992508e+01
   6.3403391e+00  -2.2314646e+01
   6.3450270e+00  -2.1688925e+01
   6.3497148e+00  -2.1108264e+01
   6.3544027e+00  -2.0566951e+01
   6.3590906e+00  -2.0060316e+01
   6.3637784e+00  -1.9584488e+01
   6.3684663e+00  -1.9136222e+01
   6.3731542e+00  -1.8712776e+01
   6.3778420e+00  -1.8311808e+01
   6.3825299e+00  -1.7931302e+01
   6.3872178e+00  -1.7569513e+01
   6.3919056e+00  -1.7224917e+01
   6.3965935e+00  -1.6896177e+01
   6.4012814e+00  -1.6582117e+01
   6.4059692e+00  -1.6281689e+01
   6.4106571e+00  -1.5993964e+01
   6.4153449e+00  -1.5718110e+01
   6.4200328e+00  -1.5453378e+01
   6.4247207e+00  -1.5199095e+01
   6.4294085e+00  -1.4954652e+01
   6.4340964e+00  -1.4719496e+01
   6.4387843e+00  -1.4493125e+01
   6.4434721e+00  -1.4275080e+01
   6.4481600e+00  -1.4064941e+01
   6.4528479e+00  -1.3862324e+01
   6.4575357e+00  -1.3666875e+01
   6.4622236e+00  -1.3478268e+01
   6.4669115e+00  -1.3296203e+01
   6.4715993e+00  -1.3120401e+01
   6.4762872e+00  -1.2950606e+01
   6.4809751e+00  -1.2786579e+01
   6.4856629e+00  -1.2628097e+01
   6.4903508e+00  -1.2474954e+01
   6.4950387e+00  -1.2326957e+01
   6.4997265e+00  -1.2183926e+01
   6.5044144e+00  -1.2045694e+01
   6.5091023e+00  -1.1912103e+01
   6.5137901e+00  -1.1783006e+01
   6.5184780e+00  -1.1658265e+01
   6.5231659e+00  -1.1537751e+01
   6.5278537e+00  -1.1421341e+01
   6.5325416e+00  -1.1308921e+01
   6.5372295e+00  -1.1200384e+01
   6.5419173e+00  -1.1095628e+01
   6.5466052e+00  -1.0994557e+01
   6.5512931e+00  -1.0897082e+01
   6.5559809e+00  -1.0803118e+01
   6.5606688e+00  -1.0712584e+01
   6.5653567e+00  -1.0625405e+01
   6.5700445e+00  -1.0541509e+01
   6.5747324e+00  -1.0460829e+01
   6.5794203e+00  -1.0383301e+01
   6.5841081e+00  -1.0308865e+01
   6.5887960e+00  -1.0237463e+01
   6.5934839e+00  -1.0169043e+01
   6.5981717e+00  -1.0103552e+01
   6.6028596e+00  -1.0040944e+01
   6.6075475e+00  -9.9811717e+00
   6.6122353e+00  -9.9241938e+00
   6.6169232e+00  -9.8699693e+00
   6.6216111e+00  -9.8184602e+00
   6.6262989e+00  -9.7696307e+00
   6.6309868e+00  -9.7234468e+00
   6.6356747e+00  -9.6798770e+00
   6.6403625e+00  -9.6388913e+00
   6.6450504e+00  -9.6004618e+00
   6.6497383e+00  -9.5645624e+00
   6.6544261e+00  -9.5311687e+00
   6.6591140e+00  -9.5002579e+00
   6.6638019e+00  -9.4718089e+00
   6.6684897e+00  -9.4458022e+00
   6.6731776e+00  -9.4222196e+00
   6.6778655e+00  -9.4010447e+00
   6.6825533e+00  -9.3822623e+00
   6.6872412e+00  -9.3658588e+00
   6.6919291e+00  -9.3518217e+00
   6.6966169e+00  -9.3401402e+00
   6.7013048e+00  -9.3308046e+00
   6.7059927e+00  -9.3238066e+00
   6.7106805e+00  -9.3191390e+00
   6.7153684e+00  -9.3167962e+00
   6.7200563e+00  -9.3167736e+00
   6.7247441e+00  -9.3190680e+00
   6.7294320e+00  -9.3236773e+00
   6.7341199e+00  -9.3306008e+00
   6.7388077e+00  -9.3398388e+00
   6.7434956e+00  -9.3513932e+00
   6.7481835e+00  -9.3652668e+00
   6.7528713e+00  -9.3814639e+00
   6.7575592e+00  -9.3999898e+00
   6.7622471e+00  -9.4208513e+00
   6.7669349e+00  -9.4440564e+00
   6.7716228e+00  -9.4696144e+00
   6.7763106e+00  -9.4975359e+00
   6.7809985e+00  -9.5278329e+00
   6.7856864e+00  -9.5605188e+00
   6.7903742e+00  -9.5956081e+00
   6.7950621e+00  -9.6331173e+00
   6.7997500e+00  -9.6730638e+00
   6.8044378e+00  -9.7154668e+00
   6.8091257e+00  -9.7603471e+00
   6.8138136e+00  -9.8077270e+00
   6.8185014e+00  -9.8576304e+00
   6.8231893e+00  -9.9100831e+00
   6.8278772e+00  -9.9651125e+00
   6.8325650e+00  -1.0022748e+01
   6.8372529e+00  -1.0083021e+01
   6.8419408e+00  -1.0145964e+01
   6.8466286e+00  -1.0211613e+01
   6.8513165e+00  -1.0280005e+01
   6.8560044e+00  -1.0351181e+01
   6.8606922e+00  -1.0425182e+01
   6.8653801e+00  -1.0502053e+01
   6.8700680e+00  -1.0581841e+01
   6.8747558e+00  -1.0664597e+01
   6.8794437e+00  -1.0750374e+01
   6.8841316e+00  -1.0839227e+01
   6.8888194e+00  -1.0931216e+01
   6.8935073e+00  -1.1026404e+01
   6.8981952e+00  -1.1124858e+01
   6.9028830e+00  -1.1226647e+01
   6.9075709e+00  -1.1331847e+01
   6.9122588e+00  -1.1440537e+01
   6.9169466e+00  -1.1552799e+01
   6.9216345e+00  -1.1668724e+01
   6.9263224e+00  -1.1788405e+01
   6.9310102e+00  -1.1911941e+01
   6.9356981e+00  -1.2039440e+01
   6.9403860e+00  -1.2171013e+01
   6.9450738e+00  -1.2306780e+01
   6.9497617e+00  -1.2446869e+01
   6.9544496e+00  -1.2591417e+01
   6.9591374e+00  -1.2740566e+01
   6.9638253e+00  -1.2894473e+01
   6.9685132e+00  -1.3053303e+01
   6.9732010e+00  -1.3217231e+01
   6.9778889e+00  -1.3386448e+01
   6.9825768e+00  -1.3561156e+01
   6.9872646e+00  -1.3741574e+01
   6.9919525e+00  -1.3927935e+01
   6.9966404e+00  -1.4120493e+01
   7.0013282e+00  -1.4319520e+01
   7.0060161e+00  -1.4525310e+01
   7.0107040e+00  -1.4738183e+01
   7.0153918e+00  -1.4958485e+01
   7.0200797e+00  -1.5186592e+01
   7.0247676e+00  -1.5422916e+01
   7.0294554e+00  -1.5667903e+01
   7.0341433e+00  -1.5922046e+01
   7.0388312e+00  -1.6185884e+01
   7.0435190e+00  -1.6460011e+01
   7.0482069e+00  -1.6745083e+01
   7.0528948e+00  -1.7041829e+01
   7.0575826e+00  -1.7351058e+01
   7.0622705e+00  -1.7673675e+01
   7.0669584e+00  -1.8010695e+01
   7.0716462e+00  -1.8363260e+01
   7.0763341e+00  -1.8732664e+01
   7.0810220e+00  -1.9120381e+01
   7.0857098e+00  -1.9528097e+01
   7.0903977e+00  -1.9957753e+01
   7.0950856e+00  -2.0411603e+01
   7.0997734e+00  -2.0892282e+01
   7.1044613e+00  -2.1402896e+01
   7.1091492e+00  -2.1947144e+01
   7.1138370e+00  -2.2529476e+01
   7.1185249e+00  -2.3155315e+01
   7.1232128e+00  -2.3831359e+01
   7.1279006e+00  -2.4566017e+01
   7.1325885e+00  -2.5370044e+01
   7.1372763e+00  -2.6257509e+01
   7.1419642e+00  -2.7247307e+01
   7.1466521e+00  -2.8365662e+01
   7.1513399e+00  -2.9650477e+01
   7.1560278e+00  -3.1159509e+01
   7.1607157e+00  -3.2987226e+01
   7.1654035e+00  -3.5304506e+01
   7.1700914e+00  -3.8472718e+01
   7.1747793e+00  -4.3506730e+01
   7.1794671e+00  -5.6838087e+01
   7.1841550e+00  -4.8418862e+01
   7.1888429e+00  -4.0897175e+01
   7.1935307e+00  -3.6933156e+01
   7.1982186e+00  -3.4226145e+01
   7.2029065e+00  -3.2169547e+01
   7.2075943e+00  -3.0511734e+01
   7.2122822e+00  -2.9123818e+01
   7.2169701e+00  -2.7930876e+01
   7.2216579e+00  -2.6885484e+01
   7.2263458e+00  -2.5955716e+01
   7.2310337e+00  -2.5119046e+01
   7.2357215e+00  -2.4358990e+01
   7.2404094e+00  -2.3663117e+01
   7.2450973e+00  -2.3021826e+01
   7.2497851e+00  -2.2427540e+01
   7.2544730e+00  -2.1874183e+01
   7.2591609e+00  -2.1356800e+01
   7.2638487e+00  -2.0871302e+01
   7.2685366e+00  -2.0414275e+01
   7.2732245e+00  -1.9982838e+01
   7.2779123e+00  -1.9574537e+01
   7.2826002e+00  -1.9187266e+01
   7.2872881e+00  -1.8819205e+01
   7.2919759e+00  -1.8468768e+01
   7.2966638e+00  -1.8134567e+01
   7.3013517e+00  -1.7815379e+01
   7.3060395e+00  -1.7510120e+01
   7.3107274e+00  -1.7217828e+01
   7.3154153e+00  -1.6937643e+01
   7.3201031e+00  -1.6668793e+01
   7.3247910e+00  -1.6410584e+01
   7.3294789e+00  -1.6162387e+01
   7.3341667e+00  -1.5923635e+01
   7.3388546e+00  -1.5693811e+01
   7.3435425e+00  -1.5472442e+01
   7.3482303e+00  -1.5259098e+01
   7.3529182e+00  -1.5053385e+01
   7.3576061e+00  -1.4854940e+01
   7.3622939e+00  -1.4663429e+01
   7.3669818e+00  -1.4478545e+01
   7.3716697e+00  -1.4300002e+01
   7.3763575e+00  -1.4127538e+01
   7.3810454e+00  -1.3960909e+01
   7.3857333e+00  -1.3799886e+01
   7.3904211e+00  -1.3644260e+01
   7.3951090e+00  -1.3493834e+01
   7.3997969e+00  -1.3348423e+01
   7.4044847e+00  -1.3207857e+01
   7.4091726e+00  -1.3071976e+01
   7.4138605e+00  -1.2940628e+01
   7.4185483e+00  -1.2813674e+01
   7.4232362e+00  -1.2690980e+01
   7.4279241e+00  -1.2572424e+01
   7.4326119e+00  -1.2457888e+01
   7.4372998e+00  -1.2347264e+01
   7.4419877e+00  -1.2240446e+01
   7.4466755e+00  -1.2137339e+01
   7.4513634e+00  -1.2037851e+01
   7.4560513e+00  -1.1941895e+01
   7.4607391e+00  -1.1849389e+01
   7.4654270e+00  -1.1760256e+01
   7.4701149e+00  -1.1674424e+01
   7.4748027e+00  -1.1591824e+01
   7.4794906e+00  -1.1512391e+01
   7.4841785e+00  -1.1436064e+01
   7.4888663e+00  -1.1362784e+01
   7.4935542e+00  -1.1292497e+01
   7.4982421e+00  -1.1225150e+01
   7.5029299e+00  -1.1160696e+01
   7.5076178e+00  -1.1099088e+01
   7.5123056e+00  -1.1040281e+01
   7.5169935e+00  -1.0984236e+01
   7.5216814e+00  -1.0930913e+01
   7.5263692e+00  -1.0880275e+01
   7.5310571e+00  -1.0832288e+01
   7.5357450e+00  -1.0786919e+01
   7.5404328e+00  -1.0744139e+01
   7.5451207e+00  -1.0703918e+01
   7.5498086e+00  -1.0666229e+01
   7.5544964e+00  -1.0631048e+01
   7.5591843e+00  -1.0598352e+01
   7.5638722e+00  -1.0568117e+01
   7.5685600e+00  -1.0540325e+01
   7.5732479e+00  -1.0514957e+01
   7.5779358e+00  -1.0491995e+01
   7.5826236e+00  -1.0471425e+01
   7.5873115e+00  -1.0453230e+01
   7.5919994e+00  -1.0437400e+01
   7.5966872e+00  -1.0423921e+01
   7.6013751e+00  -1.0412785e+01
   7.6060630e+00  -1.0403981e+01
   7.6107508e+00  -1.0397503e+01
   7.6154387e+00  -1.0393344e+01
   7.6201266e+00  -1.0391499e+01
   7.6248144e+00  -1.0391964e+01
   7.6295023e+00  -1.0394737e+01
   7.6341902e+00  -1.0399815e+01
   7.6388780e+00  -1.0407200e+01
   7.6435659e+00  -1.0416892e+01
   7.6482538e+00  -1.0428893e+01
   7.6529416e+00  -1.0443207e+01
   7.6576295e+00  -1.0459839e+01
   7.6623174e+00  -1.0478794e+01
   7.6670052e+00  -1.0500081e+01
   7.6716931e+00  -1.0523707e+01
   7.6763810e+00  -1.0549683e+01
   7.6810688e+00  -1.0578019e+01
   7.6857567e+00  -1.0608729e+01
   7.6904446e+00  -1.0641826e+01
   7.6951324e+00  -1.0677326e+01
   7.6998203e+00  -1.0715245e+01
   7.7045082e+00  -1.0755601e+01
   7.7091960e+00  -1.0798415e+01
   7.7138839e+00  -1.0843708e+01
   7.7185718e+00  -1.0891502e+01
   7.7232596e+00  -1.0941823e+01
   7.7279475e+00  -1.0994697e+01
   7.7326354e+00  -1.1050151e+01
   7.7373232e+00  -1.1108216e+01
   7.7420111e+00  -1.1168924e+01
   7.7466990e+00  -1.1232309e+01
   7.7513868e+00  -1.1298407e+01
   7.7560747e+00  -1.1367256e+01
   7.7607626e+00  -1.1438898e+01
   7.7654504e+00  -1.1513374e+01
   7.7701383e+00  -1.1590731e+01
   7.7748262e+00  -1.1671016e+01
   7.7795140e+00  -1.1754282e+01
   7.7842019e+00  -1.1840582e+01
   7.7888898e+00  -1.1929973e+01
   7.7935776e+00  -1.2022516e+01
   7.7982655e+00  -1.2118275e+01
   7.8029534e+00  -1.2217317e+01
   7.8076412e+00  -1.2319716e+01
   7.8123291e+00  -1.2425545e+01
   7.8170170e+00  -1.2534888e+01
   7.8217048e+00  -1.2647827e+01
   7.8263927e+00  -1.2764454e+01
   7.8310806e+00  -1.2884866e+01
   7.8357684e+00  -1.3009163e+01
   7.8404563e+00  -1.3137453e+01
   7.8451442e+00  -1.3269853e+01
   7.8498320e+00  -1.3406484e+01
   7.8545199e+00  -1.3547475e+01
   7.8592078e+00  -1.3692967e+01
   7.8638956e+00  -1.3843107e+01
   7.8685835e+00  -1.3998052e+01
   7.8732713e+00  -1.4157972e+01
   7.8779592e+00  -1.4323047e+01
   7.8826471e+00  -1.4493471e+01
   7.8873349e+00  -1.4669452e+01
   7.8920228e+00  -1.4851211e+01
   7.8967107e+00  -1.5038991e+01
   7.9013985e+00  -1.5233049e+01
   7.9060864e+00  -1.5433665e+01
   7.9107743e+00  -1.5641140e+01
   7.9154621e+00  -1.5855804e+01
   7.9201500e+00  -1.6078010e+01
   7.9248379e+00  -1.6308147e+01
   7.9295257e+00  -1.6546636e+01
   7.9342136e+00  -1.6793939e+01
   7.9389015e+00  -1.7050562e+01
   7.9435893e+00  -1.7317060e+01
   7.9482772e+00  -1.7594048e+01
   7.9529651e+00  -1.7882204e+01
   7.9576529e+00  -1.8182280e+01
   7.9623408e+00  -1.8495115e+01
   7.9670287e+00  -1.8821647e+01
   7.9717165e+00  -1.9162930e+01
   7.9764044e+00  -1.9520153e+01
   7.9810923e+00  -1.9894662e+01
   7.9857801e+00  -2.0287996e+01
   7.9904680e+00  -2.0701917e+01
   7.9951559e+00  -2.1138461e+01
   7.9998437e+00  -2.1599994e+01
   8.0045316e+00  -2.2089290e+01
   8.0092195e+00  -2.2609632e+01
   8.0139073e+00  -2.3164938e+01
   8.0185952e+00  -2.3759944e+01
   8.0232831e+00  -2.4400440e+01
   8.0279709e+00  -2.5093617e+01
   8.0326588e+00  -2.5848554e+01
   8.0373467e+00  -2.6676941e+01
   8.0420345e+00  -2.7594190e+01
   8.0467224e+00  -2.8621205e+01
   8.0514103e+00  -2.9787344e+01
   8.0560981e+00  -3.1135702e+01
   8.0607860e+00  -3.2733290e+01
   8.0654739e+00  -3.4692840e+01
   8.0701617e+00  -3.7227023e+01
   8.0748496e+00  -4.0818482e+01
   8.0795375e+00  -4.7045674e+01
   8.0842253e+00  -7.3565915e+01
   8.0889132e+00  -4.6271688e+01
   8.0936011e+00  -4.0446708e+01
   8.0982889e+00  -3.6995888e+01
   8.1029768e+00  -3.4537019e+01
   8.1076647e+00  -3.2626659e+01
   8.1123525e+00  -3.1065201e+01
   8.1170404e+00  -2.9745511e+01
   8.1217283e+00  -2.8603375e+01
   8.1264161e+00  -2.7597254e+01
   8.1311040e+00  -2.6698722e+01
   8.1357919e+00  -2.5887469e+01
   8.1404797e+00  -2.5148479e+01
   8.1451676e+00  -2.4470334e+01
   8.1498555e+00  -2.3844152e+01
   8.1545433e+00  -2.3262887e+01
   8.1592312e+00  -2.2720854e+01
   8.1639191e+00  -2.2213401e+01
   8.1686069e+00  -2.1736672e+01
   8.1732948e+00  -2.1287437e+01
   8.1779827e+00  -2.0862961e+01
   8.1826705e+00  -2.0460910e+01
   8.1873584e+00  -2.0079277e+01
   8.1920463e+00  -1.9716319e+01
   8.1967341e+00  -1.9370518e+01
   8.2014220e+00  -1.9040542e+01
   8.2061099e+00  -1.8725216e+01
   8.2107977e+00  -1.8423496e+01
   8.2154856e+00  -1.8134454e+01
   8.2201735e+00  -1.7857261e+01
   8.2248613e+00  -1.7591169e+01
   8.2295492e+00  -1.7335508e+01
   8.2342370e+00  -1.7089668e+01
   8.2389249e+00  -1.6853099e+01
   8.2436128e+00  -1.6625299e+01
   8.2483006e+00  -1.6405810e+01
   8.2529885e+00  -1.6194213e+01
   8.2576764e+00  -1.5990123e+01
   8.2623642e+00  -1.5793189e+01
   8.2670521e+00  -1.5603085e+01
   8.2717400e+00  -1.5419510e+01
   8.2764278e+00  -1.5242188e+01
   8.2811157e+00  -1.5070861e+01
   8.2858036e+00  -1.4905290e+01
   8.2904914e+00  -1.4745254e+01
   8.2951793e+00  -1.4590546e+01
   8.2998672e+00  -1.4440975e+01
   8.3045550e+00  -1.4296359e+01
   8.3092429e+00  -1.4156532e+01
   8.3139308e+00  -1.4021337e+01
   8.3186186e+00  -1.3890626e+01
   8.3233065e+00  -1.3764261e+01
   8.3279944e+00  -1.3642113e+01
   8.3326822e+00  -1.3524061e+01
   8.3373701e+00  -1.3409989e+01
   8.3420580e+00  -1.3299790e+01
   8.3467458e+00  -1.3193363e+01
   8.3514337e+00  -1.3090612e+01
   8.3561216e+00  -1.2991448e+01
   8.3608094e+00  -1.2895785e+01
   8.3654973e+00  -1.2803542e+01
   8.3701852e+00  -1.2714645e+01
   8.3748730e+00  -1.2629022e+01
   8.3795609e+00  -1.2546605e+01
   8.3842488e+00  -1.2467330e+01
   8.3889366e+00  -1.2391137e+01
   8.3936245e+00  -1.2317970e+01
   8.3983124e+00  -1.2247773e+01
   8.4030002e+00  -1.2180496e+01
   8.4076881e+00  -1.2116091e+01
   8.4123760e+00  -1.2054513e+01
   8.4170638e+00  -1.1995718e+01
   8.4217517e+00  -1.1939666e+01
   8.4264396e+00  -1.1886318e+01
   8.4311274e+00  -1.1835639e+01
   8.4358153e+00  -1.1787595e+01
   8.4405032e+00  -1.1742154e+01
   8.4451910e+00  -1.1699285e+01
   8.4498789e+00  -1.1658961e+01
   8.4545668e+00  -1.1621155e+01
   8.4592546e+00  -1.1585843e+01
   8.4639425e+00  -1.1553001e+01
   8.4686304e+00  -1.1522609e+01
   8.4733182e+00  -1.1494646e+01
   8.4780061e+00  -1.1469094e+01
   8.4826940e+00  -1.1445937e+01
   8.4873818e+00  -1.1425158e+01
   8.4920697e+00  -1.1406745e+01
   8.4967576e+00  -1.1390683e+01
   8.5014454e+00  -1.1376963e+01
   8.5061333e+00  -1.1365574e+01
   8.5108212e+00  -1.1356507e+01
   8.5155090e+00  -1.1349754e+01
   8.5201969e+00  -1.1345311e+01
   8.5248848e+00  -1.1343171e+01
   8.5295726e+00  -1.1343331e+01
   8.5342605e+00  -1.1345789e+01
   8.5389484e+00  -1.1350544e+01
   8.5436362e+00  -1.1357595e+01
   8.5483241e+00  -1.1366943e+01
   8.5530120e+00  -1.1378591e+01
   8.5576998e+00  -1.1392543e+01
   8.5623877e+00  -1.1408803e+01
   8.5670756e+00  -1.1427378e+01
   8.5717634e+00  -1.1448275e+01
   8.5764513e+00  -1.1471503e+01
   8.5811392e+00  -1.1497071e+01
   8.5858270e+00  -1.1524991e+01
   8.5905149e+00  -1.1555275e+01
   8.5952028e+00  -1.1587937e+01
   8.5998906e+00  -1.1622993e+01
   8.6045785e+00  -1.1660460e+01
   8.6092663e+00  -1.1700355e+01
   8.6139542e+00  -1.1742699e+01
   8.6186421e+00  -1.1787512e+01
   8.6233299e+00  -1.1834818e+01
   8.6280178e+00  -1.1884641e+01
   8.6327057e+00  -1.1937008e+01
   8.6373935e+00  -1.1991946e+01
   8.6420814e+00  -1.2049486e+01
   8.6467693e+00  -1.2109659e+01
   8.6514571e+00  -1.2172500e+01
   8.6561450e+00  -1.2238044e+01
   8.6608329e+00  -1.2306329e+01
   8.6655207e+00  -1.2377396e+01
   8.6702086e+00  -1.2451288e+01
   8.6748965e+00  -1.2528049e+01
   8.6795843e+00  -1.2607730e+01
   8.6842722e+00  -1.2690379e+01
   8.6889601e+00  -1.2776051e+01
   8.6936479e+00  -1.2864803e+01
   8.6983358e+00  -1.2956695e+01
   8.7030237e+00  -1.3051791e+01
   8.7077115e+00  -1.3150158e+01
   8.7123994e+00  -1.3251868e+01
   8.7170873e+00  -1.3356996e+01
   8.7217751e+00  -1.3465623e+01
   8.7264630e+00  -1.3577833e+01
   8.7311509e+00  -1.3693716e+01
   8.7358387e+00  -1.3813367e+01
   8.7405266e+00  -1.3936889e+01
   8.7452145e+00  -1.4064387e+01
   8.7499023e+00  -1.4195977e+01
   8.7545902e+00  -1.4331780e+01
   8.7592781e+00  -1.4471925e+01
   8.7639659e+00  -1.4616550e+01
   8.7686538e+00  -1.4765802e+01
   8.7733417e+00  -1.4919837e+01
   8.7780295e+00  -1.5078824e+01
   8.7827174e+00  -1.5242941e+01
   8.7874053e+00  -1.5412381e+01
   8.7920931e+00  -1.5587349e+01
   8.7967810e+00  -1.5768067e+01
   8.8014689e+00  -1.5954773e+01
   8.8061567e+00  -1.6147724e+01
   8.8108446e+00  -1.6347197e+01
   8.8155325e+00  -1.6553491e+01
   8.8202203e+00  -1.6766931e+01
   8.8249082e+00  -1.6987870e+01
   8.8295961e+00  -1.7216689e+01
   8.8342839e+00  -1.7453809e+01
   8.8389718e+00  -1.7699684e+01
   8.8436597e+00  -1.7954817e+01
   8.8483475e+00  -1.8219757e+01
   8.8530354e+00  -1.8495111e+01
   8.8577233e+00  -1.8781550e+01
   8.8624111e+00  -1.9079817e+01
   8.8670990e+00  -1.9390740e+01
   8.8717869e+00  -1.9715247e+01
   8.8764747e+00  -2.0054377e+01
   8.8811626e+00  -2.0409301e+01
   8.8858505e+00  -2.0781350e+01
   8.8905383e+00  -2.1172035e+01
   8.8952262e+00  -2.1583094e+01
   8.8999141e+00  -2.2016528e+01
   8.9046019e+00  -2.2474663e+01
   8.9092898e+00  -2.2960224e+01
   8.9139777e+00  -2.3476428e+01
   8.9186655e+00  -2.4027116e+01
   8.9233534e+00  -2.4616920e+01
   8.9280413e+00  -2.5251498e+01
   8.9327291e+00  -2.5937862e+01
   8.9374170e+00  -2.6684847e+01
   8.9421049e+00  -2.7503803e+01
   8.9467927e+00  -2.8409651e+01
   8.9514806e+00  -2.9422558e+01
   8.9561685e+00  -3.0570726e+01
   8.9608563e+00  -3.1895322e+01
   8.9655442e+00  -3.3459892e+01
   8.9702320e+00  -3.5370246e+01
   8.9749199e+00  -3.7822933e+01
   8.9796078e+00  -4.1252391e+01
   8.9842956e+00  -4.6997711e+01
   8.9889835e+00  -7.0998467e+01
   8.9936714e+00  -4.8178672e+01
   8.9983592e+00  -4.1855425e+01
   9.0030471e+00  -3.8239563e+01
   9.0077350e+00  -3.5698119e+01
   9.0124228e+00  -3.3738046e+01
   9.0171107e+00  -3.2143270e+01
   9.0217986e+00  -3.0799617e+01
   9.0264864e+00  -2.9639360e+01
   9.0311743e+00  -2.8619008e+01
   9.0358622e+00  -2.7708965e+01
   9.0405500e+00  -2.6888179e+01
   9.0452379e+00  -2.6141136e+01
   9.0499258e+00  -2.5456078e+01
   9.0546136e+00  -2.4823877e+01
   9.0593015e+00  -2.4237306e+01
   9.0639894e+00  -2.3690547e+01
   9.0686772e+00  -2.3178844e+01
   9.0733651e+00  -2.2698262e+01
   9.0780530e+00  -2.2245507e+01
   9.0827408e+00  -2.1817794e+01
   9.0874287e+00  -2.1412748e+01
   9.0921166e+00  -2.1028327e+01
   9.0968044e+00  -2.0662762e+01
   9.1014923e+00  -2.0314513e+01
   9.1061802e+00  -1.9982226e+01
   9.1108680e+00  -1.9664710e+01
   9.1155559e+00  -1.9360909e+01
   9.1202438e+00  -1.9069882e+01
   9.1249316e+00  -1.8790788e+01
   9.1296195e+00  -1.8522873e+01
   9.1343074e+00  -1.8265457e+01
   9.1389952e+00  -1.8017924e+01
   9.1436831e+00  -1.7779718e+01
   9.1483710e+00  -1.7550331e+01
   9.1530588e+00  -1.7329300e+01
   9.1577467e+00  -1.7116204e+01
   9.1624346e+00  -1.6910653e+01
   9.1671224e+00  -1.6712292e+01
   9.1718103e+00  -1.6520791e+01
   9.1764982e+00  -1.6335850e+01
   9.1811860e+00  -1.6157187e+01
   9.1858739e+00  -1.5984542e+01
   9.1905618e+00  -1.5817677e+01
   9.1952496e+00  -1.5656366e+01
   9.1999375e+00  -1.5500402e+01
   9.2046254e+00  -1.5349591e+01
   9.2093132e+00  -1.5203751e+01
   9.2140011e+00  -1.5062715e+01
   9.2186890e+00  -1.4926322e+01
   9.2233768e+00  -1.4794425e+01
   9.2280647e+00  -1.4666886e+01
   9.2327526e+00  -1.4543573e+01
   9.2374404e+00  -1.4424364e+01
   9.2421283e+00  -1.4309143e+01
   9.2468162e+00  -1.4197803e+01
   9.2515040e+00  -1.4090241e+01
   9.2561919e+00  -1.3986361e+01
   9.2608798e+00  -1.3886073e+01
   9.2655676e+00  -1.3789289e+01
   9.2702555e+00  -1.3695931e+01
   9.2749434e+00  -1.3605921e+01
   9.2796312e+00  -1.3519187e+01
   9.2843191e+00  -1.3435662e+01
   9.2890070e+00  -1.3355281e+01
   9.2936948e+00  -1.3277983e+01
   9.2983827e+00  -1.3203710e+01
   9.3030706e+00  -1.3132409e+01
   9.3077584e+00  -1.3064028e+01
   9.3124463e+00  -1.2998518e+01
   9.3171342e+00  -1.2935833e+01
   9.3218220e+00  -1.2875931e+01
   9.3265099e+00  -1.2818770e+01
   9.3311977e+00  -1.2764311e+01
   9.3358856e+00  -1.2712519e+01
   9.3405735e+00  -1.2663358e+01
   9.3452613e+00  -1.2616797e+01
   9.3499492e+00  -1.2572806e+01
   9.3546371e+00  -1.2531355e+01
   9.3593249e+00  -1.2492418e+01
   9.3640128e+00  -1.2455970e+01
   9.3687007e+00  -1.2421988e+01
   9.3733885e+00  -1.2390450e+01


==> fig/data/gk_gamma2.dat <==
  -9.3780764e+00  -1.7917718e+01
  -9.3733885e+00  -1.7811451e+01
  -9.3687007e+00  -1.7703323e+01
  -9.3640128e+00  -1.7593624e+01
  -9.3593249e+00  -1.7482634e+01
  -9.3546371e+00  -1.7370613e+01
  -9.3499492e+00  -1.7257810e+01
  -9.3452613e+00  -1.7144456e+01
  -9.3405735e+00  -1.7030769e+01
  -9.3358856e+00  -1.6916951e+01
  -9.3311977e+00  -1.6803190e+01
  -9.3265099e+00  -1.6689660e+01
  -9.3218220e+00  -1.6576523e+01
  -9.3171342e+00  -1.6463926e+01
  -9.3124463e+00  -1.6352006e+01
  -9.3077584e+00  -1.6240887e+01
  -9.3030706e+00  -1.6130684e+01
  -9.2983827e+00  -1.6021501e+01
  -9.2936948e+00  -1.5913432e+01
  -9.2890070e+00  -1.5806564e+01
  -9.2843191e+00  -1.5700974e+01
  -9.2796312e+00  -1.5596733e+01
  -9.2749434e+00  -1.5493904e+01
  -9.2702555e+00  -1.5392544e+01
  -9.2655676e+00  -1.5292703e+01
  -9.2608798e+00  -1.5194428e+01
  -9.2561919e+00  -1.5097759e+01
  -9.2515040e+00  -1.5002732e+01
  -9.2468162e+00  -1.4909378e+01
  -9.2421283e+00  -1.4817725e+01
  -9.2374404e+00  -1.4727799e+01
  -9.2327526e+00  -1.4639619e+01
  -9.2280647e+00  -1.4553205e+01
  -9.2233768e+00  -1.4468572e+01
  -9.2186890e+00  -1.4385733e+01
  -9.2140011e+00  -1.4304700e+01
  -9.2093132e+00  -1.4225482e+01
  -9.2046254e+00  -1.4148087e+01
  -9.1999375e+00  -1.4072520e+01
  -9.1952496e+00  -1.3998786e+01
  -9.1905618e+00  -1.3926888e+01
  -9.1858739e+00  -1.3856829e+01
  -9.1811860e+00  -1.3788610e+01
  -9.1764982e+00  -1.3722231e+01
  -9.1718103e+00  -1.3657692e+01
  -9.1671224e+00  -1.3594992e+01
  -9.1624346e+00  -1.3534129e+01
  -9.1577467e+00  -1.3475101e+01
  -9.1530588e+00  -1.3417905e+01
  -9.1483710e+00  -1.3362538e+01
  -9.1436831e+00  -1.3308998e+01
  -9.1389952e+00  -1.3257281e+01
  -9.1343074e+00  -1.3207383e+01
  -9.1296195e+00  -1.3159300e+01
  -9.1249316e+00  -1.3113028e+01
  -9.1202438e+00  -1.3068564e+01
  -9.1155559e+00  -1.3025904e+01
  -9.1108680e+00  -1.2985043e+01
  -9.1061802e+00  -1.2945977e+01
  -9.1014923e+00  -1.2908704e+01
  -9.0968044e+00  -1.2873218e+01
  -9.0921166e+00  -1.2839516e+01
  -9.0874287e+00  -1.2807595e+01
  -9.0827408e+00  -1.2777451e+01
  -9.0780530e+00  -1.2749082e+01
  -9.0733651e+00  -1.2722483e+01
  -9.0686772e+00  -1.2697652e+01
  -9.0639894e+00  -1.2674587e+01
  -9.0593015e+00  -1.2653284e+01
  -9.0546136e+00  -1.2633742e+01
  -9.0499258e+00  -1.2615958e+01
  -9.0452379e+00  -1.2599932e+01
  -9.0405500e+00  -1.2585660e+01
  -9.0358622e+00  -1.2573142e+01
  -9.0311743e+00  -1.2562377e+01
  -9.0264864e+00  -1.2553365e+01
  -9.0217986e+00  -1.2546103e+01
  -9.0171107e+00  -1.2540593e+01
  -9.0124228e+00  -1.2536834e+01
  -9.0077350e+00  -1.2534827e+01
  -9.0030471e+00  -1.2534571e+01
  -8.9983592e+00  -1.2536068e+01
  -8.9936714e+00  -1.2539319e+01
  -8.9889835e+00  -1.2544325e+01
  -8.9842956e+00  -1.2551087e+01
  -8.9796078e+00  -1.2559608e+01
  -8.9749199e+00  -1.2569889e+01
  -8.9702320e+00  -1.2581932e+01
  -8.9655442e+00  -1.2595740e+01
  -8.9608563e+00  -1.2611317e+01
  -8.9561685e+00  -1.2628663e+01
  -8.9514806e+00  -1.2647784e+01
  -8.9467927e+00  -1.2668682e+01
  -8.9421049e+00  -1.2691360e+01
  -8.9374170e+00  -1.2715823e+01
  -8.9327291e+00  -1.2742074e+01
  -8.9280413e+00  -1.2770117e+01
  -8.9233534e+00  -1.2799957e+01
  -8.9186655e+00  -1.2831596e+01
  -8.9139777e+00  -1.2865041e+01
  -8.9092898e+00  -1.2900294e+01
  -8.9046019e+00  -1.2937361e+01
  -8.8999141e+00  -1.2976246e+01
  -8.8952262e+00  -1.3016952e+01
  -8.8905383e+00  -1.3059484e+01
  -8.8858505e+00  -1.3103847e+01
  -8.8811626e+00  -1.3150043e+01
  -8.8764747e+00  -1.3198077e+01
  -8.8717869e+00  -1.3247952e+01
  -8.8670990e+00  -1.3299671e+01
  -8.8624111e+00  -1.3353237e+01
  -8.8577233e+00  -1.3408652e+01
  -8.8530354e+00  -1.3465917e+01
  -8.8483475e+00  -1.3525033e+01
  -8.8436597e+00  -1.3586001e+01
  -8.8389718e+00  -1.3648820e+01
  -8.8342839e+00  -1.3713489e+01
  -8.8295961e+00  -1.3780004e+01
  -8.8249082e+00  -1.3848362e+01
  -8.8202203e+00  -1.3918558e+01
  -8.8155325e+00  -1.3990584e+01
  -8.8108446e+00  -1.4064433e+01
  -8.8061567e+00  -1.4140094e+01
  -8.8014689e+00  -1.4217555e+01
  -8.7967810e+00  -1.4296800e+01
  -8.7920931e+00  -1.4377812e+01
  -8.7874053e+00  -1.4460571e+01
  -8.7827174e+00  -1.4545055e+01
  -8.7780295e+00  -1.4631234e+01
  -8.7733417e+00  -1.4719080e+01
  -8.7686538e+00  -1.4808558e+01
  -8.7639659e+00  -1.4899627e+01
  -8.7592781e+00  -1.4992245e+01
  -8.7545902e+00  -1.5086360e+01
  -8.7499023e+00  -1.5181917e+01
  -8.7452145e+00  -1.5278855e+01
  -8.7405266e+00  -1.5377104e+01
  -8.7358387e+00  -1.5476587e+01
  -8.7311509e+00  -1.5577221e+01
  -8.7264630e+00  -1.5678911e+01
  -8.7217751e+00  -1.5781554e+01
  -8.7170873e+00  -1.5885038e+01
  -8.7123994e+00  -1.5989239e+01
  -8.7077115e+00  -1.6094021e+01
  -8.7030237e+00  -1.6199237e+01
  -8.6983358e+00  -1.6304728e+01
  -8.6936479e+00  -1.6410318e+01
  -8.6889601e+00  -1.6515821e+01
  -8.6842722e+00  -1.6621034e+01
  -8.6795843e+00  -1.6725740e+01
  -8.6748965e+00  -1.6829707e+01
  -8.6702086e+00  -1.6932685e+01
  -8.6655207e+00  -1.7034411e+01
  -8.6608329e+00  -1.7134607e+01
  -8.6561450e+00  -1.7232977e+01
  -8.6514571e+00  -1.7329213e+01
  -8.6467693e+00  -1.7422994e+01
  -8.6420814e+00  -1.7513986e+01
  -8.6373935e+00  -1.7601845e+01
  -8.6327057e+00  -1.7686220e+01
  -8.6280178e+00  -1.7766753e+01
  -8.6233299e+00  -1.7843083e+01
  -8.6186421e+00  -1.7914851e+01
  -8.6139542e+00  -1.7981702e+01
  -8.6092663e+00  -1.8043289e+01
  -8.6045785e+00  -1.8099276e+01
  -8.5998906e+00  -1.8149347e+01
  -8.5952028e+00  -1.8193203e+01
  -8.5905149e+00  -1.8230576e+01
  -8.5858270e+00  -1.8261223e+01
  -8.5811392e+00  -1.8284938e+01
  -8.5764513e+00  -1.8301550e+01
  -8.5717634e+00  -1.8310932e+01
  -8.5670756e+00  -1.8312997e+01
  -8.5623877e+00  -1.8307702e+01
  -8.5576998e+00  -1.8295050e+01
  -8.5530120e+00  -1.8275091e+01
  -8.5483241e+00  -1.8247915e+01
  -8.5436362e+00  -1.8213658e+01
  -8.5389484e+00  -1.8172494e+01
  -8.5342605e+00  -1.8124635e+01
  -8.5295726e+00  -1.8070326e+01
  -8.5248848e+00  -1.8009842e+01
  -8.5201969e+00  -1.7943483e+01
  -8.5155090e+00  -1.7871569e+01
  -8.5108212e+00  -1.7794436e+01
  -8.5061333e+00  -1.7712434e+01
  -8.5014454e+00  -1.7625918e+01
  -8.4967576e+00  -1.7535249e+01
  -8.4920697e+00  -1.7440786e+01
  -8.4873818e+00  -1.7342886e+01
  -8.4826940e+00  -1.7241901e+01
  -8.4780061e+00  -1.7138173e+01
  -8.4733182e+00  -1.7032035e+01
  -8.4686304e+00  -1.6923806e+01
  -8.4639425e+00  -1.6813793e+01
  -8.4592546e+00  -1.6702289e+01
  -8.4545668e+00  -1.6589570e+01
  -8.4498789e+00  -1.6475899e+01
  -8.4451910e+00  -1.6361521e+01
  -8.4405032e+00  -1.6246668e+01
  -8.4358153e+00  -1.6131555e+01
  -8.4311274e+00  -1.6016383e+01
  -8.4264396e+00  -1.5901336e+01
  -8.4217517e+00  -1.5786588e+01
  -8.4170638e+00  -1.5672297e+01
  -8.4123760e+00  -1.5558608e+01
  -8.4076881e+00  -1.5445656e+01
  -8.4030002e+00  -1.5333563e+01
  -8.3983124e+00  -1.5222440e+01
  -8.3936245e+00  -1.5112389e+01
  -8.3889366e+00  -1.5003503e+01
  -8.3842488e+00  -1.4895866e+01
  -8.3795609e+00  -1.4789552e+01
  -8.3748730e+00  -1.4684631e+01
  -8.3701852e+00  -1.4581162e+01
  -8.3654973e+00  -1.4479203e+01
  -8.3608094e+00  -1.4378801e+01
  -8.3561216e+00  -1.4280000e+01
  -8.3514337e+00  -1.4182839e+01
  -8.3467458e+00  -1.4087353e+01
  -8.3420580e+00  -1.3993571e+01
  -8.3373701e+00  -1.3901520e+01
  -8.3326822e+00  -1.3811224e+01
  -8.3279944e+00  -1.3722702e+01
  -8.3233065e+00  -1.3635971e+01
  -8.3186186e+00  -1.3551046e+01
  -8.3139308e+00  -1.3467939e+01
  -8.3092429e+00  -1.3386661e+01
  -8.3045550e+00  -1.3307219e+01
  -8.2998672e+00  -1.3229622e+01
  -8.2951793e+00  -1.3153872e+01
  -8.2904914e+00  -1.3079976e+01
  -8.2858036e+00  -1.3007935e+01
  -8.2811157e+00  -1.2937750e+01
  -8.2764278e+00  -1.2869423e+01
  -8.2717400e+00  -1.2802953e+01
  -8.2670521e+00  -1.2738340e+01
  -8.2623642e+00  -1.2675582e+01
  -8.2576764e+00  -1.2614676e+01
  -8.2529885e+00  -1.2555621e+01
  -8.2483006e+00  -1.2498413e+01
  -8.2436128e+00  -1.2443049e+01
  -8.2389249e+00  -1.2389525e+01
  -8.2342370e+00  -1.2337839e+01
  -8.2295492e+00  -1.2287985e+01
  -8.2248613e+00  -1.2239961e+01
  -8.2201735e+00  -1.2193761e+01
  -8.2154856e+00  -1.2149382e+01
  -8.2107977e+00  -1.2106820e+01
  -8.2061099e+00  -1.2066070e+01
  -8.2014220e+00  -1.2027128e+01
  -8.1967341e+00  -1.1989991e+01
  -8.1920463e+00  -1.1954655e+01
  -8.1873584e+00  -1.1921115e+01
  -8.1826705e+00  -1.1889369e+01
  -8.1779827e+00  -1.1859413e+01
  -8.1732948e+00  -1.1831243e+01
  -8.1686069e+00  -1.1804857e+01
  -8.1639191e+00  -1.1780252e+01
  -8.1592312e+00  -1.1757424e+01
  -8.1545433e+00  -1.1736372e+01
  -8.1498555e+00  -1.1717094e+01
  -8.1451676e+00  -1.1699587e+01
  -8.1404797e+00  -1.1683850e+01
  -8.1357919e+00  -1.1669881e+01
  -8.1311040e+00  -1.1657679e+01
  -8.1264161e+00  -1.1647243e+01
  -8.1217283e+00  -1.1638572e+01
  -8.1170404e+00  -1.1631667e+01
  -8.1123525e+00  -1.1626526e+01
  -8.1076647e+00  -1.1623151e+01
  -8.1029768e+00  -1.1621540e+01
  -8.0982889e+00  -1.1621696e+01
  -8.0936011e+00  -1.1623619e+01
  -8.0889132e+00  -1.1627310e+01
  -8.0842253e+00  -1.1632771e+01
  -8.0795375e+00  -1.1640004e+01
  -8.0748496e+00  -1.1649009e+01
  -8.0701617e+00  -1.1659790e+01
  -8.0654739e+00  -1.1672350e+01
  -8.0607860e+00  -1.1686690e+01
  -8.0560981e+00  -1.1702813e+01
  -8.0514103e+00  -1.1720724e+01
  -8.0467224e+00  -1.1740425e+01
  -8.0420345e+00  -1.1761920e+01
  -8.0373467e+00  -1.1785212e+01
  -8.0326588e+00  -1.1810306e+01
  -8.0279709e+00  -1.1837205e+01
  -8.0232831e+00  -1.1865914e+01
  -8.0185952e+00  -1.1896437e+01
  -8.0139073e+00  -1.1928779e+01
  -8.0092195e+00  -1.1962943e+01
  -8.0045316e+00  -1.1998935e+01
  -7.9998437e+00  -1.2036759e+01
  -7.9951559e+00  -1.2076420e+01
  -7.9904680e+00  -1.2117921e+01
  -7.9857801e+00  -1.2161268e+01
  -7.9810923e+00  -1.2206464e+01
  -7.9764044e+00  -1.2253514e+01
  -7.9717165e+00  -1.2302420e+01
  -7.9670287e+00  -1.2353188e+01
  -7.9623408e+00  -1.2405819e+01
  -7.9576529e+00  -1.2460317e+01
  -7.9529651e+00  -1.2516683e+01
  -7.9482772e+00  -1.2574919e+01
  -7.9435893e+00  -1.2635026e+01
  -7.9389015e+00  -1.2697004e+01
  -7.9342136e+00  -1.2760851e+01
  -7.9295257e+00  -1.2826567e+01
  -7.9248379e+00  -1.2894148e+01
  -7.9201500e+00  -1.2963589e+01
  -7.9154621e+00  -1.3034885e+01
  -7.9107743e+00  -1.3108028e+01
  -7.9060864e+00  -1.3183008e+01
  -7.9013985e+00  -1.3259815e+01
  -7.8967107e+00  -1.3338435e+01
  -7.8920228e+00  -1.3418851e+01
  -7.8873349e+00  -1.3501045e+01
  -7.8826471e+00  -1.3584994e+01
  -7.8779592e+00  -1.3670674e+01
  -7.8732713e+00  -1.3758054e+01
  -7.8685835e+00  -1.3847102e+01
  -7.8638956e+00  -1.3937781e+01
  -7.8592078e+00  -1.4030046e+01
  -7.8545199e+00  -1.4123852e+01
  -7.8498320e+00  -1.4219143e+01
  -7.8451442e+00  -1.4315860e+01
  -7.8404563e+00  -1.4413936e+01
  -7.8357684e+00  -1.4513296e+01
  -7.8310806e+00  -1.4613858e+01
  -7.8263927e+00  -1.4715531e+01
  -7.8217048e+00  -1.4818212e+01
  -7.8170170e+00  -1.4921793e+01
  -7.8123291e+00  -1.5026151e+01
  -7.8076412e+00  -1.5131154e+01
  -7.8029534e+00  -1.5236655e+01
  -7.7982655e+00  -1.5342497e+01
  -7.7935776e+00  -1.5448507e+01
  -7.7888898e+00  -1.5554501e+01
  -7.7842019e+00  -1.5660276e+01
  -7.7795140e+00  -1.5765616e+01
  -7.7748262e+00  -1.5870291e+01
  -7.7701383e+00  -1.5974050e+01
  -7.7654504e+00  -1.6076632e+01
  -7.7607626e+00  -1.6177755e+01
  -7.7560747e+00  -1.6277124e+01
  -7.7513868e+00  -1.6374428e+01
  -7.7466990e+00  -1.6469344e+01
  -7.7420111e+00  -1.6561532e+01
  -7.7373232e+00  -1.6650645e+01
  -7.7326354e+00  -1.6736326e+01
  -7.7279475e+00  -1.6818209e+01
  -7.7232596e+00  -1.6895927e+01
  -7.7185718e+00  -1.6969111e+01
  -7.7138839e+00  -1.7037396e+01
  -7.7091960e+00  -1.7100424e+01
  -7.7045082e+00  -1.7157849e+01
  -7.6998203e+00  -1.7209340e+01
  -7.6951324e+00  -1.7254588e+01
  -7.6904446e+00  -1.7293308e+01
  -7.6857567e+00  -1.7325248e+01
  -7.6810688e+00  -1.7350186e+01
  -7.6763810e+00  -1.7367939e+01
  -7.6716931e+00  -1.7378368e+01
  -7.6670052e+00  -1.7381373e+01
  -7.6623174e+00  -1.7376903e+01
  -7.6576295e+00  -1.7364952e+01
  -7.6529416e+00  -1.7345560e+01
  -7.6482538e+00  -1.7318814e+01
  -7.6435659e+00  -1.7284844e+01
  -7.6388780e+00  -1.7243823e+01
  -7.6341902e+00  -1.7195961e+01
  -7.6295023e+00  -1.7141505e+01
  -7.6248144e+00  -1.7080731e+01
  -7.6201266e+00  -1.7013944e+01
  -7.6154387e+00  -1.6941468e+01
  -7.6107508e+00  -1.6863646e+01
  -7.6060630e+00  -1.6780834e+01
  -7.6013751e+00  -1.6693396e+01
  -7.5966872e+00  -1.6601699e+01
  -7.5919994e+00  -1.6506113e+01
  -7.5873115e+00  -1.6407003e+01
  -7.5826236e+00  -1.6304729e+01
  -7.5779358e+00  -1.6199641e+01
  -7.5732479e+00  -1.6092081e+01
  -7.5685600e+00  -1.5982377e+01
  -7.5638722e+00  -1.5870842e+01
  -7.5591843e+00  -1.5757777e+01
  -7.5544964e+00  -1.5643466e+01
  -7.5498086e+00  -1.5528176e+01
  -7.5451207e+00  -1.5412160e+01
  -7.5404328e+00  -1.5295654e+01
  -7.5357450e+00  -1.5178879e+01
  -7.5310571e+00  -1.5062039e+01
  -7.5263692e+00  -1.4945324e+01
  -7.5216814e+00  -1.4828909e+01
  -7.5169935e+00  -1.4712957e+01
  -7.5123056e+00  -1.4597616e+01
  -7.5076178e+00  -1.4483022e+01
  -7.5029299e+00  -1.4369300e+01
  -7.4982421e+00  -1.4256563e+01
  -7.4935542e+00  -1.4144915e+01
  -7.4888663e+00  -1.4034450e+01
  -7.4841785e+00  -1.3925251e+01
  -7.4794906e+00  -1.3817397e+01
  -7.4748027e+00  -1.3710955e+01
  -7.4701149e+00  -1.3605988e+01
  -7.4654270e+00  -1.3502551e+01
  -7.4607391e+00  -1.3400694e+01
  -7.4560513e+00  -1.3300460e+01
  -7.4513634e+00  -1.3201889e+01
  -7.4466755e+00  -1.3105015e+01
  -7.4419877e+00  -1.3009868e+01
  -7.4372998e+00  -1.2916475e+01
  -7.4326119e+00  -1.2824859e+01
  -7.4279241e+00  -1.2735039e+01
  -7.4232362e+00  -1.2647033e+01
  -7.4185483e+00  -1.2560855e+01
  -7.4138605e+00  -1.2476517e+01
  -7.4091726e+00  -1.2394028e+01
  -7.4044847e+00  -1.2313398e+01
  -7.3997969e+00  -1.2234633e+01
  -7.3951090e+00  -1.2157737e+01
  -7.3904211e+00  -1.2082713e+01
  -7.3857333e+00  -1.2009566e+01
  -7.3810454e+00  -1.1938295e+01
  -7.3763575e+00  -1.1868901e+01
  -7.3716697e+00  -1.1801383e+01
  -7.3669818e+00  -1.1735741e+01
  -7.3622939e+00  -1.1671973e+01
  -7.3576061e+00  -1.1610075e+01
  -7.3529182e+00  -1.1550046e+01
  -7.3482303e+00  -1.1491883e+01
  -7.3435425e+00  -1.1435581e+01
  -7.3388546e+00  -1.1381137e+01
  -7.3341667e+00  -1.1328547e+01
  -7.3294789e+00  -1.1277807e+01
  -7.3247910e+00  -1.1228913e+01
  -7.3201031e+00  -1.1181860e+01
  -7.3154153e+00  -1.1136644e+01
  -7.3107274e+00  -1.1093261e+01
  -7.3060395e+00  -1.1051707e+01
  -7.3013517e+00  -1.1011976e+01
  -7.2966638e+00  -1.0974066e+01
  -7.2919759e+00  -1.0937973e+01
  -7.2872881e+00  -1.0903691e+01
  -7.2826002e+00  -1.0871218e+01
  -7.2779123e+00  -1.0840551e+01
  -7.2732245e+00  -1.0811685e+01
  -7.2685366e+00  -1.0784617e+01
  -7.2638487e+00  -1.0759345e+01
  -7.2591609e+00  -1.0735866e+01
  -7.2544730e+00  -1.0714178e+01
  -7.2497851e+00  -1.0694278e+01
  -7.2450973e+00  -1.0676164e+01
  -7.2404094e+00  -1.0659834e+01
  -7.2357215e+00  -1.0645288e+01
  -7.2310337e+00  -1.0632523e+01
  -7.2263458e+00  -1.0621539e+01
  -7.2216579e+00  -1.0612336e+01
  -7.2169701e+00  -1.0604912e+01
  -7.2122822e+00  -1.0599268e+01
  -7.2075943e+00  -1.0595405e+01
  -7.2029065e+00  -1.0593321e+01
  -7.1982186e+00  -1.0593019e+01
  -7.1935307e+00  -1.0594499e+01
  -7.1888429e+00  -1.0597762e+01
  -7.1841550e+00  -1.0602811e+01
  -7.1794671e+00  -1.0609646e+01
  -7.1747793e+00  -1.0618270e+01
  -7.1700914e+00  -1.0628686e+01
  -7.1654035e+00  -1.0640896e+01
  -7.1607157e+00  -1.0654903e+01
  -7.1560278e+00  -1.0670709e+01
  -7.1513399e+00  -1.0688319e+01
  -7.1466521e+00  -1.0707736e+01
  -7.1419642e+00  -1.0728963e+01
  -7.1372763e+00  -1.0752006e+01
  -7.1325885e+00  -1.0776866e+01
  -7.1279006e+00  -1.0803550e+01
  -7.1232128e+00  -1.0832062e+01
  -7.1185249e+00  -1.0862405e+01
  -7.1138370e+00  -1.0894585e+01
  -7.1091492e+00  -1.0928607e+01
  -7.1044613e+00  -1.0964475e+01
  -7.0997734e+00  -1.1002194e+01
  -7.0950856e+00  -1.1041768e+01
  -7.0903977e+00  -1.1083204e+01
  -7.0857098e+00  -1.1126504e+01
  -7.0810220e+00  -1.1171675e+01
  -7.0763341e+00  -1.1218719e+01
  -7.0716462e+00  -1.1267642e+01
  -7.0669584e+00  -1.1318447e+01
  -7.0622705e+00  -1.1371136e+01
  -7.0575826e+00  -1.1425714e+01
  -7.0528948e+00  -1.1482183e+01
  -7.0482069e+00  -1.1540544e+01
  -7.0435190e+00  -1.1600799e+01
  -7.0388312e+00  -1.1662948e+01
  -7.0341433e+00  -1.1726990e+01
  -7.0294554e+00  -1.1792923e+01
  -7.0247676e+00  -1.1860746e+01
  -7.0200797e+00  -1.1930453e+01
  -7.0153918e+00  -1.2002038e+01
  -7.0107040e+00  -1.2075495e+01
  -7.0060161e+00  -1.2150815e+01
  -7.0013282e+00  -1.2227985e+01
  -6.9966404e+00  -1.2306991e+01
  -6.9919525e+00  -1.2387819e+01
  -6.9872646e+00  -1.2470448e+01
  -6.9825768e+00  -1.2554857e+01
  -6.9778889e+00  -1.2641019e+01
  -6.9732010e+00  -1.2728904e+01
  -6.9685132e+00  -1.2818480e+01
  -6.9638253e+00  -1.2909706e+01
  -6.9591374e+00  -1.3002541e+01
  -6.9544496e+00  -1.3096934e+01
  -6.9497617e+00  -1.3192831e+01
  -6.9450738e+00  -1.3290169e+01
  -6.9403860e+00  -1.3388881e+01
  -6.9356981e+00  -1.3488888e+01
  -6.9310102e+00  -1.3590106e+01
  -6.9263224e+00  -1.3692440e+01
  -6.9216345e+00  -1.3795787e+01
  -6.9169466e+00  -1.3900031e+01
  -6.9122588e+00  -1.4005048e+01
  -6.9075709e+00  -1.4110699e+01
  -6.9028830e+00  -1.4216833e+01
  -6.8981952e+00  -1.4323287e+01
  -6.8935073e+00  -1.4429882e+01
  -6.8888194e+00  -1.4536424e+01
  -6.8841316e+00  -1.4642706e+01
  -6.8794437e+00  -1.4748502e+01
  -6.8747558e+00  -1.4853572e+01
  -6.8700680e+00  -1.4957658e+01
  -6.8653801e+00  -1.5060484e+01
  -6.8606922e+00  -1.5161761e+01
  -6.8560044e+00  -1.5261182e+01
  -6.8513165e+00  -1.5358423e+01
  -6.8466286e+00  -1.5453148e+01
  -6.8419408e+00  -1.5545007e+01
  -6.8372529e+00  -1.5633639e+01
  -6.8325650e+00  -1.5718675e+01
  -6.8278772e+00  -1.5799737e+01
  -6.8231893e+00  -1.5876447e+01
  -6.8185014e+00  -1.5948426e+01
  -6.8138136e+00  -1.6015300e+01
  -6.8091257e+00  -1.6076702e+01
  -6.8044378e+00  -1.6132282e+01
  -6.7997500e+00  -1.6181705e+01
  -6.7950621e+00  -1.6224659e+01
  -6.7903742e+00  -1.6260863e+01
  -6.7856864e+00  -1.6290065e+01
  -6.7809985e+00  -1.6312051e+01
  -6.7763106e+00  -1.6326648e+01
  -6.7716228e+00  -1.6333725e+01
  -6.7669349e+00  -1.6333201e+01
  -6.7622471e+00  -1.6325038e+01
  -6.7575592e+00  -1.6309248e+01
  -6.7528713e+00  -1.6285893e+01
  -6.7481835e+00  -1.6255080e+01
  -6.7434956e+00  -1.6216962e+01
  -6.7388077e+00  -1.6171732e+01
  -6.7341199e+00  -1.6119624e+01
  -6.7294320e+00  -1.6060907e+01
  -6.7247441e+00  -1.5995877e+01
  -6.7200563e+00  -1.5924859e+01
  -6.7153684e+00  -1.5848197e+01
  -6.7106805e+00  -1.5766249e+01
  -6.7059927e+00  -1.5679388e+01
  -6.7013048e+00  -1.5587989e+01
  -6.6966169e+00  -1.5492433e+01
  -6.6919291e+00  -1.5393097e+01
  -6.6872412e+00  -1.5290356e+01
  -6.6825533e+00  -1.5184574e+01
  -6.6778655e+00  -1.5076108e+01
  -6.6731776e+00  -1.4965302e+01
  -6.6684897e+00  -1.4852484e+01
  -6.6638019e+00  -1.4737969e+01
  -6.6591140e+00  -1.4622058e+01
  -6.6544261e+00  -1.4505032e+01
  -6.6497383e+00  -1.4387157e+01
  -6.6450504e+00  -1.4268682e+01
  -6.6403625e+00  -1.4149841e+01
  -6.6356747e+00  -1.4030850e+01
  -6.6309868e+00  -1.3911910e+01
  -6.6262989e+00  -1.3793206e+01
  -6.6216111e+00  -1.3674910e+01
  -6.6169232e+00  -1.3557179e+01
  -6.6122353e+00  -1.3440156e+01
  -6.6075475e+00  -1.3323974e+01
  -6.6028596e+00  -1.3208753e+01
  -6.5981717e+00  -1.3094602e+01
  -6.5934839e+00  -1.2981619e+01
  -6.5887960e+00  -1.2869896e+01
  -6.5841081e+00  -1.2759512e+01
  -6.5794203e+00  -1.2650541e+01
  -6.5747324e+00  -1.2543048e+01
  -6.5700445e+00  -1.2437091e+01
  -6.5653567e+00  -1.2332722e+01
  -6.5606688e+00  -1.2229989e+01
  -6.5559809e+00  -1.2128931e+01
  -6.5512931e+00  -1.2029585e+01
  -6.5466052e+00  -1.1931983e+01
  -6.5419173e+00  -1.1836153e+01
  -6.5372295e+00  -1.1742119e+01
  -6.5325416e+00  -1.1649901e+01
  -6.5278537e+00  -1.1559518e+01
  -6.5231659e+00  -1.1470984e+01
  -6.5184780e+00  -1.1384313e+01
  -6.5137901e+00  -1.1299514e+01
  -6.5091023e+00  -1.1216596e+01
  -6.5044144e+00  -1.1135566e+01
  -6.4997265e+00  -1.1056429e+01
  -6.4950387e+00  -1.0979189e+01
  -6.4903508e+00  -1.0903847e+01
  -6.4856629e+00  -1.0830406e+01
  -6.4809751e+00  -1.0758865e+01
  -6.4762872e+00  -1.0689224e+01
  -6.4715993e+00  -1.0621482e+01
  -6.4669115e+00  -1.0555636e+01
  -6.4622236e+00  -1.0491685e+01
  -6.4575357e+00  -1.0429625e+01
  -6.4528479e+00  -1.0369453e+01
  -6.4481600e+00  -1.0311165e+01
  -6.4434721e+00  -1.0254757e+01
  -6.4387843e+00  -1.0200225e+01
  -6.4340964e+00  -1.0147564e+01
  -6.4294085e+00  -1.0096771e+01
  -6.4247207e+00  -1.0047840e+01
  -6.4200328e+00  -1.0000767e+01
  -6.4153449e+00  -9.9555480e+00
  -6.4106571e+00  -9.9121776e+00
  -6.4059692e+00  -9.8706517e+00
  -6.4012814e+00  -9.8309659e+00
  -6.3965935e+00  -9.7931160e+00
  -6.3919056e+00  -9.7570979e+00
  -6.3872178e+00  -9.7229077e+00
  -6.3825299e+00  -9.6905416e+00
  -6.3778420e+00  -9.6599961e+00
  -6.3731542e+00  -9.6312678e+00
  -6.3684663e+00  -9.6043536e+00
  -6.3637784e+00  -9.5792506e+00
  -6.3590906e+00  -9.5559562e+00
  -6.3544027e+00  -9.5344679e+00
  -6.3497148e+00  -9.5147837e+00
  -6.3450270e+00  -9.4969017e+00
  -6.3403391e+00  -9.4808203e+00
  -6.3356512e+00  -9.4665382e+00
  -6.3309634e+00  -9.4540543e+00
  -6.3262755e+00  -9.4433680e+00
  -6.3215876e+00  -9.4344788e+00
  -6.3168998e+00  -9.4273865e+00
  -6.3122119e+00  -9.4220912e+00
  -6.3075240e+00  -9.4185935e+00
  -6.3028362e+00  -9.4168941e+00
  -6.2981483e+00  -9.4169939e+00
  -6.2934604e+00  -9.4188942e+00
  -6.2887726e+00  -9.4225968e+00
  -6.2840847e+00  -9.4281034e+00
  -6.2793968e+00  -9.4354163e+00
  -6.2747090e+00  -9.4445379e+00
  -6.2700211e+00  -9.4554709e+00
  -6.2653332e+00  -9.4682183e+00
  -6.2606454e+00  -9.4827833e+00
  -6.2559575e+00  -9.4991695e+00
  -6.2512696e+00  -9.5173806e+00
  -6.2465818e+00  -9.5374205e+00
  -6.2418939e+00  -9.5592934e+00
  -6.2372060e+00  -9.5830036e+00
  -6.2325182e+00  -9.6085558e+00
  -6.2278303e+00  -9.6359547e+00
  -6.2231424e+00  -9.6652051e+00
  -6.2184546e+00  -9.6963121e+00
  -6.2137667e+00  -9.7292806e+00
  -6.2090788e+00  -9.7641160e+00
  -6.2043910e+00  -9.8008234e+00
  -6.1997031e+00  -9.8394081e+00
  -6.1950152e+00  -9.8798753e+00
  -6.1903274e+00  -9.9222300e+00
  -6.1856395e+00  -9.9664774e+00
  -6.1809516e+00  -1.0012622e+01
  -6.1762638e+00  -1.0060669e+01
  -6.1715759e+00  -1.0110623e+01
  -6.1668880e+00  -1.0162488e+01
  -6.1622002e+00  -1.0216266e+01
  -6.1575123e+00  -1.0271962e+01
  -6.1528244e+00  -1.0329579e+01
  -6.1481366e+00  -1.0389117e+01
  -6.1434487e+00  -1.0450579e+01
  -6.1387608e+00  -1.0513964e+01
  -6.1340730e+00  -1.0579272e+01
  -6.1293851e+00  -1.0646501e+01
  -6.1246972e+00  -1.0715647e+01
  -6.1200094e+00  -1.0786707e+01
  -6.1153215e+00  -1.0859674e+01
  -6.1106336e+00  -1.0934539e+01
  -6.1059458e+00  -1.1011294e+01
  -6.1012579e+00  -1.1089924e+01
  -6.0965700e+00  -1.1170416e+01
  -6.0918822e+00  -1.1252751e+01
  -6.0871943e+00  -1.1336909e+01
  -6.0825064e+00  -1.1422865e+01
  -6.0778186e+00  -1.1510591e+01
  -6.0731307e+00  -1.1600055e+01
  -6.0684428e+00  -1.1691219e+01
  -6.0637550e+00  -1.1784042e+01
  -6.0590671e+00  -1.1878476e+01
  -6.0543792e+00  -1.1974467e+01
  -6.0496914e+00  -1.2071955e+01
  -6.0450035e+00  -1.2170872e+01
  -6.0403156e+00  -1.2271143e+01
  -6.0356278e+00  -1.2372684e+01
  -6.0309399e+00  -1.2475402e+01
  -6.0262521e+00  -1.2579193e+01
  -6.0215642e+00  -1.2683944e+01
  -6.0168763e+00  -1.2789529e+01
  -6.0121885e+00  -1.2895811e+01
  -6.0075006e+00  -1.3002639e+01
  -6.0028127e+00  -1.3109848e+01
  -5.9981249e+00  -1.3217258e+01
  -5.9934370e+00  -1.3324676e+01
  -5.9887491e+00  -1.3431890e+01
  -5.9840613e+00  -1.3538673e+01
  -5.9793734e+00  -1.3644780e+01
  -5.9746855e+00  -1.3749949e+01
  -5.9699977e+00  -1.3853901e+01
  -5.9653098e+00  -1.3956338e+01
  -5.9606219e+00  -1.4056946e+01
  -5.9559341e+00  -1.4155394e+01
  -5.9512462e+00  -1.4251337e+01
  -5.9465583e+00  -1.4344413e+01
  -5.9418705e+00  -1.4434250e+01
  -5.9371826e+00  -1.4520465e+01
  -5.9324947e+00  -1.4602669e+01
  -5.9278069e+00  -1.4680468e+01
  -5.9231190e+00  -1.4753468e+01
  -5.9184311e+00  -1.4821278e+01
  -5.9137433e+00  -1.4883516e+01
  -5.9090554e+00  -1.4939815e+01
  -5.9043675e+00  -1.4989824e+01
  -5.8996797e+00  -1.5033216e+01
  -5.8949918e+00  -1.5069694e+01
  -5.8903039e+00  -1.5098994e+01
  -5.8856161e+00  -1.5120890e+01
  -5.8809282e+00  -1.5135199e+01
  -5.8762403e+00  -1.5141782e+01
  -5.8715525e+00  -1.5140550e+01
  -5.8668646e+00  -1.5131465e+01
  -5.8621767e+00  -1.5114538e+01
  -5.8574889e+00  -1.5089832e+01
  -5.8528010e+00  -1.5057459e+01
  -5.8481131e+00  -1.5017577e+01
  -5.8434253e+00  -1.4970392e+01
  -5.8387374e+00  -1.4916146e+01
  -5.8340495e+00  -1.4855120e+01
  -5.8293617e+00  -1.4787626e+01
  -5.8246738e+00  -1.4714002e+01
  -5.8199859e+00  -1.4634607e+01
  -5.8152981e+00  -1.4549817e+01
  -5.8106102e+00  -1.4460018e+01
  -5.8059223e+00  -1.4365602e+01
  -5.8012345e+00  -1.4266965e+01
  -5.7965466e+00  -1.4164498e+01
  -5.7918587e+00  -1.4058590e+01
  -5.7871709e+00  -1.3949617e+01
  -5.7824830e+00  -1.3837948e+01
  -5.7777951e+00  -1.3723936e+01
  -5.7731073e+00  -1.3607922e+01
  -5.7684194e+00  -1.3490228e+01
  -5.7637315e+00  -1.3371161e+01
  -5.7590437e+00  -1.3251010e+01
  -5.7543558e+00  -1.3130046e+01
  -5.7496679e+00  -1.3008525e+01
  -5.7449801e+00  -1.2886682e+01
  -5.7402922e+00  -1.2764737e+01
  -5.7356043e+00  -1.2642894e+01
  -5.7309165e+00  -1.2521341e+01
  -5.7262286e+00  -1.2400250e+01
  -5.7215407e+00  -1.2279779e+01
  -5.7168529e+00  -1.2160074e+01
  -5.7121650e+00  -1.2041265e+01
  -5.7074771e+00  -1.1923474e+01
  -5.7027893e+00  -1.1806809e+01
  -5.6981014e+00  -1.1691369e+01
  -5.6934135e+00  -1.1577242e+01
  -5.6887257e+00  -1.1464510e+01
  -5.6840378e+00  -1.1353243e+01
  -5.6793499e+00  -1.1243506e+01
  -5.6746621e+00  -1.1135356e+01
  -5.6699742e+00  -1.1028845e+01
  -5.6652864e+00  -1.0924017e+01
  -5.6605985e+00  -1.0820913e+01
  -5.6559106e+00  -1.0719567e+01
  -5.6512228e+00  -1.0620010e+01
  -5.6465349e+00  -1.0522268e+01
  -5.6418470e+00  -1.0426364e+01
  -5.6371592e+00  -1.0332318e+01
  -5.6324713e+00  -1.0240147e+01
  -5.6277834e+00  -1.0149864e+01
  -5.6230956e+00  -1.0061481e+01
  -5.6184077e+00  -9.9750080e+00
  -5.6137198e+00  -9.8904513e+00
  -5.6090320e+00  -9.8078169e+00
  -5.6043441e+00  -9.7271091e+00
  -5.5996562e+00  -9.6483306e+00
  -5.5949684e+00  -9.5714828e+00
  -5.5902805e+00  -9.4965662e+00
  -5.5855926e+00  -9.4235804e+00
  -5.5809048e+00  -9.3525239e+00
  -5.5762169e+00  -9.2833948e+00
  -5.5715290e+00  -9.2161905e+00
  -5.5668412e+00  -9.1509077e+00
  -5.5621533e+00  -9.0875428e+00
  -5.5574654e+00  -9.0260919e+00
  -5.5527776e+00  -8.9665507e+00
  -5.5480897e+00  -8.9089147e+00
  -5.5434018e+00  -8.8531792e+00
  -5.5387140e+00  -8.7993394e+00
  -5.5340261e+00  -8.7473904e+00
  -5.5293382e+00  -8.6973273e+00
  -5.5246504e+00  -8.6491452e+00
  -5.5199625e+00  -8.6028391e+00
  -5.5152746e+00  -8.5584043e+00
  -5.5105868e+00  -8.5158360e+00
  -5.5058989e+00  -8.4751297e+00
  -5.5012110e+00  -8.4362808e+00
  -5.4965232e+00  -8.3992851e+00
  -5.4918353e+00  -8.3641386e+00
  -5.4871474e+00  -8.3308372e+00
  -5.4824596e+00  -8.2993774e+00
  -5.4777717e+00  -8.2697556e+00
  -5.4730838e+00  -8.2419688e+00
  -5.4683960e+00  -8.2160138e+00
  -5.4637081e+00  -8.1918882e+00
  -5.4590202e+00  -8.1695894e+00
  -5.4543324e+00  -8.1491153e+00
  -5.4496445e+00  -8.1304642e+00
  -5.4449566e+00  -8.1136345e+00
  -5.4402688e+00  -8.0986250e+00
  -5.4355809e+00  -8.0854347e+00
  -5.4308930e+00  -8.0740630e+00
  -5.4262052e+00  -8.0645096e+00
  -5.4215173e+00  -8.0567746e+00
  -5.4168294e+00  -8.0508582e+00
  -5.4121416e+00  -8.0467611e+00
  -5.4074537e+00  -8.0444842e+00
  -5.4027658e+00  -8.0440288e+00
  -5.3980780e+00  -8.0453965e+00
  -5.3933901e+00  -8.0485892e+00
  -5.3887022e+00  -8.0536090e+00
  -5.3840144e+00  -8.0604585e+00
  -5.3793265e+00  -8.0691404e+00
  -5.3746386e+00  -8.0796578e+00
  -5.3699508e+00  -8.0920142e+00
  -5.3652629e+00  -8.1062131e+00
  -5.3605750e+00  -8.1222584e+00
  -5.3558872e+00  -8.1401545e+00
  -5.3511993e+00  -8.1599056e+00
  -5.3465114e+00  -8.1815164e+00
  -5.3418236e+00  -8.2049920e+00
  -5.3371357e+00  -8.2303372e+00
  -5.3324478e+00  -8.2575575e+00
  -5.3277600e+00  -8.2866582e+00
  -5.3230721e+00  -8.3176450e+00
  -5.3183842e+00  -8.3505236e+00
  -5.3136964e+00  -8.3852997e+00
  -5.3090085e+00  -8.4219794e+00
  -5.3043207e+00  -8.4605684e+00
  -5.2996328e+00  -8.5010727e+00
  -5.2949449e+00  -8.5434982e+00
  -5.2902571e+00  -8.5878505e+00
  -5.2855692e+00  -8.6341354e+00
  -5.2808813e+00  -8.6823583e+00
  -5.2761935e+00  -8.7325243e+00
  -5.2715056e+00  -8.7846383e+00
  -5.2668177e+00  -8.8387047e+00
  -5.2621299e+00  -8.8947275e+00
  -5.2574420e+00  -8.9527101e+00
  -5.2527541e+00  -9.0126552e+00
  -5.2480663e+00  -9.0745648e+00
  -5.2433784e+00  -9.1384399e+00
  -5.2386905e+00  -9.2042805e+00
  -5.2340027e+00  -9.2720855e+00
  -5.2293148e+00  -9.3418525e+00
  -5.2246269e+00  -9.4135774e+00
  -5.2199391e+00  -9.4872546e+00
  -5.2152512e+00  -9.5628764e+00
  -5.2105633e+00  -9.6404332e+00
  -5.2058755e+00  -9.7199128e+00
  -5.2011876e+00  -9.8013005e+00
  -5.1964997e+00  -9.8845786e+00
  -5.1918119e+00  -9.9697260e+00
  -5.1871240e+00  -1.0056718e+01
  -5.1824361e+00  -1.0145526e+01
  -5.1777483e+00  -1.0236118e+01
  -5.1730604e+00  -1.0328454e+01
  -5.1683725e+00  -1.0422492e+01
  -5.1636847e+00  -1.0518182e+01
  -5.1589968e+00  -1.0615468e+01
  -5.1543089e+00  -1.0714289e+01
  -5.1496211e+00  -1.0814572e+01
  -5.1449332e+00  -1.0916240e+01
  -5.1402453e+00  -1.1019204e+01
  -5.1355575e+00  -1.1123366e+01
  -5.1308696e+00  -1.1228618e+01
  -5.1261817e+00  -1.1334838e+01
  -5.1214939e+00  -1.1441895e+01
  -5.1168060e+00  -1.1549641e+01
  -5.1121181e+00  -1.1657918e+01
  -5.1074303e+00  -1.1766550e+01
  -5.1027424e+00  -1.1875345e+01
  -5.0980545e+00  -1.1984096e+01
  -5.0933667e+00  -1.2092577e+01
  -5.0886788e+00  -1.2200546e+01
  -5.0839909e+00  -1.2307741e+01
  -5.0793031e+00  -1.2413880e+01
  -5.0746152e+00  -1.2518664e+01
  -5.0699273e+00  -1.2621776e+01
  -5.0652395e+00  -1.2722877e+01
  -5.0605516e+00  -1.2821614e+01
  -5.0558637e+00  -1.2917616e+01
  -5.0511759e+00  -1.3010497e+01
  -5.0464880e+00  -1.3099860e+01
  -5.0418001e+00  -1.3185297e+01
  -5.0371123e+00  -1.3266393e+01
  -5.0324244e+00  -1.3342732e+01
  -5.0277365e+00  -1.3413897e+01
  -5.0230487e+00  -1.3479479e+01
  -5.0183608e+00  -1.3539080e+01
  -5.0136729e+00  -1.3592316e+01
  -5.0089851e+00  -1.3638831e+01
  -5.0042972e+00  -1.3678291e+01
  -4.9996093e+00  -1.3710400e+01
  -4.9949215e+00  -1.3734899e+01
  -4.9902336e+00  -1.3751573e+01
  -4.9855457e+00  -1.3760256e+01
  -4.9808579e+00  -1.3760831e+01
  -4.9761700e+00  -1.3753236e+01
  -4.9714821e+00  -1.3737463e+01
  -4.9667943e+00  -1.3713559e+01
  -4.9621064e+00  -1.3681625e+01
  -4.9574185e+00  -1.3641815e+01
  -4.9527307e+00  -1.3594329e+01
  -4.9480428e+00  -1.3539415e+01
  -4.9433549e+00  -1.3477360e+01
  -4.9386671e+00  -1.3408486e+01
  -4.9339792e+00  -1.3333145e+01
  -4.9292914e+00  -1.3251712e+01
  -4.9246035e+00  -1.3164583e+01
  -4.9199156e+00  -1.3072165e+01
  -4.9152278e+00  -1.2974872e+01
  -4.9105399e+00  -1.2873121e+01
  -4.9058520e+00  -1.2767329e+01
  -4.9011642e+00  -1.2657905e+01
  -4.8964763e+00  -1.2545251e+01
  -4.8917884e+00  -1.2429756e+01
  -4.8871006e+00  -1.2311795e+01
  -4.8824127e+00  -1.2191727e+01
  -4.8777248e+00  -1.2069895e+01
  -4.8730370e+00  -1.1946622e+01
  -4.8683491e+00  -1.1822213e+01
  -4.8636612e+00  -1.1696955e+01
  -4.8589734e+00  -1.1571115e+01
  -4.8542855e+00  -1.1444941e+01
  -4.8495976e+00  -1.1318664e+01
  -4.8449098e+00  -1.1192498e+01
  -4.8402219e+00  -1.1066637e+01
  -4.8355340e+00  -1.0941261e+01
  -4.8308462e+00  -1.0816536e+01
  -4.8261583e+00  -1.0692610e+01
  -4.8214704e+00  -1.0569622e+01
  -4.8167826e+00  -1.0447694e+01
  -4.8120947e+00  -1.0326940e+01
  -4.8074068e+00  -1.0207459e+01
  -4.8027190e+00  -1.0089343e+01
  -4.7980311e+00  -9.9726745e+00
  -4.7933432e+00  -9.8575255e+00
  -4.7886554e+00  -9.7439614e+00
  -4.7839675e+00  -9.6320401e+00
  -4.7792796e+00  -9.5218130e+00
  -4.7745918e+00  -9.4133251e+00
  -4.7699039e+00  -9.3066162e+00
  -4.7652160e+00  -9.2017209e+00
  -4.7605282e+00  -9.0986692e+00
  -4.7558403e+00  -8.9974871e+00
  -4.7511524e+00  -8.8981969e+00
  -4.7464646e+00  -8.8008173e+00
  -4.7417767e+00  -8.7053643e+00
  -4.7370888e+00  -8.6118507e+00
  -4.7324010e+00  -8.5202873e+00
  -4.7277131e+00  -8.4306824e+00
  -4.7230252e+00  -8.3430426e+00
  -4.7183374e+00  -8.2573725e+00
  -4.7136495e+00  -8.1736752e+00
  -4.7089616e+00  -8.0919526e+00
  -4.7042738e+00  -8.0122052e+00
  -4.6995859e+00  -7.9344325e+00
  -4.6948980e+00  -7.8586332e+00
  -4.6902102e+00  -7.7848049e+00
  -4.6855223e+00  -7.7129448e+00
  -4.6808344e+00  -7.6430494e+00
  -4.6761466e+00  -7.5751147e+00
  -4.6714587e+00  -7.5091363e+00
  -4.6667708e+00  -7.4451095e+00
  -4.6620830e+00  -7.3830292e+00
  -4.6573951e+00  -7.3228902e+00
  -4.6527072e+00  -7.2646873e+00
  -4.6480194e+00  -7.2084148e+00
  -4.6433315e+00  -7.1540675e+00
  -4.6386436e+00  -7.1016397e+00
  -4.6339558e+00  -7.0511260e+00
  -4.6292679e+00  -7.0025209e+00
  -4.6245800e+00  -6.9558193e+00
  -4.6198922e+00  -6.9110159e+00
  -4.6152043e+00  -6.8681057e+00
  -4.6105164e+00  -6.8270839e+00
  -4.6058286e+00  -6.7879458e+00
  -4.6011407e+00  -6.7506871e+00
  -4.5964528e+00  -6.7153035e+00
  -4.5917650e+00  -6.6817912e+00
  -4.5870771e+00  -6.6501463e+00
  -4.5823892e+00  -6.6203657e+00
  -4.5777014e+00  -6.5924460e+00
  -4.5730135e+00  -6.5663846e+00
  -4.5683257e+00  -6.5421790e+00
  -4.5636378e+00  -6.5198269e+00
  -4.5589499e+00  -6.4993264e+00
  -4.5542621e+00  -6.4806761e+00
  -4.5495742e+00  -6.4638748e+00
  -4.5448863e+00  -6.4489214e+00
  -4.5401985e+00  -6.4358156e+00
  -4.5355106e+00  -6.4245571e+00
  -4.5308227e+00  -6.4151461e+00
  -4.5261349e+00  -6.4075831e+00
  -4.5214470e+00  -6.4018689e+00
  -4.5167591e+00  -6.3980046e+00
  -4.5120713e+00  -6.3959919e+00
  -4.5073834e+00  -6.3958327e+00
  -4.5026955e+00  -6.3975291e+00
  -4.4980077e+00  -6.4010837e+00
  -4.4933198e+00  -6.4064994e+00
  -4.4886319e+00  -6.4137795e+00
  -4.4839441e+00  -6.4229276e+00
  -4.4792562e+00  -6.4339474e+00
  -4.4745683e+00  -6.4468434e+00
  -4.4698805e+00  -6.4616198e+00
  -4.4651926e+00  -6.4782817e+00
  -4.4605047e+00  -6.4968341e+00
  -4.4558169e+00  -6.5172823e+00
  -4.4511290e+00  -6.5396321e+00
  -4.4464411e+00  -6.5638894e+00
  -4.4417533e+00  -6.5900602e+00
  -4.4370654e+00  -6.6181509e+00
  -4.4323775e+00  -6.6481682e+00
  -4.4276897e+00  -6.6801186e+00
  -4.4230018e+00  -6.7140092e+00
  -4.4183139e+00  -6.7498467e+00
  -4.4136261e+00  -6.7876384e+00
  -4.4089382e+00  -6.8273914e+00
  -4.4042503e+00  -6.8691127e+00
  -4.3995625e+00  -6.9128094e+00
  -4.3948746e+00  -6.9584886e+00
  -4.3901867e+00  -7.0061571e+00
  -4.3854989e+00  -7.0558216e+00
  -4.3808110e+00  -7.1074885e+00
  -4.3761231e+00  -7.1611639e+00
  -4.3714353e+00  -7.2168533e+00
  -4.3667474e+00  -7.2745620e+00
  -4.3620595e+00  -7.3342944e+00
  -4.3573717e+00  -7.3960544e+00
  -4.3526838e+00  -7.4598448e+00
  -4.3479959e+00  -7.5256677e+00
  -4.3433081e+00  -7.5935240e+00
  -4.3386202e+00  -7.6634132e+00
  -4.3339323e+00  -7.7353333e+00
  -4.3292445e+00  -7.8092809e+00
  -4.3245566e+00  -7.8852505e+00
  -4.3198687e+00  -7.9632345e+00
  -4.3151809e+00  -8.0432230e+00
  -4.3104930e+00  -8.1252033e+00
  -4.3058051e+00  -8.2091598e+00
  -4.3011173e+00  -8.2950737e+00
  -4.2964294e+00  -8.3829221e+00
  -4.2917415e+00  -8.4726784e+00
  -4.2870537e+00  -8.5643112e+00
  -4.2823658e+00  -8.6577841e+00
  -4.2776779e+00  -8.7530551e+00
  -4.2729901e+00  -8.8500760e+00
  -4.2683022e+00  -8.9487920e+00
  -4.2636143e+00  -9.0491405e+00
  -4.2589265e+00  -9.1510511e+00
  -4.2542386e+00  -9.2544443e+00
  -4.2495507e+00  -9.3592309e+00
  -4.2448629e+00  -9.4653109e+00
  -4.2401750e+00  -9.5725731e+00
  -4.2354871e+00  -9.6808936e+00
  -4.2307993e+00  -9.7901351e+00
  -4.2261114e+00  -9.9001459e+00
  -4.2214235e+00  -1.0010759e+01
  -4.2167357e+00  -1.0121790e+01
  -4.2120478e+00  -1.0233039e+01
  -4.2073599e+00  -1.0344285e+01
  -4.2026721e+00  -1.0455289e+01
  -4.1979842e+00  -1.0565793e+01
  -4.1932964e+00  -1.0675517e+01
  -4.1886085e+00  -1.0784159e+01
  -4.1839206e+00  -1.0891397e+01
  -4.1792328e+00  -1.0996887e+01
  -4.1745449e+00  -1.1100265e+01
  -4.1698570e+00  -1.1201147e+01
  -4.1651692e+00  -1.1299128e+01
  -4.1604813e+00  -1.1393789e+01
  -4.1557934e+00  -1.1484695e+01
  -4.1511056e+00  -1.1571401e+01
  -4.1464177e+00  -1.1653454e+01
  -4.1417298e+00  -1.1730396e+01
  -4.1370420e+00  -1.1801772e+01
  -4.1323541e+00  -1.1867137e+01
  -4.1276662e+00  -1.1926054e+01
  -4.1229784e+00  -1.1978109e+01
  -4.1182905e+00  -1.2022914e+01
  -4.1136026e+00  -1.2060114e+01
  -4.1089148e+00  -1.2089392e+01
  -4.1042269e+00  -1.2110478e+01
  -4.0995390e+00  -1.2123151e+01
  -4.0948512e+00  -1.2127245e+01
  -4.0901633e+00  -1.2122656e+01
  -4.0854754e+00  -1.2109336e+01
  -4.0807876e+00  -1.2087304e+01
  -4.0760997e+00  -1.2056636e+01
  -4.0714118e+00  -1.2017470e+01
  -4.0667240e+00  -1.1970002e+01
  -4.0620361e+00  -1.1914479e+01
  -4.0573482e+00  -1.1851196e+01
  -4.0526604e+00  -1.1780493e+01
  -4.0479725e+00  -1.1702741e+01
  -4.0432846e+00  -1.1618346e+01
  -4.0385968e+00  -1.1527732e+01
  -4.0339089e+00  -1.1431342e+01
  -4.0292210e+00  -1.1329628e+01
  -4.0245332e+00  -1.1223047e+01
  -4.0198453e+00  -1.1112054e+01
  -4.0151574e+00  -1.0997100e+01
  -4.0104696e+00  -1.0878624e+01
  -4.0057817e+00  -1.0757055e+01
  -4.0010938e+00  -1.0632803e+01
  -3.9964060e+00  -1.0506263e+01
  -3.9917181e+00  -1.0377809e+01
  -3.9870302e+00  -1.0247794e+01
  -3.9823424e+00  -1.0116552e+01
  -3.9776545e+00  -9.9843942e+00
  -3.9729666e+00  -9.8516099e+00
  -3.9682788e+00  -9.7184685e+00
  -3.9635909e+00  -9.5852185e+00
  -3.9589030e+00  -9.4520889e+00
  -3.9542152e+00  -9.3192897e+00
  -3.9495273e+00  -9.1870128e+00
  -3.9448394e+00  -9.0554335e+00
  -3.9401516e+00  -8.9247107e+00
  -3.9354637e+00  -8.7949888e+00
  -3.9307758e+00  -8.6663980e+00
  -3.9260880e+00  -8.5390556e+00
  -3.9214001e+00  -8.4130671e+00
  -3.9167122e+00  -8.2885268e+00
  -3.9120244e+00  -8.1655190e+00
  -3.9073365e+00  -8.0441185e+00
  -3.9026486e+00  -7.9243918e+00
  -3.8979608e+00  -7.8063976e+00
  -3.8932729e+00  -7.6901873e+00
  -3.8885850e+00  -7.5758060e+00
  -3.8838972e+00  -7.4632931e+00
  -3.8792093e+00  -7.3526825e+00
  -3.8745214e+00  -7.2440033e+00
  -3.8698336e+00  -7.1372804e+00
  -3.8651457e+00  -7.0325348e+00
  -3.8604578e+00  -6.9297839e+00
  -3.8557700e+00  -6.8290420e+00
  -3.8510821e+00  -6.7303207e+00
  -3.8463942e+00  -6.6336289e+00
  -3.8417064e+00  -6.5389735e+00
  -3.8370185e+00  -6.4463591e+00
  -3.8323307e+00  -6.3557890e+00
  -3.8276428e+00  -6.2672645e+00
  -3.8229549e+00  -6.1807857e+00
  -3.8182671e+00  -6.0963517e+00
  -3.8135792e+00  -6.0139602e+00
  -3.8088913e+00  -5.9336084e+00
  -3.8042035e+00  -5.8552925e+00
  -3.7995156e+00  -5.7790081e+00
  -3.7948277e+00  -5.7047502e+00
  -3.7901399e+00  -5.6325135e+00
  -3.7854520e+00  -5.5622922e+00
  -3.7807641e+00  -5.4940803e+00
  -3.7760763e+00  -5.4278715e+00
  -3.7713884e+00  -5.3636595e+00
  -3.7667005e+00  -5.3014377e+00
  -3.7620127e+00  -5.2411997e+00
  -3.7573248e+00  -5.1829389e+00
  -3.7526369e+00  -5.1266488e+00
  -3.7479491e+00  -5.0723231e+00
  -3.7432612e+00  -5.0199556e+00
  -3.7385733e+00  -4.9695400e+00
  -3.7338855e+00  -4.9210706e+00
  -3.7291976e+00  -4.8745416e+00
  -3.7245097e+00  -4.8299475e+00
  -3.7198219e+00  -4.7872831e+00
  -3.7151340e+00  -4.7465434e+00
  -3.7104461e+00  -4.7077239e+00
  -3.7057583e+00  -4.6708201e+00
  -3.7010704e+00  -4.6358279e+00
  -3.6963825e+00  -4.6027437e+00
  -3.6916947e+00  -4.5715641e+00
  -3.6870068e+00  -4.5422861e+00
  -3.6823189e+00  -4.5149069e+00
  -3.6776311e+00  -4.4894243e+00
  -3.6729432e+00  -4.4658364e+00
  -3.6682553e+00  -4.4441415e+00
  -3.6635675e+00  -4.4243385e+00
  -3.6588796e+00  -4.4064267e+00
  -3.6541917e+00  -4.3904056e+00
  -3.6495039e+00  -4.3762753e+00
  -3.6448160e+00  -4.3640360e+00
  -3.6401281e+00  -4.3536888e+00
  -3.6354403e+00  -4.3452347e+00
  -3.6307524e+00  -4.3386754e+00
  -3.6260645e+00  -4.3340129e+00
  -3.6213767e+00  -4.3312496e+00
  -3.6166888e+00  -4.3303883e+00
  -3.6120009e+00  -4.3314323e+00
  -3.6073131e+00  -4.3343852e+00
  -3.6026252e+00  -4.3392511e+00
  -3.5979373e+00  -4.3460343e+00
  -3.5932495e+00  -4.3547397e+00
  -3.5885616e+00  -4.3653724e+00
  -3.5838737e+00  -4.3779382e+00
  -3.5791859e+00  -4.3924429e+00
  -3.5744980e+00  -4.4088929e+00
  -3.5698101e+00  -4.4272948e+00
  -3.5651223e+00  -4.4476558e+00
  -3.5604344e+00  -4.4699831e+00
  -3.5557465e+00  -4.4942845e+00
  -3.5510587e+00  -4.5205680e+00
  -3.5463708e+00  -4.5488419e+00
  -3.5416829e+00  -4.5791148e+00
  -3.5369951e+00  -4.6113954e+00
  -3.5323072e+00  -4.6456928e+00
  -3.5276193e+00  -4.6820162e+00
  -3.5229315e+00  -4.7203751e+00
  -3.5182436e+00  -4.7607789e+00
  -3.5135557e+00  -4.8032372e+00
  -3.5088679e+00  -4.8477597e+00
  -3.5041800e+00  -4.8943560e+00
  -3.4994921e+00  -4.9430357e+00
  -3.4948043e+00  -4.9938082e+00
  -3.4901164e+00  -5.0466828e+00
  -3.4854285e+00  -5.1016684e+00
  -3.4807407e+00  -5.1587736e+00
  -3.4760528e+00  -5.2180066e+00
  -3.4713650e+00  -5.2793749e+00
  -3.4666771e+00  -5.3428854e+00
  -3.4619892e+00  -5.4085441e+00
  -3.4573014e+00  -5.4763562e+00
  -3.4526135e+00  -5.5463255e+00
  -3.4479256e+00  -5.6184547e+00
  -3.4432378e+00  -5.6927450e+00
  -3.4385499e+00  -5.7691956e+00
  -3.4338620e+00  -5.8478038e+00
  -3.4291742e+00  -5.9285649e+00
  -3.4244863e+00  -6.0114713e+00
  -3.4197984e+00  -6.0965126e+00
  -3.4151106e+00  -6.1836751e+00
  -3.4104227e+00  -6.2729415e+00
  -3.4057348e+00  -6.3642901e+00
  -3.4010470e+00  -6.4576950e+00
  -3.3963591e+00  -6.5531248e+00
  -3.3916712e+00  -6.6505423e+00
  -3.3869834e+00  -6.7499041e+00
  -3.3822955e+00  -6.8511596e+00
  -3.3776076e+00  -6.9542503e+00
  -3.3729198e+00  -7.0591089e+00
  -3.3682319e+00  -7.1656587e+00
  -3.3635440e+00  -7.2738121e+00
  -3.3588562e+00  -7.3834703e+00
  -3.3541683e+00  -7.4945213e+00
  -3.3494804e+00  -7.6068398e+00
  -3.3447926e+00  -7.7202848e+00
  -3.3401047e+00  -7.8346993e+00
  -3.3354168e+00  -7.9499084e+00
  -3.3307290e+00  -8.0657185e+00
  -3.3260411e+00  -8.1819152e+00
  -3.3213532e+00  -8.2982628e+00
  -3.3166654e+00  -8.4145024e+00
  -3.3119775e+00  -8.5303512e+00
  -3.3072896e+00  -8.6455011e+00
  -3.3026018e+00  -8.7596184e+00
  -3.2979139e+00  -8.8723429e+00
  -3.2932260e+00  -8.9832878e+00
  -3.2885382e+00  -9.0920400e+00
  -3.2838503e+00  -9.1981609e+00
  -3.2791624e+00  -9.3011877e+00
  -3.2744746e+00  -9.4006357e+00
  -3.2697867e+00  -9.4960007e+00
  -3.2650988e+00  -9.5867631e+00
  -3.2604110e+00  -9.6723924e+00
  -3.2557231e+00  -9.7523523e+00
  -3.2510352e+00  -9.8261074e+00
  -3.2463474e+00  -9.8931303e+00
  -3.2416595e+00  -9.9529092e+00
  -3.2369716e+00  -1.0004956e+01
  -3.2322838e+00  -1.0048816e+01
  -3.2275959e+00  -1.0084076e+01
  -3.2229080e+00  -1.0110371e+01
  -3.2182202e+00  -1.0127394e+01
  -3.2135323e+00  -1.0134903e+01
  -3.2088444e+00  -1.0132725e+01
  -3.2041566e+00  -1.0120762e+01
  -3.1994687e+00  -1.0098991e+01
  -3.1947808e+00  -1.0067467e+01
  -3.1900930e+00  -1.0026318e+01
  -3.1854051e+00  -9.9757476e+00
  -3.1807172e+00  -9.9160252e+00
  -3.1760294e+00  -9.8474823e+00
  -3.1713415e+00  -9.7705046e+00
  -3.1666536e+00  -9.6855241e+00
  -3.1619658e+00  -9.5930107e+00
  -3.1572779e+00  -9.4934631e+00
  -3.1525900e+00  -9.3874009e+00
  -3.1479022e+00  -9.2753559e+00
  -3.1432143e+00  -9.1578649e+00
  -3.1385264e+00  -9.0354626e+00
  -3.1338386e+00  -8.9086760e+00
  -3.1291507e+00  -8.7780190e+00
  -3.1244628e+00  -8.6439884e+00
  -3.1197750e+00  -8.5070604e+00
  -3.1150871e+00  -8.3676884e+00
  -3.1103992e+00  -8.2263008e+00
  -3.1057114e+00  -8.0833001e+00
  -3.1010235e+00  -7.9390624e+00
  -3.0963357e+00  -7.7939374e+00
  -3.0916478e+00  -7.6482483e+00
  -3.0869599e+00  -7.5022930e+00
  -3.0822721e+00  -7.3563445e+00
  -3.0775842e+00  -7.2106523e+00
  -3.0728963e+00  -7.0654435e+00
  -3.0682085e+00  -6.9209240e+00
  -3.0635206e+00  -6.7772800e+00
  -3.0588327e+00  -6.6346791e+00
  -3.0541449e+00  -6.4932717e+00
  -3.0494570e+00  -6.3531927e+00
  -3.0447691e+00  -6.2145620e+00
  -3.0400813e+00  -6.0774863e+00
  -3.0353934e+00  -5.9420602e+00
  -3.0307055e+00  -5.8083669e+00
  -3.0260177e+00  -5.6764795e+00
  -3.0213298e+00  -5.5464619e+00
  -3.0166419e+00  -5.4183696e+00
  -3.0119541e+00  -5.2922507e+00
  -3.0072662e+00  -5.1681463e+00
  -3.0025783e+00  -5.0460915e+00
  -2.9978905e+00  -4.9261157e+00
  -2.9932026e+00  -4.8082437e+00
  -2.9885147e+00  -4.6924956e+00
  -2.9838269e+00  -4.5788877e+00
  -2.9791390e+00  -4.4674327e+00
  -2.9744511e+00  -4.3581403e+00
  -2.9697633e+00  -4.2510174e+00
  -2.9650754e+00  -4.1460686e+00
  -2.9603875e+00  -4.0432960e+00
  -2.9556997e+00  -3.9427002e+00
  -2.9510118e+00  -3.8442799e+00
  -2.9463239e+00  -3.7480327e+00
  -2.9416361e+00  -3.6539547e+00
  -2.9369482e+00  -3.5620410e+00
  -2.9322603e+00  -3.4722860e+00
  -2.9275725e+00  -3.3846830e+00
  -2.9228846e+00  -3.2992250e+00
  -2.9181967e+00  -3.2159045e+00
  -2.9135089e+00  -3.1347133e+00
  -2.9088210e+00  -3.0556432e+00
  -2.9041331e+00  -2.9786857e+00
  -2.8994453e+00  -2.9038322e+00
  -2.8947574e+00  -2.8310739e+00
  -2.8900695e+00  -2.7604020e+00
  -2.8853817e+00  -2.6918079e+00
  -2.8806938e+00  -2.6252830e+00
  -2.8760059e+00  -2.5608189e+00
  -2.8713181e+00  -2.4984071e+00
  -2.8666302e+00  -2.4380398e+00
  -2.8619423e+00  -2.3797090e+00
  -2.8572545e+00  -2.3234073e+00
  -2.8525666e+00  -2.2691273e+00
  -2.8478787e+00  -2.2168622e+00
  -2.8431909e+00  -2.1666054e+00
  -2.8385030e+00  -2.1183506e+00
  -2.8338151e+00  -2.0720922e+00
  -2.8291273e+00  -2.0278245e+00
  -2.8244394e+00  -1.9855427e+00
  -2.8197515e+00  -1.9452421e+00
  -2.8150637e+00  -1.9069185e+00
  -2.8103758e+00  -1.8705683e+00
  -2.8056879e+00  -1.8361881e+00
  -2.8010001e+00  -1.8037752e+00
  -2.7963122e+00  -1.7733272e+00
  -2.7916243e+00  -1.7448423e+00
  -2.7869365e+00  -1.7183191e+00
  -2.7822486e+00  -1.6937567e+00
  -2.7775607e+00  -1.6711548e+00
  -2.7728729e+00  -1.6505133e+00
  -2.7681850e+00  -1.6318329e+00
  -2.7634971e+00  -1.6151148e+00
  -2.7588093e+00  -1.6003606e+00
  -2.7541214e+00  -1.5875723e+00
  -2.7494335e+00  -1.5767528e+00
  -2.7447457e+00  -1.5679051e+00
  -2.7400578e+00  -1.5610329e+00
  -2.7353700e+00  -1.5561405e+00
  -2.7306821e+00  -1.5532327e+00
  -2.7259942e+00  -1.5523148e+00
  -2.7213064e+00  -1.5533925e+00
  -2.7166185e+00  -1.5564722e+00
  -2.7119306e+00  -1.5615609e+00
  -2.7072428e+00  -1.5686660e+00
  -2.7025549e+00  -1.5777954e+00
  -2.6978670e+00  -1.5889576e+00
  -2.6931792e+00  -1.6021617e+00
  -2.6884913e+00  -1.6174172e+00
  -2.6838034e+00  -1.6347342e+00
  -2.6791156e+00  -1.6541233e+00
  -2.6744277e+00  -1.6755956e+00
  -2.6697398e+00  -1.6991628e+00
  -2.6650520e+00  -1.7248370e+00
  -2.6603641e+00  -1.7526307e+00
  -2.6556762e+00  -1.7825571e+00
  -2.6509884e+00  -1.8146297e+00
  -2.6463005e+00  -1.8488624e+00
  -2.6416126e+00  -1.8852697e+00
  -2.6369248e+00  -1.9238664e+00
  -2.6322369e+00  -1.9646676e+00
  -2.6275490e+00  -2.0076888e+00
  -2.6228612e+00  -2.0529457e+00
  -2.6181733e+00  -2.1004543e+00
  -2.6134854e+00  -2.1502310e+00
  -2.6087976e+00  -2.2022919e+00
  -2.6041097e+00  -2.2566536e+00
  -2.5994218e+00  -2.3133325e+00
  -2.5947340e+00  -2.3723448e+00
  -2.5900461e+00  -2.4337067e+00
  -2.5853582e+00  -2.4974341e+00
  -2.5806704e+00  -2.5635423e+00
  -2.5759825e+00  -2.6320463e+00
  -2.5712946e+00  -2.7029600e+00
  -2.5666068e+00  -2.7762968e+00
  -2.5619189e+00  -2.8520687e+00
  -2.5572310e+00  -2.9302865e+00
  -2.5525432e+00  -3.0109594e+00
  -2.5478553e+00  -3.0940946e+00
  -2.5431674e+00  -3.1796972e+00
  -2.5384796e+00  -3.2677696e+00
  -2.5337917e+00  -3.3583113e+00
  -2.5291038e+00  -3.4513183e+00
  -2.5244160e+00  -3.5467827e+00
  -2.5197281e+00  -3.6446919e+00
  -2.5150402e+00  -3.7450283e+00
  -2.5103524e+00  -3.8477680e+00
  -2.5056645e+00  -3.9528808e+00
  -2.5009766e+00  -4.0603288e+00
  -2.4962888e+00  -4.1700652e+00
  -2.4916009e+00  -4.2820339e+00
  -2.4869130e+00  -4.3961676e+00
  -2.4822252e+00  -4.5123871e+00
  -2.4775373e+00  -4.6305992e+00
  -2.4728494e+00  -4.7506957e+00
  -2.4681616e+00  -4.8725514e+00
  -2.4634737e+00  -4.9960221e+00
  -2.4587858e+00  -5.1209433e+00
  -2.4540980e+00  -5.2471270e+00
  -2.4494101e+00  -5.3743607e+00
  -2.4447222e+00  -5.5024041e+00
  -2.4400344e+00  -5.6309874e+00
  -2.4353465e+00  -5.7598087e+00
  -2.4306586e+00  -5.8885317e+00
  -2.4259708e+00  -6.0167835e+00
  -2.4212829e+00  -6.1441528e+00
  -2.4165950e+00  -6.2701883e+00
  -2.4119072e+00  -6.3943970e+00
  -2.4072193e+00  -6.5162448e+00
  -2.4025314e+00  -6.6351555e+00
  -2.3978436e+00  -6.7505131e+00
  -2.3931557e+00  -6.8616638e+00
  -2.3884678e+00  -6.9679198e+00
  -2.3837800e+00  -7.0685650e+00
  -2.3790921e+00  -7.1628616e+00
  -2.3744043e+00  -7.2500594e+00
  -2.3697164e+00  -7.3294060e+00
  -2.3650285e+00  -7.4001593e+00
  -2.3603407e+00  -7.4616007e+00
  -2.3556528e+00  -7.5130500e+00
  -2.3509649e+00  -7.5538806e+00
  -2.3462771e+00  -7.5835345e+00
  -2.3415892e+00  -7.6015366e+00
  -2.3369013e+00  -7.6075080e+00
  -2.3322135e+00  -7.6011763e+00
  -2.3275256e+00  -7.5823839e+00
  -2.3228377e+00  -7.5510927e+00
  -2.3181499e+00  -7.5073852e+00
  -2.3134620e+00  -7.4514617e+00
  -2.3087741e+00  -7.3836350e+00
  -2.3040863e+00  -7.3043208e+00
  -2.2993984e+00  -7.2140261e+00
  -2.2947105e+00  -7.1133361e+00
  -2.2900227e+00  -7.0028988e+00
  -2.2853348e+00  -6.8834103e+00
  -2.2806469e+00  -6.7555995e+00
  -2.2759591e+00  -6.6202139e+00
  -2.2712712e+00  -6.4780065e+00
  -2.2665833e+00  -6.3297241e+00
  -2.2618955e+00  -6.1760974e+00
  -2.2572076e+00  -6.0178330e+00
  -2.2525197e+00  -5.8556068e+00
  -2.2478319e+00  -5.6900592e+00
  -2.2431440e+00  -5.5217917e+00
  -2.2384561e+00  -5.3513653e+00
  -2.2337683e+00  -5.1792992e+00
  -2.2290804e+00  -5.0060708e+00
  -2.2243925e+00  -4.8321168e+00
  -2.2197047e+00  -4.6578343e+00
  -2.2150168e+00  -4.4835826e+00
  -2.2103289e+00  -4.3096853e+00
  -2.2056411e+00  -4.1364323e+00
  -2.2009532e+00  -3.9640824e+00
  -2.1962653e+00  -3.7928656e+00
  -2.1915775e+00  -3.6229855e+00
  -2.1868896e+00  -3.4546211e+00
  -2.1822017e+00  -3.2879296e+00
  -2.1775139e+00  -3.1230482e+00
  -2.1728260e+00  -2.9600958e+00
  -2.1681381e+00  -2.7991753e+00
  -2.1634503e+00  -2.6403746e+00
  -2.1587624e+00  -2.4837688e+00
  -2.1540745e+00  -2.3294213e+00
  -2.1493867e+00  -2.1773849e+00
  -2.1446988e+00  -2.0277032e+00
  -2.1400109e+00  -1.8804117e+00
  -2.1353231e+00  -1.7355386e+00
  -2.1306352e+00  -1.5931056e+00
  -2.1259473e+00  -1.4531290e+00
  -2.1212595e+00  -1.3156199e+00
  -2.1165716e+00  -1.1805853e+00
  -2.1118837e+00  -1.0480283e+00
  -2.1071959e+00  -9.1794879e-01
  -2.1025080e+00  -7.9034395e-01
  -2.0978201e+00  -6.6520841e-01
  -2.0931323e+00  -5.4253480e-01
  -2.0884444e+00  -4.2231398e-01
  -2.0837565e+00  -3.0453535e-01
  -2.0790687e+00  -1.8918710e-01
  -2.0743808e+00  -7.6256422e-02
  -2.0696929e+00   3.4270302e-02
  -2.0650051e+00   1.4240730e-01
  -2.0603172e+00   2.4816929e-01
  -2.0556293e+00   3.5157130e-01
  -2.0509415e+00   4.5262857e-01
  -2.0462536e+00   5.5135645e-01
  -2.0415657e+00   6.4777031e-01
  -2.0368779e+00   7.4188543e-01
  -2.0321900e+00   8.3371692e-01
  -2.0275021e+00   9.2327971e-01
  -2.0228143e+00   1.0105884e+00
  -2.0181264e+00   1.0956574e+00
  -2.0134385e+00   1.1785005e+00
  -2.0087507e+00   1.2591313e+00
  -2.0040628e+00   1.3375630e+00
  -1.9993750e+00   1.4138080e+00
  -1.9946871e+00   1.4878784e+00
  -1.9899992e+00   1.5597860e+00
  -1.9853114e+00   1.6295416e+00
  -1.9806235e+00   1.6971557e+00
  -1.9759356e+00   1.7626383e+00
  -1.9712478e+00   1.8259985e+00
  -1.9665599e+00   1.8872449e+00
  -1.9618720e+00   1.9463857e+00
  -1.9571842e+00   2.0034282e+00
  -1.9524963e+00   2.0583792e+00
  -1.9478084e+00   2.1112447e+00
  -1.9431206e+00   2.1620301e+00
  -1.9384327e+00   2.2107402e+00
  -1.9337448e+00   2.2573790e+00
  -1.9290570e+00   2.3019499e+00
  -1.9243691e+00   2.3444556e+00
  -1.9196812e+00   2.3848980e+00
  -1.9149934e+00   2.4232785e+00
  -1.9103055e+00   2.4595975e+00
  -1.9056176e+00   2.4938548e+00
  -1.9009298e+00   2.5260495e+00
  -1.8962419e+00   2.5561800e+00
  -1.8915540e+00   2.5842438e+00
  -1.8868662e+00   2.6102377e+00
  -1.8821783e+00   2.6341578e+00
  -1.8774904e+00   2.6559993e+00
  -1.8728026e+00   2.6757567e+00
  -1.8681147e+00   2.6934237e+00
  -1.8634268e+00   2.7089931e+00
  -1.8587390e+00   2.7224569e+00
  -1.8540511e+00   2.7338063e+00
  -1.8493632e+00   2.7430316e+00
  -1.8446754e+00   2.7501223e+00
  -1.8399875e+00   2.7550669e+00
  -1.8352996e+00   2.7578531e+00
  -1.8306118e+00   2.7584677e+00
  -1.8259239e+00   2.7568964e+00
  -1.8212360e+00   2.7531241e+00
  -1.8165482e+00   2.7471347e+00
  -1.8118603e+00   2.7389111e+00
  -1.8071724e+00   2.7284352e+00
  -1.8024846e+00   2.7156878e+00
  -1.7977967e+00   2.7006487e+00
  -1.7931088e+00   2.6832966e+00
  -1.7884210e+00   2.6636091e+00
  -1.7837331e+00   2.6415628e+00
  -1.7790452e+00   2.6171330e+00
  -1.7743574e+00   2.5902939e+00
  -1.7696695e+00   2.5610185e+00
  -1.7649816e+00   2.5292785e+00
  -1.7602938e+00   2.4950446e+00
  -1.7556059e+00   2.4582861e+00
  -1.7509180e+00   2.4189709e+00
  -1.7462302e+00   2.3770659e+00
  -1.7415423e+00   2.3325366e+00
  -1.7368544e+00   2.2853470e+00
  -1.7321666e+00   2.2354599e+00
  -1.7274787e+00   2.1828370e+00
  -1.7227908e+00   2.1274384e+00
  -1.7181030e+00   2.0692230e+00
  -1.7134151e+00   2.0081483e+00
  -1.7087272e+00   1.9441707e+00
  -1.7040394e+00   1.8772454e+00
  -1.6993515e+00   1.8073262e+00
  -1.6946636e+00   1.7343661e+00
  -1.6899758e+00   1.6583168e+00
  -1.6852879e+00   1.5791294e+00
  -1.6806000e+00   1.4967541e+00
  -1.6759122e+00   1.4111405e+00
  -1.6712243e+00   1.3222380e+00
  -1.6665364e+00   1.2299957e+00
  -1.6618486e+00   1.1343632e+00
  -1.6571607e+00   1.0352903e+00
  -1.6524728e+00   9.3272825e-01
  -1.6477850e+00   8.2662963e-01
  -1.6430971e+00   7.1694931e-01
  -1.6384093e+00   6.0364510e-01
  -1.6337214e+00   4.8667869e-01
  -1.6290335e+00   3.6601663e-01
  -1.6243457e+00   2.4163163e-01
  -1.6196578e+00   1.1350395e-01
  -1.6149699e+00  -1.8376849e-02
  -1.6102821e+00  -1.5400996e-01
  -1.6055942e+00  -2.9338099e-01
  -1.6009063e+00  -4.3645925e-01
  -1.5962185e+00  -5.8319462e-01
  -1.5915306e+00  -7.3351393e-01
  -1.5868427e+00  -8.8731668e-01
  -1.5821549e+00  -1.0444703e+00
  -1.5774670e+00  -1.2048046e+00
  -1.5727791e+00  -1.3681053e+00
  -1.5680913e+00  -1.5341072e+00
  -1.5634034e+00  -1.7024859e+00
  -1.5587155e+00  -1.8728495e+00
  -1.5540277e+00  -2.0447280e+00
  -1.5493398e+00  -2.2175642e+00
  -1.5446519e+00  -2.3907015e+00
  -1.5399641e+00  -2.5633741e+00
  -1.5352762e+00  -2.7346952e+00
  -1.5305883e+00  -2.9036476e+00
  -1.5259005e+00  -3.0690761e+00
  -1.5212126e+00  -3.2296817e+00
  -1.5165247e+00  -3.3840217e+00
  -1.5118369e+00  -3.5305147e+00
  -1.5071490e+00  -3.6674537e+00
  -1.5024611e+00  -3.7930285e+00
  -1.4977733e+00  -3.9053582e+00
  -1.4930854e+00  -4.0025353e+00
  -1.4883975e+00  -4.0826806e+00
  -1.4837097e+00  -4.1440067e+00
  -1.4790218e+00  -4.1848883e+00
  -1.4743339e+00  -4.2039331e+00
  -1.4696461e+00  -4.2000487e+00
  -1.4649582e+00  -4.1724983e+00
  -1.4602703e+00  -4.1209408e+00
  -1.4555825e+00  -4.0454490e+00
  -1.4508946e+00  -3.9465058e+00
  -1.4462067e+00  -3.8249774e+00
  -1.4415189e+00  -3.6820672e+00
  -1.4368310e+00  -3.5192551e+00
  -1.4321431e+00  -3.3382287e+00
  -1.4274553e+00  -3.1408117e+00
  -1.4227674e+00  -2.9288959e+00
  -1.4180795e+00  -2.7043803e+00
  -1.4133917e+00  -2.4691201e+00
  -1.4087038e+00  -2.2248868e+00
  -1.4040159e+00  -1.9733392e+00
  -1.3993281e+00  -1.7160051e+00
  -1.3946402e+00  -1.4542708e+00
  -1.3899523e+00  -1.1893781e+00
  -1.3852645e+00  -9.2242703e-01
  -1.3805766e+00  -6.5438174e-01
  -1.3758887e+00  -3.8607929e-01
  -1.3712009e+00  -1.1823998e-01
  -1.3665130e+00   1.4852173e-01
  -1.3618251e+00   4.1368618e-01
  -1.3571373e+00   6.7681779e-01
  -1.3524494e+00   9.3755494e-01
  -1.3477615e+00   1.1956006e+00
  -1.3430737e+00   1.4507139e+00
  -1.3383858e+00   1.7027024e+00
  -1.3336979e+00   1.9514151e+00
  -1.3290101e+00   2.1967369e+00
  -1.3243222e+00   2.4385828e+00
  -1.3196343e+00   2.6768936e+00
  -1.3149465e+00   2.9116318e+00
  -1.3102586e+00   3.1427784e+00
  -1.3055707e+00   3.3703295e+00
  -1.3008829e+00   3.5942940e+00
  -1.2961950e+00   3.8146913e+00
  -1.2915071e+00   4.0315496e+00
  -1.2868193e+00   4.2449042e+00
  -1.2821314e+00   4.4547960e+00
  -1.2774436e+00   4.6612705e+00
  -1.2727557e+00   4.8643768e+00
  -1.2680678e+00   5.0641667e+00
  -1.2633800e+00   5.2606942e+00
  -1.2586921e+00   5.4540145e+00
  -1.2540042e+00   5.6441838e+00
  -1.2493164e+00   5.8312590e+00
  -1.2446285e+00   6.0152969e+00
  -1.2399406e+00   6.1963545e+00
  -1.2352528e+00   6.3744883e+00
  -1.2305649e+00   6.5497541e+00
  -1.2258770e+00   6.7222071e+00
  -1.2211892e+00   6.8919018e+00
  -1.2165013e+00   7.0588916e+00
  -1.2118134e+00   7.2232289e+00
  -1.2071256e+00   7.3849649e+00
  -1.2024377e+00   7.5441500e+00
  -1.1977498e+00   7.7008331e+00
  -1.1930620e+00   7.8550619e+00
  -1.1883741e+00   8.0068833e+00
  -1.1836862e+00   8.1563424e+00
  -1.1789984e+00   8.3034837e+00
  -1.1743105e+00   8.4483500e+00
  -1.1696226e+00   8.5909832e+00
  -1.1649348e+00   8.7314239e+00
  -1.1602469e+00   8.8697117e+00
  -1.1555590e+00   9.0058850e+00
  -1.1508712e+00   9.1399810e+00
  -1.1461833e+00   9.2720358e+00
  -1.1414954e+00   9.4020847e+00
  -1.1368076e+00   9.5301617e+00
  -1.1321197e+00   9.6563000e+00
  -1.1274318e+00   9.7805316e+00
  -1.1227440e+00   9.9028877e+00
  -1.1180561e+00   1.0023399e+01
  -1.1133682e+00   1.0142094e+01
  -1.1086804e+00   1.0259001e+01
  -1.1039925e+00   1.0374149e+01
  -1.0993046e+00   1.0487564e+01
  -1.0946168e+00   1.0599272e+01
  -1.0899289e+00   1.0709298e+01
  -1.0852410e+00   1.0817667e+01
  -1.0805532e+00   1.0924403e+01
  -1.0758653e+00   1.1029528e+01
  -1.0711774e+00   1.1133065e+01
  -1.0664896e+00   1.1235036e+01
  -1.0618017e+00   1.1335462e+01
  -1.0571138e+00   1.1434363e+01
  -1.0524260e+00   1.1531759e+01
  -1.0477381e+00   1.1627670e+01
  -1.0430502e+00   1.1722114e+01
  -1.0383624e+00   1.1815110e+01
  -1.0336745e+00   1.1906674e+01
  -1.0289866e+00   1.1996825e+01
  -1.0242988e+00   1.2085579e+01
  -1.0196109e+00   1.2172951e+01
  -1.0149230e+00   1.2258959e+01
  -1.0102352e+00   1.2343616e+01
  -1.0055473e+00   1.2426938e+01
  -1.0008594e+00   1.2508939e+01
  -9.9617158e-01   1.2589633e+01
  -9.9148371e-01   1.2669034e+01
  -9.8679584e-01   1.2747155e+01
  -9.8210798e-01   1.2824008e+01
  -9.7742011e-01   1.2899606e+01
  -9.7273224e-01   1.2973962e+01
  -9.6804438e-01   1.3047086e+01
  -9.6335651e-01   1.3118990e+01
  -9.5866865e-01   1.3189685e+01
  -9.5398078e-01   1.3259182e+01
  -9.4929291e-01   1.3327492e+01
  -9.4460505e-01   1.3394623e+01
  -9.3991718e-01   1.3460587e+01
  -9.3522931e-01   1.3525393e+01
  -9.3054145e-01   1.3589050e+01
  -9.2585358e-01   1.3651566e+01
  -9.2116572e-01   1.3712951e+01
  -9.1647785e-01   1.3773213e+01
  -9.1178998e-01   1.3832360e+01
  -9.0710212e-01   1.3890400e+01
  -9.0241425e-01   1.3947341e+01
  -8.9772638e-01   1.4003190e+01
  -8.9303852e-01   1.4057955e+01
  -8.8835065e-01   1.4111642e+01
  -8.8366279e-01   1.4164258e+01
  -8.7897492e-01   1.4215809e+01
  -8.7428705e-01   1.4266303e+01
  -8.6959919e-01   1.4315745e+01
  -8.6491132e-01   1.4364141e+01
  -8.6022345e-01   1.4411497e+01
  -8.5553559e-01   1.4457818e+01
  -8.5084772e-01   1.4503110e+01
  -8.4615986e-01   1.4547378e+01
  -8.4147199e-01   1.4590626e+01
  -8.3678412e-01   1.4632860e+01
  -8.3209626e-01   1.4674085e+01
  -8.2740839e-01   1.4714304e+01
  -8.2272053e-01   1.4753521e+01
  -8.1803266e-01   1.4791742e+01
  -8.1334479e-01   1.4828969e+01
  -8.0865693e-01   1.4865207e+01
  -8.0396906e-01   1.4900460e+01
  -7.9928119e-01   1.4934730e+01
  -7.9459333e-01   1.4968021e+01
  -7.8990546e-01   1.5000336e+01
  -7.8521760e-01   1.5031678e+01
  -7.8052973e-01   1.5062050e+01
  -7.7584186e-01   1.5091454e+01
  -7.7115400e-01   1.5119893e+01
  -7.6646613e-01   1.5147370e+01
  -7.6177826e-01   1.5173887e+01
  -7.5709040e-01   1.5199445e+01
  -7.5240253e-01   1.5224048e+01
  -7.4771467e-01   1.5247695e+01
  -7.4302680e-01   1.5270390e+01
  -7.3833893e-01   1.5292134e+01
  -7.3365107e-01   1.5312928e+01
  -7.2896320e-01   1.5332773e+01
  -7.2427533e-01   1.5351671e+01
  -7.1958747e-01   1.5369623e+01
  -7.1489960e-01   1.5386629e+01
  -7.1021174e-01   1.5402690e+01
  -7.0552387e-01   1.5417807e+01
  -7.0083600e-01   1.5431980e+01
  -6.9614814e-01   1.5445210e+01
  -6.9146027e-01   1.5457497e+01
  -6.8677240e-01   1.5468840e+01
  -6.8208454e-01   1.5479241e+01
  -6.7739667e-01   1.5488698e+01
  -6.7270881e-01   1.5497212e+01
  -6.6802094e-01   1.5504782e+01
  -6.6333307e-01   1.5511407e+01
  -6.5864521e-01   1.5517087e+01
  -6.5395734e-01   1.5521822e+01
  -6.4926947e-01   1.5525609e+01
  -6.4458161e-01   1.5528448e+01
  -6.3989374e-01   1.5530338e+01
  -6.3520588e-01   1.5531278e+01
  -6.3051801e-01   1.5531266e+01
  -6.2583014e-01   1.5530300e+01
  -6.2114228e-01   1.5528379e+01
  -6.1645441e-01   1.5525501e+01
  -6.1176654e-01   1.5521664e+01
  -6.0707868e-01   1.5516867e+01
  -6.0239081e-01   1.5511106e+01
  -5.9770295e-01   1.5504379e+01
  -5.9301508e-01   1.5496685e+01
  -5.8832721e-01   1.5488020e+01
  -5.8363935e-01   1.5478381e+01
  -5.7895148e-01   1.5467766e+01
  -5.7426361e-01   1.5456173e+01
  -5.6957575e-01   1.5443597e+01
  -5.6488788e-01   1.5430035e+01
  -5.6020002e-01   1.5415484e+01
  -5.5551215e-01   1.5399941e+01
  -5.5082428e-01   1.5383402e+01
  -5.4613642e-01   1.5365863e+01
  -5.4144855e-01   1.5347320e+01
  -5.3676068e-01   1.5327770e+01
  -5.3207282e-01   1.5307207e+01
  -5.2738495e-01   1.5285628e+01
  -5.2269709e-01   1.5263028e+01
  -5.1800922e-01   1.5239402e+01
  -5.1332135e-01   1.5214746e+01
  -5.0863349e-01   1.5189055e+01
  -5.0394562e-01   1.5162324e+01
  -4.9925775e-01   1.5134548e+01
  -4.9456989e-01   1.5105721e+01
  -4.8988202e-01   1.5075838e+01
  -4.8519416e-01   1.5044894e+01
  -4.8050629e-01   1.5012882e+01
  -4.7581842e-01   1.4979797e+01
  -4.7113056e-01   1.4945633e+01
  -4.6644269e-01   1.4910384e+01
  -4.6175482e-01   1.4874044e+01
  -4.5706696e-01   1.4836606e+01
  -4.5237909e-01   1.4798063e+01
  -4.4769123e-01   1.4758410e+01
  -4.4300336e-01   1.4717639e+01
  -4.3831549e-01   1.4675744e+01
  -4.3362763e-01   1.4632718e+01
  -4.2893976e-01   1.4588553e+01
  -4.2425189e-01   1.4543242e+01
  -4.1956403e-01   1.4496779e+01
  -4.1487616e-01   1.4449155e+01
  -4.1018830e-01   1.4400364e+01
  -4.0550043e-01   1.4350397e+01
  -4.0081256e-01   1.4299247e+01
  -3.9612470e-01   1.4246907e+01
  -3.9143683e-01   1.4193369e+01
  -3.8674896e-01   1.4138625e+01
  -3.8206110e-01   1.4082666e+01
  -3.7737323e-01   1.4025487e+01
  -3.7268537e-01   1.3967077e+01
  -3.6799750e-01   1.3907431e+01
  -3.6330963e-01   1.3846539e+01
  -3.5862177e-01   1.3784395e+01
  -3.5393390e-01   1.3720991e+01
  -3.4924603e-01   1.3656319e+01
  -3.4455817e-01   1.3590372e+01
  -3.3987030e-01   1.3523142e+01
  -3.3518244e-01   1.3454623e+01
  -3.3049457e-01   1.3384808e+01
  -3.2580670e-01   1.3313691e+01
  -3.2111884e-01   1.3241264e+01
  -3.1643097e-01   1.3167523e+01
  -3.1174310e-01   1.3092462e+01
  -3.0705524e-01   1.3016076e+01
  -3.0236737e-01   1.2938361e+01
  -2.9767951e-01   1.2859313e+01
  -2.9299164e-01   1.2778928e+01
  -2.8830377e-01   1.2697205e+01
  -2.8361591e-01   1.2614142e+01
  -2.7892804e-01   1.2529738e+01
  -2.7424018e-01   1.2443993e+01
  -2.6955231e-01   1.2356911e+01
  -2.6486444e-01   1.2268492e+01
  -2.6017658e-01   1.2178743e+01
  -2.5548871e-01   1.2087668e+01
  -2.5080084e-01   1.1995275e+01
  -2.4611298e-01   1.1901573e+01
  -2.4142511e-01   1.1806576e+01
  -2.3673725e-01   1.1710295e+01
  -2.3204938e-01   1.1612747e+01
  -2.2736151e-01   1.1513953e+01
  -2.2267365e-01   1.1413933e+01
  -2.1798578e-01   1.1312712e+01
  -2.1329791e-01   1.1210321e+01
  -2.0861005e-01   1.1106791e+01
  -2.0392218e-01   1.1002159e+01
  -1.9923432e-01   1.0896467e+01
  -1.9454645e-01   1.0789761e+01
  -1.8985858e-01   1.0682092e+01
  -1.8517072e-01   1.0573518e+01
  -1.8048285e-01   1.0464103e+01
  -1.7579498e-01   1.0353916e+01
  -1.7110712e-01   1.0243035e+01
  -1.6641925e-01   1.0131544e+01
  -1.6173139e-01   1.0019538e+01
  -1.5704352e-01   9.9071169e+00
  -1.5235565e-01   9.7943925e+00
  -1.4766779e-01   9.6814854e+00
  -1.4297992e-01   9.5685266e+00
  -1.3829205e-01   9.4556579e+00
  -1.3360419e-01   9.3430323e+00
  -1.2891632e-01   9.2308147e+00
  -1.2422846e-01   9.1191821e+00
  -1.1954059e-01   9.0083237e+00
  -1.1485272e-01   8.8984416e+00
  -1.1016486e-01   8.7897507e+00
  -1.0547699e-01   8.6824786e+00
  -1.0078912e-01   8.5768656e+00
  -9.6101258e-02   8.4731641e+00
  -9.1413392e-02   8.3716386e+00
  -8.6725525e-02   8.2725642e+00
  -8.2037659e-02   8.1762261e+00
  -7.7349793e-02   8.0829183e+00
  -7.2661927e-02   7.9929417e+00
  -6.7974060e-02   7.9066024e+00
  -6.3286194e-02   7.8242097e+00
  -5.8598328e-02   7.7460733e+00
  -5.3910462e-02   7.6725007e+00
  -4.9222596e-02   7.6037945e+00
  -4.4534729e-02   7.5402486e+00
  -3.9846863e-02   7.4821454e+00
  -3.5158997e-02   7.4297519e+00
  -3.0471131e-02   7.3833166e+00
  -2.5783264e-02   7.3430659e+00
  -2.1095398e-02   7.3092007e+00
  -1.6407532e-02   7.2818937e+00
  -1.1719666e-02   7.2612863e+00
  -7.0317994e-03   7.2474870e+00
  -2.3439331e-03   7.2405689e+00
   2.3439331e-03   7.2405689e+00
   7.0317994e-03   7.2474870e+00
   1.1719666e-02   7.2612863e+00
   1.6407532e-02   7.2818937e+00
   2.1095398e-02   7.3092007e+00
   2.5783264e-02   7.3430659e+00
   3.0471131e-02   7.3833166e+00
   3.5158997e-02   7.4297519e+00
   3.9846863e-02   7.4821454e+00
   4.4534729e-02   7.5402486e+00
   4.9222596e-02   7.6037945e+00
   5.3910462e-02   7.6725007e+00
   5.8598328e-02   7.7460733e+00
   6.3286194e-02   7.8242097e+00
   6.7974060e-02   7.9066024e+00
   7.2661927e-02   7.9929417e+00
   7.7349793e-02   8.0829183e+00
   8.2037659e-02   8.1762261e+00
   8.6725525e-02   8.2725642e+00
   9.1413392e-02   8.3716386e+00
   9.6101258e-02   8.4731641e+00
   1.0078912e-01   8.5768656e+00
   1.0547699e-01   8.6824786e+00
   1.1016486e-01   8.7897507e+00
   1.1485272e-01   8.8984416e+00
   1.1954059e-01   9.0083237e+00
   1.2422846e-01   9.1191821e+00
   1.2891632e-01   9.2308147e+00
   1.3360419e-01   9.3430323e+00
   1.3829205e-01   9.4556579e+00
   1.4297992e-01   9.5685266e+00
   1.4766779e-01   9.6814854e+00
   1.5235565e-01   9.7943925e+00
   1.5704352e-01   9.9071169e+00
   1.6173139e-01   1.0019538e+01
   1.6641925e-01   1.0131544e+01
   1.7110712e-01   1.0243035e+01
   1.7579498e-01   1.0353916e+01
   1.8048285e-01   1.0464103e+01
   1.8517072e-01   1.0573518e+01
   1.8985858e-01   1.0682092e+01
   1.9454645e-01   1.0789761e+01
   1.9923432e-01   1.0896467e+01
   2.0392218e-01   1.1002159e+01
   2.0861005e-01   1.1106791e+01
   2.1329791e-01   1.1210321e+01
   2.1798578e-01   1.1312712e+01
   2.2267365e-01   1.1413933e+01
   2.2736151e-01   1.1513953e+01
   2.3204938e-01   1.1612747e+01
   2.3673725e-01   1.1710295e+01
   2.4142511e-01   1.1806576e+01
   2.4611298e-01   1.1901573e+01
   2.5080084e-01   1.1995275e+01
   2.5548871e-01   1.2087668e+01
   2.6017658e-01   1.2178743e+01
   2.6486444e-01   1.2268492e+01
   2.6955231e-01   1.2356911e+01
   2.7424018e-01   1.2443993e+01
   2.7892804e-01   1.2529738e+01
   2.8361591e-01   1.2614142e+01
   2.8830377e-01   1.2697205e+01
   2.9299164e-01   1.2778928e+01
   2.9767951e-01   1.2859313e+01
   3.0236737e-01   1.2938361e+01
   3.0705524e-01   1.3016076e+01
   3.1174310e-01   1.3092462e+01
   3.1643097e-01   1.3167523e+01
   3.2111884e-01   1.3241264e+01
   3.2580670e-01   1.3313691e+01
   3.3049457e-01   1.3384808e+01
   3.3518244e-01   1.3454623e+01
   3.3987030e-01   1.3523142e+01
   3.4455817e-01   1.3590372e+01
   3.4924603e-01   1.3656319e+01
   3.5393390e-01   1.3720991e+01
   3.5862177e-01   1.3784395e+01
   3.6330963e-01   1.3846539e+01
   3.6799750e-01   1.3907431e+01
   3.7268537e-01   1.3967077e+01
   3.7737323e-01   1.4025487e+01
   3.8206110e-01   1.4082666e+01
   3.8674896e-01   1.4138625e+01
   3.9143683e-01   1.4193369e+01
   3.9612470e-01   1.4246907e+01
   4.0081256e-01   1.4299247e+01
   4.0550043e-01   1.4350397e+01
   4.1018830e-01   1.4400364e+01
   4.1487616e-01   1.4449155e+01
   4.1956403e-01   1.4496779e+01
   4.2425189e-01   1.4543242e+01
   4.2893976e-01   1.4588553e+01
   4.3362763e-01   1.4632718e+01
   4.3831549e-01   1.4675744e+01
   4.4300336e-01   1.4717639e+01
   4.4769123e-01   1.4758410e+01
   4.5237909e-01   1.4798063e+01
   4.5706696e-01   1.4836606e+01
   4.6175482e-01   1.4874044e+01
   4.6644269e-01   1.4910384e+01
   4.7113056e-01   1.4945633e+01
   4.7581842e-01   1.4979797e+01
   4.8050629e-01   1.5012882e+01
   4.8519416e-01   1.5044894e+01
   4.8988202e-01   1.5075838e+01
   4.9456989e-01   1.5105721e+01
   4.9925775e-01   1.5134548e+01
   5.0394562e-01   1.5162324e+01
   5.0863349e-01   1.5189055e+01
   5.1332135e-01   1.5214746e+01
   5.1800922e-01   1.5239402e+01
   5.2269709e-01   1.5263028e+01
   5.2738495e-01   1.5285628e+01
   5.3207282e-01   1.5307207e+01
   5.3676068e-01   1.5327770e+01
   5.4144855e-01   1.5347320e+01
   5.4613642e-01   1.5365863e+01
   5.5082428e-01   1.5383402e+01
   5.5551215e-01   1.5399941e+01
   5.6020002e-01   1.5415484e+01
   5.6488788e-01   1.5430035e+01
   5.6957575e-01   1.5443597e+01
   5.7426361e-01   1.5456173e+01
   5.7895148e-01   1.5467766e+01
   5.8363935e-01   1.5478381e+01
   5.8832721e-01   1.5488020e+01
   5.9301508e-01   1.5496685e+01
   5.9770295e-01   1.5504379e+01
   6.0239081e-01   1.5511106e+01
   6.0707868e-01   1.5516867e+01
   6.1176654e-01   1.5521664e+01
   6.1645441e-01   1.5525501e+01
   6.2114228e-01   1.5528379e+01
   6.2583014e-01   1.5530300e+01
   6.3051801e-01   1.5531266e+01
   6.3520588e-01   1.5531278e+01
   6.3989374e-01   1.5530338e+01
   6.4458161e-01   1.5528448e+01
   6.4926947e-01   1.5525609e+01
   6.5395734e-01   1.5521822e+01
   6.5864521e-01   1.5517087e+01
   6.6333307e-01   1.5511407e+01
   6.6802094e-01   1.5504782e+01
   6.7270881e-01   1.5497212e+01
   6.7739667e-01   1.5488698e+01
   6.8208454e-01   1.5479241e+01
   6.8677240e-01   1.5468840e+01
   6.9146027e-01   1.5457497e+01
   6.9614814e-01   1.5445210e+01
   7.0083600e-01   1.5431980e+01
   7.0552387e-01   1.5417807e+01
   7.1021174e-01   1.5402690e+01
   7.1489960e-01   1.5386629e+01
   7.1958747e-01   1.5369623e+01
   7.2427533e-01   1.5351671e+01
   7.2896320e-01   1.5332773e+01
   7.3365107e-01   1.5312928e+01
   7.3833893e-01   1.5292134e+01
   7.4302680e-01   1.5270390e+01
   7.4771467e-01   1.5247695e+01
   7.5240253e-01   1.5224048e+01
   7.5709040e-01   1.5199445e+01
   7.6177826e-01   1.5173887e+01
   7.6646613e-01   1.5147370e+01
   7.7115400e-01   1.5119893e+01
   7.7584186e-01   1.5091454e+01
   7.8052973e-01   1.5062050e+01
   7.8521760e-01   1.5031678e+01
   7.8990546e-01   1.5000336e+01
   7.9459333e-01   1.4968021e+01
   7.9928119e-01   1.4934730e+01
   8.0396906e-01   1.4900460e+01
   8.0865693e-01   1.4865207e+01
   8.1334479e-01   1.4828969e+01
   8.1803266e-01   1.4791742e+01
   8.2272053e-01   1.4753521e+01
   8.2740839e-01   1.4714304e+01
   8.3209626e-01   1.4674085e+01
   8.3678412e-01   1.4632860e+01
   8.4147199e-01   1.4590626e+01
   8.4615986e-01   1.4547378e+01
   8.5084772e-01   1.4503110e+01
   8.5553559e-01   1.4457818e+01
   8.6022345e-01   1.4411497e+01
   8.6491132e-01   1.4364141e+01
   8.6959919e-01   1.4315745e+01
   8.7428705e-01   1.4266303e+01
   8.7897492e-01   1.4215809e+01
   8.8366279e-01   1.4164258e+01
   8.8835065e-01   1.4111642e+01
   8.9303852e-01   1.4057955e+01
   8.9772638e-01   1.4003190e+01
   9.0241425e-01   1.3947341e+01
   9.0710212e-01   1.3890400e+01
   9.1178998e-01   1.3832360e+01
   9.1647785e-01   1.3773213e+01
   9.2116572e-01   1.3712951e+01
   9.2585358e-01   1.3651566e+01
   9.3054145e-01   1.3589050e+01
   9.3522931e-01   1.3525393e+01
   9.3991718e-01   1.3460587e+01
   9.4460505e-01   1.3394623e+01
   9.4929291e-01   1.3327492e+01
   9.5398078e-01   1.3259182e+01
   9.5866865e-01   1.3189685e+01
   9.6335651e-01   1.3118990e+01
   9.6804438e-01   1.3047086e+01
   9.7273224e-01   1.2973962e+01
   9.7742011e-01   1.2899606e+01
   9.8210798e-01   1.2824008e+01
   9.8679584e-01   1.2747155e+01
   9.9148371e-01   1.2669034e+01
   9.9617158e-01   1.2589633e+01
   1.0008594e+00   1.2508939e+01
   1.0055473e+00   1.2426938e+01
   1.0102352e+00   1.2343616e+01
   1.0149230e+00   1.2258959e+01
   1.0196109e+00   1.2172951e+01
   1.0242988e+00   1.2085579e+01
   1.0289866e+00   1.1996825e+01
   1.0336745e+00   1.1906674e+01
   1.0383624e+00   1.1815110e+01
   1.0430502e+00   1.1722114e+01
   1.0477381e+00   1.1627670e+01
   1.0524260e+00   1.1531759e+01
   1.0571138e+00   1.1434363e+01
   1.0618017e+00   1.1335462e+01
   1.0664896e+00   1.1235036e+01
   1.0711774e+00   1.1133065e+01
   1.0758653e+00   1.1029528e+01
   1.0805532e+00   1.0924403e+01
   1.0852410e+00   1.0817667e+01
   1.0899289e+00   1.0709298e+01
   1.0946168e+00   1.0599272e+01
   1.0993046e+00   1.0487564e+01
   1.1039925e+00   1.0374149e+01
   1.1086804e+00   1.0259001e+01
   1.1133682e+00   1.0142094e+01
   1.1180561e+00   1.0023399e+01
   1.1227440e+00   9.9028877e+00
   1.1274318e+00   9.7805316e+00
   1.1321197e+00   9.6563000e+00
   1.1368076e+00   9.5301617e+00
   1.1414954e+00   9.4020847e+00
   1.1461833e+00   9.2720358e+00
   1.1508712e+00   9.1399810e+00
   1.1555590e+00   9.0058850e+00
   1.1602469e+00   8.8697117e+00
   1.1649348e+00   8.7314239e+00
   1.1696226e+00   8.5909832e+00
   1.1743105e+00   8.4483500e+00
   1.1789984e+00   8.3034837e+00
   1.1836862e+00   8.1563424e+00
   1.1883741e+00   8.0068833e+00
   1.1930620e+00   7.8550619e+00
   1.1977498e+00   7.7008331e+00
   1.2024377e+00   7.5441500e+00
   1.2071256e+00   7.3849649e+00
   1.2118134e+00   7.2232289e+00
   1.2165013e+00   7.0588916e+00
   1.2211892e+00   6.8919018e+00
   1.2258770e+00   6.7222071e+00
   1.2305649e+00   6.5497541e+00
   1.2352528e+00   6.3744883e+00
   1.2399406e+00   6.1963545e+00
   1.2446285e+00   6.0152969e+00
   1.2493164e+00   5.8312590e+00
   1.2540042e+00   5.6441838e+00
   1.2586921e+00   5.4540145e+00
   1.2633800e+00   5.2606942e+00
   1.2680678e+00   5.0641667e+00
   1.2727557e+00   4.8643768e+00
   1.2774436e+00   4.6612705e+00
   1.2821314e+00   4.4547960e+00
   1.2868193e+00   4.2449042e+00
   1.2915071e+00   4.0315496e+00
   1.2961950e+00   3.8146913e+00
   1.3008829e+00   3.5942940e+00
   1.3055707e+00   3.3703295e+00
   1.3102586e+00   3.1427784e+00
   1.3149465e+00   2.9116318e+00
   1.3196343e+00   2.6768936e+00
   1.3243222e+00   2.4385828e+00
   1.3290101e+00   2.1967369e+00
   1.3336979e+00   1.9514151e+00
   1.3383858e+00   1.7027024e+00
   1.3430737e+00   1.4507139e+00
   1.3477615e+00   1.1956006e+00
   1.3524494e+00   9.3755494e-01
   1.3571373e+00   6.7681779e-01
   1.3618251e+00   4.1368618e-01
   1.3665130e+00   1.4852173e-01
   1.3712009e+00  -1.1823998e-01
   1.3758887e+00  -3.8607929e-01
   1.3805766e+00  -6.5438174e-01
   1.3852645e+00  -9.2242703e-01
   1.3899523e+00  -1.1893781e+00
   1.3946402e+00  -1.4542708e+00
   1.3993281e+00  -1.7160051e+00
   1.4040159e+00  -1.9733392e+00
   1.4087038e+00  -2.2248868e+00
   1.4133917e+00  -2.4691201e+00
   1.4180795e+00  -2.7043803e+00
   1.4227674e+00  -2.9288959e+00
   1.4274553e+00  -3.1408117e+00
   1.4321431e+00  -3.3382287e+00
   1.4368310e+00  -3.5192551e+00
   1.4415189e+00  -3.6820672e+00
   1.4462067e+00  -3.8249774e+00
   1.4508946e+00  -3.9465058e+00
   1.4555825e+00  -4.0454490e+00
   1.4602703e+00  -4.1209408e+00
   1.4649582e+00  -4.1724983e+00
   1.4696461e+00  -4.2000487e+00
   1.4743339e+00  -4.2039331e+00
   1.4790218e+00  -4.1848883e+00
   1.4837097e+00  -4.1440067e+00
   1.4883975e+00  -4.0826806e+00
   1.4930854e+00  -4.0025353e+00
   1.4977733e+00  -3.9053582e+00
   1.5024611e+00  -3.7930285e+00
   1.5071490e+00  -3.6674537e+00
   1.5118369e+00  -3.5305147e+00
   1.5165247e+00  -3.3840217e+00
   1.5212126e+00  -3.2296817e+00
   1.5259005e+00  -3.0690761e+00
   1.5305883e+00  -2.9036476e+00
   1.5352762e+00  -2.7346952e+00
   1.5399641e+00  -2.5633741e+00
   1.5446519e+00  -2.3907015e+00
   1.5493398e+00  -2.2175642e+00
   1.5540277e+00  -2.0447280e+00
   1.5587155e+00  -1.8728495e+00
   1.5634034e+00  -1.7024859e+00
   1.5680913e+00  -1.5341072e+00
   1.5727791e+00  -1.3681053e+00
   1.5774670e+00  -1.2048046e+00
   1.5821549e+00  -1.0444703e+00
   1.5868427e+00  -8.8731668e-01
   1.5915306e+00  -7.3351393e-01
   1.5962185e+00  -5.8319462e-01
   1.6009063e+00  -4.3645925e-01
   1.6055942e+00  -2.9338099e-01
   1.6102821e+00  -1.5400996e-01
   1.6149699e+00  -1.8376849e-02
   1.6196578e+00   1.1350395e-01
   1.6243457e+00   2.4163163e-01
   1.6290335e+00   3.6601663e-01
   1.6337214e+00   4.8667869e-01
   1.6384093e+00   6.0364510e-01
   1.6430971e+00   7.1694931e-01
   1.6477850e+00   8.2662963e-01
   1.6524728e+00   9.3272825e-01
   1.6571607e+00   1.0352903e+00
   1.6618486e+00   1.1343632e+00
   1.6665364e+00   1.2299957e+00
   1.6712243e+00   1.3222380e+00
   1.6759122e+00   1.4111405e+00
   1.6806000e+00   1.4967541e+00
   1.6852879e+00   1.5791294e+00
   1.6899758e+00   1.6583168e+00
   1.6946636e+00   1.7343661e+00
   1.6993515e+00   1.8073262e+00
   1.7040394e+00   1.8772454e+00
   1.7087272e+00   1.9441707e+00
   1.7134151e+00   2.0081483e+00
   1.7181030e+00   2.0692230e+00
   1.7227908e+00   2.1274384e+00
   1.7274787e+00   2.1828370e+00
   1.7321666e+00   2.2354599e+00
   1.7368544e+00   2.2853470e+00
   1.7415423e+00   2.3325366e+00
   1.7462302e+00   2.3770659e+00
   1.7509180e+00   2.4189709e+00
   1.7556059e+00   2.4582861e+00
   1.7602938e+00   2.4950446e+00
   1.7649816e+00   2.5292785e+00
   1.7696695e+00   2.5610185e+00
   1.7743574e+00   2.5902939e+00
   1.7790452e+00   2.6171330e+00
   1.7837331e+00   2.6415628e+00
   1.7884210e+00   2.6636091e+00
   1.7931088e+00   2.6832966e+00
   1.7977967e+00   2.7006487e+00
   1.8024846e+00   2.7156878e+00
   1.8071724e+00   2.7284352e+00
   1.8118603e+00   2.7389111e+00
   1.8165482e+00   2.7471347e+00
   1.8212360e+00   2.7531241e+00
   1.8259239e+00   2.7568964e+00
   1.8306118e+00   2.7584677e+00
   1.8352996e+00   2.7578531e+00
   1.8399875e+00   2.7550669e+00
   1.8446754e+00   2.7501223e+00
   1.8493632e+00   2.7430316e+00
   1.8540511e+00   2.7338063e+00
   1.8587390e+00   2.7224569e+00
   1.8634268e+00   2.7089931e+00
   1.8681147e+00   2.6934237e+00
   1.8728026e+00   2.6757567e+00
   1.8774904e+00   2.6559993e+00
   1.8821783e+00   2.6341578e+00
   1.8868662e+00   2.6102377e+00
   1.8915540e+00   2.5842438e+00
   1.8962419e+00   2.5561800e+00
   1.9009298e+00   2.5260495e+00
   1.9056176e+00   2.4938548e+00
   1.9103055e+00   2.4595975e+00
   1.9149934e+00   2.4232785e+00
   1.9196812e+00   2.3848980e+00
   1.9243691e+00   2.3444556e+00
   1.9290570e+00   2.3019499e+00
   1.9337448e+00   2.2573790e+00
   1.9384327e+00   2.2107402e+00
   1.9431206e+00   2.1620301e+00
   1.9478084e+00   2.1112447e+00
   1.9524963e+00   2.0583792e+00
   1.9571842e+00   2.0034282e+00
   1.9618720e+00   1.9463857e+00
   1.9665599e+00   1.8872449e+00
   1.9712478e+00   1.8259985e+00
   1.9759356e+00   1.7626383e+00
   1.9806235e+00   1.6971557e+00
   1.9853114e+00   1.6295416e+00
   1.9899992e+00   1.5597860e+00
   1.9946871e+00   1.4878784e+00
   1.9993750e+00   1.4138080e+00
   2.0040628e+00   1.3375630e+00
   2.0087507e+00   1.2591313e+00
   2.0134385e+00   1.1785005e+00
   2.0181264e+00   1.0956574e+00
   2.0228143e+00   1.0105884e+00
   2.0275021e+00   9.2327971e-01
   2.0321900e+00   8.3371692e-01
   2.0368779e+00   7.4188543e-01
   2.0415657e+00   6.4777031e-01
   2.0462536e+00   5.5135645e-01
   2.0509415e+00   4.5262857e-01
   2.0556293e+00   3.5157130e-01
   2.0603172e+00   2.4816929e-01
   2.0650051e+00   1.4240730e-01
   2.0696929e+00   3.4270302e-02
   2.0743808e+00  -7.6256422e-02
   2.0790687e+00  -1.8918710e-01
   2.0837565e+00  -3.0453535e-01
   2.0884444e+00  -4.2231398e-01
   2.0931323e+00  -5.4253480e-01
   2.0978201e+00  -6.6520841e-01
   2.1025080e+00  -7.9034395e-01
   2.1071959e+00  -9.1794879e-01
   2.1118837e+00  -1.0480283e+00
   2.1165716e+00  -1.1805853e+00
   2.1212595e+00  -1.3156199e+00
   2.1259473e+00  -1.4531290e+00
   2.1306352e+00  -1.5931056e+00
   2.1353231e+00  -1.7355386e+00
   2.1400109e+00  -1.8804117e+00
   2.1446988e+00  -2.0277032e+00
   2.1493867e+00  -2.1773849e+00
   2.1540745e+00  -2.3294213e+00
   2.1587624e+00  -2.4837688e+00
   2.1634503e+00  -2.6403746e+00
   2.1681381e+00  -2.7991753e+00
   2.1728260e+00  -2.9600958e+00
   2.1775139e+00  -3.1230482e+00
   2.1822017e+00  -3.2879296e+00
   2.1868896e+00  -3.4546211e+00
   2.1915775e+00  -3.6229855e+00
   2.1962653e+00  -3.7928656e+00
   2.2009532e+00  -3.9640824e+00
   2.2056411e+00  -4.1364323e+00
   2.2103289e+00  -4.3096853e+00
   2.2150168e+00  -4.4835826e+00
   2.2197047e+00  -4.6578343e+00
   2.2243925e+00  -4.8321168e+00
   2.2290804e+00  -5.0060708e+00
   2.2337683e+00  -5.1792992e+00
   2.2384561e+00  -5.3513653e+00
   2.2431440e+00  -5.5217917e+00
   2.2478319e+00  -5.6900592e+00
   2.2525197e+00  -5.8556068e+00
   2.2572076e+00  -6.0178330e+00
   2.2618955e+00  -6.1760974e+00
   2.2665833e+00  -6.3297241e+00
   2.2712712e+00  -6.4780065e+00
   2.2759591e+00  -6.6202139e+00
   2.2806469e+00  -6.7555995e+00
   2.2853348e+00  -6.8834103e+00
   2.2900227e+00  -7.0028988e+00
   2.2947105e+00  -7.1133361e+00
   2.2993984e+00  -7.2140261e+00
   2.3040863e+00  -7.3043208e+00
   2.3087741e+00  -7.3836350e+00
   2.3134620e+00  -7.4514617e+00
   2.3181499e+00  -7.5073852e+00
   2.3228377e+00  -7.5510927e+00
   2.3275256e+00  -7.5823839e+00
   2.3322135e+00  -7.6011763e+00
   2.3369013e+00  -7.6075080e+00
   2.3415892e+00  -7.6015366e+00
   2.3462771e+00  -7.5835345e+00
   2.3509649e+00  -7.5538806e+00
   2.3556528e+00  -7.5130500e+00
   2.3603407e+00  -7.4616007e+00
   2.3650285e+00  -7.4001593e+00
   2.3697164e+00  -7.3294060e+00
   2.3744043e+00  -7.2500594e+00
   2.3790921e+00  -7.1628616e+00
   2.3837800e+00  -7.0685650e+00
   2.3884678e+00  -6.9679198e+00
   2.3931557e+00  -6.8616638e+00
   2.3978436e+00  -6.7505131e+00
   2.4025314e+00  -6.6351555e+00
   2.4072193e+00  -6.5162448e+00
   2.4119072e+00  -6.3943970e+00
   2.4165950e+00  -6.2701883e+00
   2.4212829e+00  -6.1441528e+00
   2.4259708e+00  -6.0167835e+00
   2.4306586e+00  -5.8885317e+00
   2.4353465e+00  -5.7598087e+00
   2.4400344e+00  -5.6309874e+00
   2.4447222e+00  -5.5024041e+00
   2.4494101e+00  -5.3743607e+00
   2.4540980e+00  -5.2471270e+00
   2.4587858e+00  -5.1209433e+00
   2.4634737e+00  -4.9960221e+00
   2.4681616e+00  -4.8725514e+00
   2.4728494e+00  -4.7506957e+00
   2.4775373e+00  -4.6305992e+00
   2.4822252e+00  -4.5123871e+00
   2.4869130e+00  -4.3961676e+00
   2.4916009e+00  -4.2820339e+00
   2.4962888e+00  -4.1700652e+00
   2.5009766e+00  -4.0603288e+00
   2.5056645e+00  -3.9528808e+00
   2.5103524e+00  -3.8477680e+00
   2.5150402e+00  -3.7450283e+00
   2.5197281e+00  -3.6446919e+00
   2.5244160e+00  -3.5467827e+00
   2.5291038e+00  -3.4513183e+00
   2.5337917e+00  -3.3583113e+00
   2.5384796e+00  -3.2677696e+00
   2.5431674e+00  -3.1796972e+00
   2.5478553e+00  -3.0940946e+00
   2.5525432e+00  -3.0109594e+00
   2.5572310e+00  -2.9302865e+00
   2.5619189e+00  -2.8520687e+00
   2.5666068e+00  -2.7762968e+00
   2.5712946e+00  -2.7029600e+00
   2.5759825e+00  -2.6320463e+00
   2.5806704e+00  -2.5635423e+00
   2.5853582e+00  -2.4974341e+00
   2.5900461e+00  -2.4337067e+00
   2.5947340e+00  -2.3723448e+00
   2.5994218e+00  -2.3133325e+00
   2.6041097e+00  -2.2566536e+00
   2.6087976e+00  -2.2022919e+00
   2.6134854e+00  -2.1502310e+00
   2.6181733e+00  -2.1004543e+00
   2.6228612e+00  -2.0529457e+00
   2.6275490e+00  -2.0076888e+00
   2.6322369e+00  -1.9646676e+00
   2.6369248e+00  -1.9238664e+00
   2.6416126e+00  -1.8852697e+00
   2.6463005e+00  -1.8488624e+00
   2.6509884e+00  -1.8146297e+00
   2.6556762e+00  -1.7825571e+00
   2.6603641e+00  -1.7526307e+00
   2.6650520e+00  -1.7248370e+00
   2.6697398e+00  -1.6991628e+00
   2.6744277e+00  -1.6755956e+00
   2.6791156e+00  -1.6541233e+00
   2.6838034e+00  -1.6347342e+00
   2.6884913e+00  -1.6174172e+00
   2.6931792e+00  -1.6021617e+00
   2.6978670e+00  -1.5889576e+00
   2.7025549e+00  -1.5777954e+00
   2.7072428e+00  -1.5686660e+00
   2.7119306e+00  -1.5615609e+00
   2.7166185e+00  -1.5564722e+00
   2.7213064e+00  -1.5533925e+00
   2.7259942e+00  -1.5523148e+00
   2.7306821e+00  -1.5532327e+00
   2.7353700e+00  -1.5561405e+00
   2.7400578e+00  -1.5610329e+00
   2.7447457e+00  -1.5679051e+00
   2.7494335e+00  -1.5767528e+00
   2.7541214e+00  -1.5875723e+00
   2.7588093e+00  -1.6003606e+00
   2.7634971e+00  -1.6151148e+00
   2.7681850e+00  -1.6318329e+00
   2.7728729e+00  -1.6505133e+00
   2.7775607e+00  -1.6711548e+00
   2.7822486e+00  -1.6937567e+00
   2.7869365e+00  -1.7183191e+00
   2.7916243e+00  -1.7448423e+00
   2.7963122e+00  -1.7733272e+00
   2.8010001e+00  -1.8037752e+00
   2.8056879e+00  -1.8361881e+00
   2.8103758e+00  -1.8705683e+00
   2.8150637e+00  -1.9069185e+00
   2.8197515e+00  -1.9452421e+00
   2.8244394e+00  -1.9855427e+00
   2.8291273e+00  -2.0278245e+00
   2.8338151e+00  -2.0720922e+00
   2.8385030e+00  -2.1183506e+00
   2.8431909e+00  -2.1666054e+00
   2.8478787e+00  -2.2168622e+00
   2.8525666e+00  -2.2691273e+00
   2.8572545e+00  -2.3234073e+00
   2.8619423e+00  -2.3797090e+00
   2.8666302e+00  -2.4380398e+00
   2.8713181e+00  -2.4984071e+00
   2.8760059e+00  -2.5608189e+00
   2.8806938e+00  -2.6252830e+00
   2.8853817e+00  -2.6918079e+00
   2.8900695e+00  -2.7604020e+00
   2.8947574e+00  -2.8310739e+00
   2.8994453e+00  -2.9038322e+00
   2.9041331e+00  -2.9786857e+00
   2.9088210e+00  -3.0556432e+00
   2.9135089e+00  -3.1347133e+00
   2.9181967e+00  -3.2159045e+00
   2.9228846e+00  -3.2992250e+00
   2.9275725e+00  -3.3846830e+00
   2.9322603e+00  -3.4722860e+00
   2.9369482e+00  -3.5620410e+00
   2.9416361e+00  -3.6539547e+00
   2.9463239e+00  -3.7480327e+00
   2.9510118e+00  -3.8442799e+00
   2.9556997e+00  -3.9427002e+00
   2.9603875e+00  -4.0432960e+00
   2.9650754e+00  -4.1460686e+00
   2.9697633e+00  -4.2510174e+00
   2.9744511e+00  -4.3581403e+00
   2.9791390e+00  -4.4674327e+00
   2.9838269e+00  -4.5788877e+00
   2.9885147e+00  -4.6924956e+00
   2.9932026e+00  -4.8082437e+00
   2.9978905e+00  -4.9261157e+00
   3.0025783e+00  -5.0460915e+00
   3.0072662e+00  -5.1681463e+00
   3.0119541e+00  -5.2922507e+00
   3.0166419e+00  -5.4183696e+00
   3.0213298e+00  -5.5464619e+00
   3.0260177e+00  -5.6764795e+00
   3.0307055e+00  -5.8083669e+00
   3.0353934e+00  -5.9420602e+00
   3.0400813e+00  -6.0774863e+00
   3.0447691e+00  -6.2145620e+00
   3.0494570e+00  -6.3531927e+00
   3.0541449e+00  -6.4932717e+00
   3.0588327e+00  -6.6346791e+00
   3.0635206e+00  -6.7772800e+00
   3.0682085e+00  -6.9209240e+00
   3.0728963e+00  -7.0654435e+00
   3.0775842e+00  -7.2106523e+00
   3.0822721e+00  -7.3563445e+00
   3.0869599e+00  -7.5022930e+00
   3.0916478e+00  -7.6482483e+00
   3.0963357e+00  -7.7939374e+00
   3.1010235e+00  -7.9390624e+00
   3.1057114e+00  -8.0833001e+00
   3.1103992e+00  -8.2263008e+00
   3.1150871e+00  -8.3676884e+00
   3.1197750e+00  -8.5070604e+00
   3.1244628e+00  -8.6439884e+00
   3.1291507e+00  -8.7780190e+00
   3.1338386e+00  -8.9086760e+00
   3.1385264e+00  -9.0354626e+00
   3.1432143e+00  -9.1578649e+00
   3.1479022e+00  -9.2753559e+00
   3.1525900e+00  -9.3874009e+00
   3.1572779e+00  -9.4934631e+00
   3.1619658e+00  -9.5930107e+00
   3.1666536e+00  -9.6855241e+00
   3.1713415e+00  -9.7705046e+00
   3.1760294e+00  -9.8474823e+00
   3.1807172e+00  -9.9160252e+00
   3.1854051e+00  -9.9757476e+00
   3.1900930e+00  -1.0026318e+01
   3.1947808e+00  -1.0067467e+01
   3.1994687e+00  -1.0098991e+01
   3.2041566e+00  -1.0120762e+01
   3.2088444e+00  -1.0132725e+01
   3.2135323e+00  -1.0134903e+01
   3.2182202e+00  -1.0127394e+01
   3.2229080e+00  -1.0110371e+01
   3.2275959e+00  -1.0084076e+01
   3.2322838e+00  -1.0048816e+01
   3.2369716e+00  -1.0004956e+01
   3.2416595e+00  -9.9529092e+00
   3.2463474e+00  -9.8931303e+00
   3.2510352e+00  -9.8261074e+00
   3.2557231e+00  -9.7523523e+00
   3.2604110e+00  -9.6723924e+00
   3.2650988e+00  -9.5867631e+00
   3.2697867e+00  -9.4960007e+00
   3.2744746e+00  -9.4006357e+00
   3.2791624e+00  -9.3011877e+00
   3.2838503e+00  -9.1981609e+00
   3.2885382e+00  -9.0920400e+00
   3.2932260e+00  -8.9832878e+00
   3.2979139e+00  -8.8723429e+00
   3.3026018e+00  -8.7596184e+00
   3.3072896e+00  -8.6455011e+00
   3.3119775e+00  -8.5303512e+00
   3.3166654e+00  -8.4145024e+00
   3.3213532e+00  -8.2982628e+00
   3.3260411e+00  -8.1819152e+00
   3.3307290e+00  -8.0657185e+00
   3.3354168e+00  -7.9499084e+00
   3.3401047e+00  -7.8346993e+00
   3.3447926e+00  -7.7202848e+00
   3.3494804e+00  -7.6068398e+00
   3.3541683e+00  -7.4945213e+00
   3.3588562e+00  -7.3834703e+00
   3.3635440e+00  -7.2738121e+00
   3.3682319e+00  -7.1656587e+00
   3.3729198e+00  -7.0591089e+00
   3.3776076e+00  -6.9542503e+00
   3.3822955e+00  -6.8511596e+00
   3.3869834e+00  -6.7499041e+00
   3.3916712e+00  -6.6505423e+00
   3.3963591e+00  -6.5531248e+00
   3.4010470e+00  -6.4576950e+00
   3.4057348e+00  -6.3642901e+00
   3.4104227e+00  -6.2729415e+00
   3.4151106e+00  -6.1836751e+00
   3.4197984e+00  -6.0965126e+00
   3.4244863e+00  -6.0114713e+00
   3.4291742e+00  -5.9285649e+00
   3.4338620e+00  -5.8478038e+00
   3.4385499e+00  -5.7691956e+00
   3.4432378e+00  -5.6927450e+00
   3.4479256e+00  -5.6184547e+00
   3.4526135e+00  -5.5463255e+00
   3.4573014e+00  -5.4763562e+00
   3.4619892e+00  -5.4085441e+00
   3.4666771e+00  -5.3428854e+00
   3.4713650e+00  -5.2793749e+00
   3.4760528e+00  -5.2180066e+00
   3.4807407e+00  -5.1587736e+00
   3.4854285e+00  -5.1016684e+00
   3.4901164e+00  -5.0466828e+00
   3.4948043e+00  -4.9938082e+00
   3.4994921e+00  -4.9430357e+00
   3.5041800e+00  -4.8943560e+00
   3.5088679e+00  -4.8477597e+00
   3.5135557e+00  -4.8032372e+00
   3.5182436e+00  -4.7607789e+00
   3.5229315e+00  -4.7203751e+00
   3.5276193e+00  -4.6820162e+00
   3.5323072e+00  -4.6456928e+00
   3.5369951e+00  -4.6113954e+00
   3.5416829e+00  -4.5791148e+00
   3.5463708e+00  -4.5488419e+00
   3.5510587e+00  -4.5205680e+00
   3.5557465e+00  -4.4942845e+00
   3.5604344e+00  -4.4699831e+00
   3.5651223e+00  -4.4476558e+00
   3.5698101e+00  -4.4272948e+00
   3.5744980e+00  -4.4088929e+00
   3.5791859e+00  -4.3924429e+00
   3.5838737e+00  -4.3779382e+00
   3.5885616e+00  -4.3653724e+00
   3.5932495e+00  -4.3547397e+00
   3.5979373e+00  -4.3460343e+00
   3.6026252e+00  -4.3392511e+00
   3.6073131e+00  -4.3343852e+00
   3.6120009e+00  -4.3314323e+00
   3.6166888e+00  -4.3303883e+00
   3.6213767e+00  -4.3312496e+00
   3.6260645e+00  -4.3340129e+00
   3.6307524e+00  -4.3386754e+00
   3.6354403e+00  -4.3452347e+00
   3.6401281e+00  -4.3536888e+00
   3.6448160e+00  -4.3640360e+00
   3.6495039e+00  -4.3762753e+00
   3.6541917e+00  -4.3904056e+00
   3.6588796e+00  -4.4064267e+00
   3.6635675e+00  -4.4243385e+00
   3.6682553e+00  -4.4441415e+00
   3.6729432e+00  -4.4658364e+00
   3.6776311e+00  -4.4894243e+00
   3.6823189e+00  -4.5149069e+00
   3.6870068e+00  -4.5422861e+00
   3.6916947e+00  -4.5715641e+00
   3.6963825e+00  -4.6027437e+00
   3.7010704e+00  -4.6358279e+00
   3.7057583e+00  -4.6708201e+00
   3.7104461e+00  -4.7077239e+00
   3.7151340e+00  -4.7465434e+00
   3.7198219e+00  -4.7872831e+00
   3.7245097e+00  -4.8299475e+00
   3.7291976e+00  -4.8745416e+00
   3.7338855e+00  -4.9210706e+00
   3.7385733e+00  -4.9695400e+00
   3.7432612e+00  -5.0199556e+00
   3.7479491e+00  -5.0723231e+00
   3.7526369e+00  -5.1266488e+00
   3.7573248e+00  -5.1829389e+00
   3.7620127e+00  -5.2411997e+00
   3.7667005e+00  -5.3014377e+00
   3.7713884e+00  -5.3636595e+00
   3.7760763e+00  -5.4278715e+00
   3.7807641e+00  -5.4940803e+00
   3.7854520e+00  -5.5622922e+00
   3.7901399e+00  -5.6325135e+00
   3.7948277e+00  -5.7047502e+00
   3.7995156e+00  -5.7790081e+00
   3.8042035e+00  -5.8552925e+00
   3.8088913e+00  -5.9336084e+00
   3.8135792e+00  -6.0139602e+00
   3.8182671e+00  -6.0963517e+00
   3.8229549e+00  -6.1807857e+00
   3.8276428e+00  -6.2672645e+00
   3.8323307e+00  -6.3557890e+00
   3.8370185e+00  -6.4463591e+00
   3.8417064e+00  -6.5389735e+00
   3.8463942e+00  -6.6336289e+00
   3.8510821e+00  -6.7303207e+00
   3.8557700e+00  -6.8290420e+00
   3.8604578e+00  -6.9297839e+00
   3.8651457e+00  -7.0325348e+00
   3.8698336e+00  -7.1372804e+00
   3.8745214e+00  -7.2440033e+00
   3.8792093e+00  -7.3526825e+00
   3.8838972e+00  -7.4632931e+00
   3.8885850e+00  -7.5758060e+00
   3.8932729e+00  -7.6901873e+00
   3.8979608e+00  -7.8063976e+00
   3.9026486e+00  -7.9243918e+00
   3.9073365e+00  -8.0441185e+00
   3.9120244e+00  -8.1655190e+00
   3.9167122e+00  -8.2885268e+00
   3.9214001e+00  -8.4130671e+00
   3.9260880e+00  -8.5390556e+00
   3.9307758e+00  -8.6663980e+00
   3.9354637e+00  -8.7949888e+00
   3.9401516e+00  -8.9247107e+00
   3.9448394e+00  -9.0554335e+00
   3.9495273e+00  -9.1870128e+00
   3.9542152e+00  -9.3192897e+00
   3.9589030e+00  -9.4520889e+00
   3.9635909e+00  -9.5852185e+00
   3.9682788e+00  -9.7184685e+00
   3.9729666e+00  -9.8516099e+00
   3.9776545e+00  -9.9843942e+00
   3.9823424e+00  -1.0116552e+01
   3.9870302e+00  -1.0247794e+01
   3.9917181e+00  -1.0377809e+01
   3.9964060e+00  -1.0506263e+01
   4.0010938e+00  -1.0632803e+01
   4.0057817e+00  -1.0757055e+01
   4.0104696e+00  -1.0878624e+01
   4.0151574e+00  -1.0997100e+01
   4.0198453e+00  -1.1112054e+01
   4.0245332e+00  -1.1223047e+01
   4.0292210e+00  -1.1329628e+01
   4.0339089e+00  -1.1431342e+01
   4.0385968e+00  -1.1527732e+01
   4.0432846e+00  -1.1618346e+01
   4.0479725e+00  -1.1702741e+01
   4.0526604e+00  -1.1780493e+01
   4.0573482e+00  -1.1851196e+01
   4.0620361e+00  -1.1914479e+01
   4.0667240e+00  -1.1970002e+01
   4.0714118e+00  -1.2017470e+01
   4.0760997e+00  -1.2056636e+01
   4.0807876e+00  -1.2087304e+01
   4.0854754e+00  -1.2109336e+01
   4.0901633e+00  -1.2122656e+01
   4.0948512e+00  -1.2127245e+01
   4.0995390e+00  -1.2123151e+01
   4.1042269e+00  -1.2110478e+01
   4.1089148e+00  -1.2089392e+01
   4.1136026e+00  -1.2060114e+01
   4.1182905e+00  -1.2022914e+01
   4.1229784e+00  -1.1978109e+01
   4.1276662e+00  -1.1926054e+01
   4.1323541e+00  -1.1867137e+01
   4.1370420e+00  -1.1801772e+01
   4.1417298e+00  -1.1730396e+01
   4.1464177e+00  -1.1653454e+01
   4.1511056e+00  -1.1571401e+01
   4.1557934e+00  -1.1484695e+01
   4.1604813e+00  -1.1393789e+01
   4.1651692e+00  -1.1299128e+01
   4.1698570e+00  -1.1201147e+01
   4.1745449e+00  -1.1100265e+01
   4.1792328e+00  -1.0996887e+01
   4.1839206e+00  -1.0891397e+01
   4.1886085e+00  -1.0784159e+01
   4.1932964e+00  -1.0675517e+01
   4.1979842e+00  -1.0565793e+01
   4.2026721e+00  -1.0455289e+01
   4.2073599e+00  -1.0344285e+01
   4.2120478e+00  -1.0233039e+01
   4.2167357e+00  -1.0121790e+01
   4.2214235e+00  -1.0010759e+01
   4.2261114e+00  -9.9001459e+00
   4.2307993e+00  -9.7901351e+00
   4.2354871e+00  -9.6808936e+00
   4.2401750e+00  -9.5725731e+00
   4.2448629e+00  -9.4653109e+00
   4.2495507e+00  -9.3592309e+00
   4.2542386e+00  -9.2544443e+00
   4.2589265e+00  -9.1510511e+00
   4.2636143e+00  -9.0491405e+00
   4.2683022e+00  -8.9487920e+00
   4.2729901e+00  -8.8500760e+00
   4.2776779e+00  -8.7530551e+00
   4.2823658e+00  -8.6577841e+00
   4.2870537e+00  -8.5643112e+00
   4.2917415e+00  -8.4726784e+00
   4.2964294e+00  -8.3829221e+00
   4.3011173e+00  -8.2950737e+00
   4.3058051e+00  -8.2091598e+00
   4.3104930e+00  -8.1252033e+00
   4.3151809e+00  -8.0432230e+00
   4.3198687e+00  -7.9632345e+00
   4.3245566e+00  -7.8852505e+00
   4.3292445e+00  -7.8092809e+00
   4.3339323e+00  -7.7353333e+00
   4.3386202e+00  -7.6634132e+00
   4.3433081e+00  -7.5935240e+00
   4.3479959e+00  -7.5256677e+00
   4.3526838e+00  -7.4598448e+00
   4.3573717e+00  -7.3960544e+00
   4.3620595e+00  -7.3342944e+00
   4.3667474e+00  -7.2745620e+00
   4.3714353e+00  -7.2168533e+00
   4.3761231e+00  -7.1611639e+00
   4.3808110e+00  -7.1074885e+00
   4.3854989e+00  -7.0558216e+00
   4.3901867e+00  -7.0061571e+00
   4.3948746e+00  -6.9584886e+00
   4.3995625e+00  -6.9128094e+00
   4.4042503e+00  -6.8691127e+00
   4.4089382e+00  -6.8273914e+00
   4.4136261e+00  -6.7876384e+00
   4.4183139e+00  -6.7498467e+00
   4.4230018e+00  -6.7140092e+00
   4.4276897e+00  -6.6801186e+00
   4.4323775e+00  -6.6481682e+00
   4.4370654e+00  -6.6181509e+00
   4.4417533e+00  -6.5900602e+00
   4.4464411e+00  -6.5638894e+00
   4.4511290e+00  -6.5396321e+00
   4.4558169e+00  -6.5172823e+00
   4.4605047e+00  -6.4968341e+00
   4.4651926e+00  -6.4782817e+00
   4.4698805e+00  -6.4616198e+00
   4.4745683e+00  -6.4468434e+00
   4.4792562e+00  -6.4339474e+00
   4.4839441e+00  -6.4229276e+00
   4.4886319e+00  -6.4137795e+00
   4.4933198e+00  -6.4064994e+00
   4.4980077e+00  -6.4010837e+00
   4.5026955e+00  -6.3975291e+00
   4.5073834e+00  -6.3958327e+00
   4.5120713e+00  -6.3959919e+00
   4.5167591e+00  -6.3980046e+00
   4.5214470e+00  -6.4018689e+00
   4.5261349e+00  -6.4075831e+00
   4.5308227e+00  -6.4151461e+00
   4.5355106e+00  -6.4245571e+00
   4.5401985e+00  -6.4358156e+00
   4.5448863e+00  -6.4489214e+00
   4.5495742e+00  -6.4638748e+00
   4.5542621e+00  -6.4806761e+00
   4.5589499e+00  -6.4993264e+00
   4.5636378e+00  -6.5198269e+00
   4.5683257e+00  -6.5421790e+00
   4.5730135e+00  -6.5663846e+00
   4.5777014e+00  -6.5924460e+00
   4.5823892e+00  -6.6203657e+00
   4.5870771e+00  -6.6501463e+00
   4.5917650e+00  -6.6817912e+00
   4.5964528e+00  -6.7153035e+00
   4.6011407e+00  -6.7506871e+00
   4.6058286e+00  -6.7879458e+00
   4.6105164e+00  -6.8270839e+00
   4.6152043e+00  -6.8681057e+00
   4.6198922e+00  -6.9110159e+00
   4.6245800e+00  -6.9558193e+00
   4.6292679e+00  -7.0025209e+00
   4.6339558e+00  -7.0511260e+00
   4.6386436e+00  -7.1016397e+00
   4.6433315e+00  -7.1540675e+00
   4.6480194e+00  -7.2084148e+00
   4.6527072e+00  -7.2646873e+00
   4.6573951e+00  -7.3228902e+00
   4.6620830e+00  -7.3830292e+00
   4.6667708e+00  -7.4451095e+00
   4.6714587e+00  -7.5091363e+00
   4.6761466e+00  -7.5751147e+00
   4.6808344e+00  -7.6430494e+00
   4.6855223e+00  -7.7129448e+00
   4.6902102e+00  -7.7848049e+00
   4.6948980e+00  -7.8586332e+00
   4.6995859e+00  -7.9344325e+00
   4.7042738e+00  -8.0122052e+00
   4.7089616e+00  -8.0919526e+00
   4.7136495e+00  -8.1736752e+00
   4.7183374e+00  -8.2573725e+00
   4.7230252e+00  -8.3430426e+00
   4.7277131e+00  -8.4306824e+00
   4.7324010e+00  -8.5202873e+00
   4.7370888e+00  -8.6118507e+00
   4.7417767e+00  -8.7053643e+00
   4.7464646e+00  -8.8008173e+00
   4.7511524e+00  -8.8981969e+00
   4.7558403e+00  -8.9974871e+00
   4.7605282e+00  -9.0986692e+00
   4.7652160e+00  -9.2017209e+00
   4.7699039e+00  -9.3066162e+00
   4.7745918e+00  -9.4133251e+00
   4.7792796e+00  -9.5218130e+00
   4.7839675e+00  -9.6320401e+00
   4.7886554e+00  -9.7439614e+00
   4.7933432e+00  -9.8575255e+00
   4.7980311e+00  -9.9726745e+00
   4.8027190e+00  -1.0089343e+01
   4.8074068e+00  -1.0207459e+01
   4.8120947e+00  -1.0326940e+01
   4.8167826e+00  -1.0447694e+01
   4.8214704e+00  -1.0569622e+01
   4.8261583e+00  -1.0692610e+01
   4.8308462e+00  -1.0816536e+01
   4.8355340e+00  -1.0941261e+01
   4.8402219e+00  -1.1066637e+01
   4.8449098e+00  -1.1192498e+01
   4.8495976e+00  -1.1318664e+01
   4.8542855e+00  -1.1444941e+01
   4.8589734e+00  -1.1571115e+01
   4.8636612e+00  -1.1696955e+01
   4.8683491e+00  -1.1822213e+01
   4.8730370e+00  -1.1946622e+01
   4.8777248e+00  -1.2069895e+01
   4.8824127e+00  -1.2191727e+01
   4.8871006e+00  -1.2311795e+01
   4.8917884e+00  -1.2429756e+01
   4.8964763e+00  -1.2545251e+01
   4.9011642e+00  -1.2657905e+01
   4.9058520e+00  -1.2767329e+01
   4.9105399e+00  -1.2873121e+01
   4.9152278e+00  -1.2974872e+01
   4.9199156e+00  -1.3072165e+01
   4.9246035e+00  -1.3164583e+01
   4.9292914e+00  -1.3251712e+01
   4.9339792e+00  -1.3333145e+01
   4.9386671e+00  -1.3408486e+01
   4.9433549e+00  -1.3477360e+01
   4.9480428e+00  -1.3539415e+01
   4.9527307e+00  -1.3594329e+01
   4.9574185e+00  -1.3641815e+01
   4.9621064e+00  -1.3681625e+01
   4.9667943e+00  -1.3713559e+01
   4.9714821e+00  -1.3737463e+01
   4.9761700e+00  -1.3753236e+01
   4.9808579e+00  -1.3760831e+01
   4.9855457e+00  -1.3760256e+01
   4.9902336e+00  -1.3751573e+01
   4.9949215e+00  -1.3734899e+01
   4.9996093e+00  -1.3710400e+01
   5.0042972e+00  -1.3678291e+01
   5.0089851e+00  -1.3638831e+01
   5.0136729e+00  -1.3592316e+01
   5.0183608e+00  -1.3539080e+01
   5.0230487e+00  -1.3479479e+01
   5.0277365e+00  -1.3413897e+01
   5.0324244e+00  -1.3342732e+01
   5.0371123e+00  -1.3266393e+01
   5.0418001e+00  -1.3185297e+01
   5.0464880e+00  -1.3099860e+01
   5.0511759e+00  -1.3010497e+01
   5.0558637e+00  -1.2917616e+01
   5.0605516e+00  -1.2821614e+01
   5.0652395e+00  -1.2722877e+01
   5.0699273e+00  -1.2621776e+01
   5.0746152e+00  -1.2518664e+01
   5.0793031e+00  -1.2413880e+01
   5.0839909e+00  -1.2307741e+01
   5.0886788e+00  -1.2200546e+01
   5.0933667e+00  -1.2092577e+01
   5.0980545e+00  -1.1984096e+01
   5.1027424e+00  -1.1875345e+01
   5.1074303e+00  -1.1766550e+01
   5.1121181e+00  -1.1657918e+01
   5.1168060e+00  -1.1549641e+01
   5.1214939e+00  -1.1441895e+01
   5.1261817e+00  -1.1334838e+01
   5.1308696e+00  -1.1228618e+01
   5.1355575e+00  -1.1123366e+01
   5.1402453e+00  -1.1019204e+01
   5.1449332e+00  -1.0916240e+01
   5.1496211e+00  -1.0814572e+01
   5.1543089e+00  -1.0714289e+01
   5.1589968e+00  -1.0615468e+01
   5.1636847e+00  -1.0518182e+01
   5.1683725e+00  -1.0422492e+01
   5.1730604e+00  -1.0328454e+01
   5.1777483e+00  -1.0236118e+01
   5.1824361e+00  -1.0145526e+01
   5.1871240e+00  -1.0056718e+01
   5.1918119e+00  -9.9697260e+00
   5.1964997e+00  -9.8845786e+00
   5.2011876e+00  -9.8013005e+00
   5.2058755e+00  -9.7199128e+00
   5.2105633e+00  -9.6404332e+00
   5.2152512e+00  -9.5628764e+00
   5.2199391e+00  -9.4872546e+00
   5.2246269e+00  -9.4135774e+00
   5.2293148e+00  -9.3418525e+00
   5.2340027e+00  -9.2720855e+00
   5.2386905e+00  -9.2042805e+00
   5.2433784e+00  -9.1384399e+00
   5.2480663e+00  -9.0745648e+00
   5.2527541e+00  -9.0126552e+00
   5.2574420e+00  -8.9527101e+00
   5.2621299e+00  -8.8947275e+00
   5.2668177e+00  -8.8387047e+00
   5.2715056e+00  -8.7846383e+00
   5.2761935e+00  -8.7325243e+00
   5.2808813e+00  -8.6823583e+00
   5.2855692e+00  -8.6341354e+00
   5.2902571e+00  -8.5878505e+00
   5.2949449e+00  -8.5434982e+00
   5.2996328e+00  -8.5010727e+00
   5.3043207e+00  -8.4605684e+00
   5.3090085e+00  -8.4219794e+00
   5.3136964e+00  -8.3852997e+00
   5.3183842e+00  -8.3505236e+00
   5.3230721e+00  -8.3176450e+00
   5.3277600e+00  -8.2866582e+00
   5.3324478e+00  -8.2575575e+00
   5.3371357e+00  -8.2303372e+00
   5.3418236e+00  -8.2049920e+00
   5.3465114e+00  -8.1815164e+00
   5.3511993e+00  -8.1599056e+00
   5.3558872e+00  -8.1401545e+00
   5.3605750e+00  -8.1222584e+00
   5.3652629e+00  -8.1062131e+00
   5.3699508e+00  -8.0920142e+00
   5.3746386e+00  -8.0796578e+00
   5.3793265e+00  -8.0691404e+00
   5.3840144e+00  -8.0604585e+00
   5.3887022e+00  -8.0536090e+00
   5.3933901e+00  -8.0485892e+00
   5.3980780e+00  -8.0453965e+00
   5.4027658e+00  -8.0440288e+00
   5.4074537e+00  -8.0444842e+00
   5.4121416e+00  -8.0467611e+00
   5.4168294e+00  -8.0508582e+00
   5.4215173e+00  -8.0567746e+00
   5.4262052e+00  -8.0645096e+00
   5.4308930e+00  -8.0740630e+00
   5.4355809e+00  -8.0854347e+00
   5.4402688e+00  -8.0986250e+00
   5.4449566e+00  -8.1136345e+00
   5.4496445e+00  -8.1304642e+00
   5.4543324e+00  -8.1491153e+00
   5.4590202e+00  -8.1695894e+00
   5.4637081e+00  -8.1918882e+00
   5.4683960e+00  -8.2160138e+00
   5.4730838e+00  -8.2419688e+00
   5.4777717e+00  -8.2697556e+00
   5.4824596e+00  -8.2993774e+00
   5.4871474e+00  -8.3308372e+00
   5.4918353e+00  -8.3641386e+00
   5.4965232e+00  -8.3992851e+00
   5.5012110e+00  -8.4362808e+00
   5.5058989e+00  -8.4751297e+00
   5.5105868e+00  -8.5158360e+00
   5.5152746e+00  -8.5584043e+00
   5.5199625e+00  -8.6028391e+00
   5.5246504e+00  -8.6491452e+00
   5.5293382e+00  -8.6973273e+00
   5.5340261e+00  -8.7473904e+00
   5.5387140e+00  -8.7993394e+00
   5.5434018e+00  -8.8531792e+00
   5.5480897e+00  -8.9089147e+00
   5.5527776e+00  -8.9665507e+00
   5.5574654e+00  -9.0260919e+00
   5.5621533e+00  -9.0875428e+00
   5.5668412e+00  -9.1509077e+00
   5.5715290e+00  -9.2161905e+00
   5.5762169e+00  -9.2833948e+00
   5.5809048e+00  -9.3525239e+00
   5.5855926e+00  -9.4235804e+00
   5.5902805e+00  -9.4965662e+00
   5.5949684e+00  -9.5714828e+00
   5.5996562e+00  -9.6483306e+00
   5.6043441e+00  -9.7271091e+00
   5.6090320e+00  -9.8078169e+00
   5.6137198e+00  -9.8904513e+00
   5.6184077e+00  -9.9750080e+00
   5.6230956e+00  -1.0061481e+01
   5.6277834e+00  -1.0149864e+01
   5.6324713e+00  -1.0240147e+01
   5.6371592e+00  -1.0332318e+01
   5.6418470e+00  -1.0426364e+01
   5.6465349e+00  -1.0522268e+01
   5.6512228e+00  -1.0620010e+01
   5.6559106e+00  -1.0719567e+01
   5.6605985e+00  -1.0820913e+01
   5.6652864e+00  -1.0924017e+01
   5.6699742e+00  -1.1028845e+01
   5.6746621e+00  -1.1135356e+01
   5.6793499e+00  -1.1243506e+01
   5.6840378e+00  -1.1353243e+01
   5.6887257e+00  -1.1464510e+01
   5.6934135e+00  -1.1577242e+01
   5.6981014e+00  -1.1691369e+01
   5.7027893e+00  -1.1806809e+01
   5.7074771e+00  -1.1923474e+01
   5.7121650e+00  -1.2041265e+01
   5.7168529e+00  -1.2160074e+01
   5.7215407e+00  -1.2279779e+01
   5.7262286e+00  -1.2400250e+01
   5.7309165e+00  -1.2521341e+01
   5.7356043e+00  -1.2642894e+01
   5.7402922e+00  -1.2764737e+01
   5.7449801e+00  -1.2886682e+01
   5.7496679e+00  -1.3008525e+01
   5.7543558e+00  -1.3130046e+01
   5.7590437e+00  -1.3251010e+01
   5.7637315e+00  -1.3371161e+01
   5.7684194e+00  -1.3490228e+01
   5.7731073e+00  -1.3607922e+01
   5.7777951e+00  -1.3723936e+01
   5.7824830e+00  -1.3837948e+01
   5.7871709e+00  -1.3949617e+01
   5.7918587e+00  -1.4058590e+01
   5.7965466e+00  -1.4164498e+01
   5.8012345e+00  -1.4266965e+01
   5.8059223e+00  -1.4365602e+01
   5.8106102e+00  -1.4460018e+01
   5.8152981e+00  -1.4549817e+01
   5.8199859e+00  -1.4634607e+01
   5.8246738e+00  -1.4714002e+01
   5.8293617e+00  -1.4787626e+01
   5.8340495e+00  -1.4855120e+01
   5.8387374e+00  -1.4916146e+01
   5.8434253e+00  -1.4970392e+01
   5.8481131e+00  -1.5017577e+01
   5.8528010e+00  -1.5057459e+01
   5.8574889e+00  -1.5089832e+01
   5.8621767e+00  -1.5114538e+01
   5.8668646e+00  -1.5131465e+01
   5.8715525e+00  -1.5140550e+01
   5.8762403e+00  -1.5141782e+01
   5.8809282e+00  -1.5135199e+01
   5.8856161e+00  -1.5120890e+01
   5.8903039e+00  -1.5098994e+01
   5.8949918e+00  -1.5069694e+01
   5.8996797e+00  -1.5033216e+01
   5.9043675e+00  -1.4989824e+01
   5.9090554e+00  -1.4939815e+01
   5.9137433e+00  -1.4883516e+01
   5.9184311e+00  -1.4821278e+01
   5.9231190e+00  -1.4753468e+01
   5.9278069e+00  -1.4680468e+01
   5.9324947e+00  -1.4602669e+01
   5.9371826e+00  -1.4520465e+01
   5.9418705e+00  -1.4434250e+01
   5.9465583e+00  -1.4344413e+01
   5.9512462e+00  -1.4251337e+01
   5.9559341e+00  -1.4155394e+01
   5.9606219e+00  -1.4056946e+01
   5.9653098e+00  -1.3956338e+01
   5.9699977e+00  -1.3853901e+01
   5.9746855e+00  -1.3749949e+01
   5.9793734e+00  -1.3644780e+01
   5.9840613e+00  -1.3538673e+01
   5.9887491e+00  -1.3431890e+01
   5.9934370e+00  -1.3324676e+01
   5.9981249e+00  -1.3217258e+01
   6.0028127e+00  -1.3109848e+01
   6.0075006e+00  -1.3002639e+01
   6.0121885e+00  -1.2895811e+01
   6.0168763e+00  -1.2789529e+01
   6.0215642e+00  -1.2683944e+01
   6.0262521e+00  -1.2579193e+01
   6.0309399e+00  -1.2475402e+01
   6.0356278e+00  -1.2372684e+01
   6.0403156e+00  -1.2271143e+01
   6.0450035e+00  -1.2170872e+01
   6.0496914e+00  -1.2071955e+01
   6.0543792e+00  -1.1974467e+01
   6.0590671e+00  -1.1878476e+01
   6.0637550e+00  -1.1784042e+01
   6.0684428e+00  -1.1691219e+01
   6.0731307e+00  -1.1600055e+01
   6.0778186e+00  -1.1510591e+01
   6.0825064e+00  -1.1422865e+01
   6.0871943e+00  -1.1336909e+01
   6.0918822e+00  -1.1252751e+01
   6.0965700e+00  -1.1170416e+01
   6.1012579e+00  -1.1089924e+01
   6.1059458e+00  -1.1011294e+01
   6.1106336e+00  -1.0934539e+01
   6.1153215e+00  -1.0859674e+01
   6.1200094e+00  -1.0786707e+01
   6.1246972e+00  -1.0715647e+01
   6.1293851e+00  -1.0646501e+01
   6.1340730e+00  -1.0579272e+01
   6.1387608e+00  -1.0513964e+01
   6.1434487e+00  -1.0450579e+01
   6.1481366e+00  -1.0389117e+01
   6.1528244e+00  -1.0329579e+01
   6.1575123e+00  -1.0271962e+01
   6.1622002e+00  -1.0216266e+01
   6.1668880e+00  -1.0162488e+01
   6.1715759e+00  -1.0110623e+01
   6.1762638e+00  -1.0060669e+01
   6.1809516e+00  -1.0012622e+01
   6.1856395e+00  -9.9664774e+00
   6.1903274e+00  -9.9222300e+00
   6.1950152e+00  -9.8798753e+00
   6.1997031e+00  -9.8394081e+00
   6.2043910e+00  -9.8008234e+00
   6.2090788e+00  -9.7641160e+00
   6.2137667e+00  -9.7292806e+00
   6.2184546e+00  -9.6963121e+00
   6.2231424e+00  -9.6652051e+00
   6.2278303e+00  -9.6359547e+00
   6.2325182e+00  -9.6085558e+00
   6.2372060e+00  -9.5830036e+00
   6.2418939e+00  -9.5592934e+00
   6.2465818e+00  -9.5374205e+00
   6.2512696e+00  -9.5173806e+00
   6.2559575e+00  -9.4991695e+00
   6.2606454e+00  -9.4827833e+00
   6.2653332e+00  -9.4682183e+00
   6.2700211e+00  -9.4554709e+00
   6.2747090e+00  -9.4445379e+00
   6.2793968e+00  -9.4354163e+00
   6.2840847e+00  -9.4281034e+00
   6.2887726e+00  -9.4225968e+00
   6.2934604e+00  -9.4188942e+00
   6.2981483e+00  -9.4169939e+00
   6.3028362e+00  -9.4168941e+00
   6.3075240e+00  -9.4185935e+00
   6.3122119e+00  -9.4220912e+00
   6.3168998e+00  -9.4273865e+00
   6.3215876e+00  -9.4344788e+00
   6.3262755e+00  -9.4433680e+00
   6.3309634e+00  -9.4540543e+00
   6.3356512e+00  -9.4665382e+00
   6.3403391e+00  -9.4808203e+00
   6.3450270e+00  -9.4969017e+00
   6.3497148e+00  -9.5147837e+00
   6.3544027e+00  -9.5344679e+00
   6.3590906e+00  -9.5559562e+00
   6.3637784e+00  -9.5792506e+00
   6.3684663e+00  -9.6043536e+00
   6.3731542e+00  -9.6312678e+00
   6.3778420e+00  -9.6599961e+00
   6.3825299e+00  -9.6905416e+00
   6.3872178e+00  -9.7229077e+00
   6.3919056e+00  -9.7570979e+00
   6.3965935e+00  -9.7931160e+00
   6.4012814e+00  -9.8309659e+00
   6.4059692e+00  -9.8706517e+00
   6.4106571e+00  -9.9121776e+00
   6.4153449e+00  -9.9555480e+00
   6.4200328e+00  -1.0000767e+01
   6.4247207e+00  -1.0047840e+01
   6.4294085e+00  -1.0096771e+01
   6.4340964e+00  -1.0147564e+01
   6.4387843e+00  -1.0200225e+01
   6.4434721e+00  -1.0254757e+01
   6.4481600e+00  -1.0311165e+01
   6.4528479e+00  -1.0369453e+01
   6.4575357e+00  -1.0429625e+01
   6.4622236e+00  -1.0491685e+01
   6.4669115e+00  -1.0555636e+01
   6.4715993e+00  -1.0621482e+01
   6.4762872e+00  -1.0689224e+01
   6.4809751e+00  -1.0758865e+01
   6.4856629e+00  -1.0830406e+01
   6.4903508e+00  -1.0903847e+01
   6.4950387e+00  -1.0979189e+01
   6.4997265e+00  -1.1056429e+01
   6.5044144e+00  -1.1135566e+01
   6.5091023e+00  -1.1216596e+01
   6.5137901e+00  -1.1299514e+01
   6.5184780e+00  -1.1384313e+01
   6.5231659e+00  -1.1470984e+01
   6.5278537e+00  -1.1559518e+01
   6.5325416e+00  -1.1649901e+01
   6.5372295e+00  -1.1742119e+01
   6.5419173e+00  -1.1836153e+01
   6.5466052e+00  -1.1931983e+01
   6.5512931e+00  -1.2029585e+01
   6.5559809e+00  -1.2128931e+01
   6.5606688e+00  -1.2229989e+01
   6.5653567e+00  -1.2332722e+01
   6.5700445e+00  -1.2437091e+01
   6.5747324e+00  -1.2543048e+01
   6.5794203e+00  -1.2650541e+01
   6.5841081e+00  -1.2759512e+01
   6.5887960e+00  -1.2869896e+01
   6.5934839e+00  -1.2981619e+01
   6.5981717e+00  -1.3094602e+01
   6.6028596e+00  -1.3208753e+01
   6.6075475e+00  -1.3323974e+01
   6.6122353e+00  -1.3440156e+01
   6.6169232e+00  -1.3557179e+01
   6.6216111e+00  -1.3674910e+01
   6.6262989e+00  -1.3793206e+01
   6.6309868e+00  -1.3911910e+01
   6.6356747e+00  -1.4030850e+01
   6.6403625e+00  -1.4149841e+01
   6.6450504e+00  -1.4268682e+01
   6.6497383e+00  -1.4387157e+01
   6.6544261e+00  -1.4505032e+01
   6.6591140e+00  -1.4622058e+01
   6.6638019e+00  -1.4737969e+01
   6.6684897e+00  -1.4852484e+01
   6.6731776e+00  -1.4965302e+01
   6.6778655e+00  -1.5076108e+01
   6.6825533e+00  -1.5184574e+01
   6.6872412e+00  -1.5290356e+01
   6.6919291e+00  -1.5393097e+01
   6.6966169e+00  -1.5492433e+01
   6.7013048e+00  -1.5587989e+01
   6.7059927e+00  -1.5679388e+01
   6.7106805e+00  -1.5766249e+01
   6.7153684e+00  -1.5848197e+01
   6.7200563e+00  -1.5924859e+01
   6.7247441e+00  -1.5995877e+01
   6.7294320e+00  -1.6060907e+01
   6.7341199e+00  -1.6119624e+01
   6.7388077e+00  -1.6171732e+01
   6.7434956e+00  -1.6216962e+01
   6.7481835e+00  -1.6255080e+01
   6.7528713e+00  -1.6285893e+01
   6.7575592e+00  -1.6309248e+01
   6.7622471e+00  -1.6325038e+01
   6.7669349e+00  -1.6333201e+01
   6.7716228e+00  -1.6333725e+01
   6.7763106e+00  -1.6326648e+01
   6.7809985e+00  -1.6312051e+01
   6.7856864e+00  -1.6290065e+01
   6.7903742e+00  -1.6260863e+01
   6.7950621e+00  -1.6224659e+01
   6.7997500e+00  -1.6181705e+01
   6.8044378e+00  -1.6132282e+01
   6.8091257e+00  -1.6076702e+01
   6.8138136e+00  -1.6015300e+01
   6.8185014e+00  -1.5948426e+01
   6.8231893e+00  -1.5876447e+01
   6.8278772e+00  -1.5799737e+01
   6.8325650e+00  -1.5718675e+01
   6.8372529e+00  -1.5633639e+01
   6.8419408e+00  -1.5545007e+01
   6.8466286e+00  -1.5453148e+01
   6.8513165e+00  -1.5358423e+01
   6.8560044e+00  -1.5261182e+01
   6.8606922e+00  -1.5161761e+01
   6.8653801e+00  -1.5060484e+01
   6.8700680e+00  -1.4957658e+01
   6.8747558e+00  -1.4853572e+01
   6.8794437e+00  -1.4748502e+01
   6.8841316e+00  -1.4642706e+01
   6.8888194e+00  -1.4536424e+01
   6.8935073e+00  -1.4429882e+01
   6.8981952e+00  -1.4323287e+01
   6.9028830e+00  -1.4216833e+01
   6.9075709e+00  -1.4110699e+01
   6.9122588e+00  -1.4005048e+01
   6.9169466e+00  -1.3900031e+01
   6.9216345e+00  -1.3795787e+01
   6.9263224e+00  -1.3692440e+01
   6.9310102e+00  -1.3590106e+01
   6.9356981e+00  -1.3488888e+01
   6.9403860e+00  -1.3388881e+01
   6.9450738e+00  -1.3290169e+01
   6.9497617e+00  -1.3192831e+01
   6.9544496e+00  -1.3096934e+01
   6.9591374e+00  -1.3002541e+01
   6.9638253e+00  -1.2909706e+01
   6.9685132e+00  -1.2818480e+01
   6.9732010e+00  -1.2728904e+01
   6.9778889e+00  -1.2641019e+01
   6.9825768e+00  -1.2554857e+01
   6.9872646e+00  -1.2470448e+01
   6.9919525e+00  -1.2387819e+01
   6.9966404e+00  -1.2306991e+01
   7.0013282e+00  -1.2227985e+01
   7.0060161e+00  -1.2150815e+01
   7.0107040e+00  -1.2075495e+01
   7.0153918e+00  -1.2002038e+01
   7.0200797e+00  -1.1930453e+01
   7.0247676e+00  -1.1860746e+01
   7.0294554e+00  -1.1792923e+01
   7.0341433e+00  -1.1726990e+01
   7.0388312e+00  -1.1662948e+01
   7.0435190e+00  -1.1600799e+01
   7.0482069e+00  -1.1540544e+01
   7.0528948e+00  -1.1482183e+01
   7.0575826e+00  -1.1425714e+01
   7.0622705e+00  -1.1371136e+01
   7.0669584e+00  -1.1318447e+01
   7.0716462e+00  -1.1267642e+01
   7.0763341e+00  -1.1218719e+01
   7.0810220e+00  -1.1171675e+01
   7.0857098e+00  -1.1126504e+01
   7.0903977e+00  -1.1083204e+01
   7.0950856e+00  -1.1041768e+01
   7.0997734e+00  -1.1002194e+01
   7.1044613e+00  -1.0964475e+01
   7.1091492e+00  -1.0928607e+01
   7.1138370e+00  -1.0894585e+01
   7.1185249e+00  -1.0862405e+01
   7.1232128e+00  -1.0832062e+01
   7.1279006e+00  -1.0803550e+01
   7.1325885e+00  -1.0776866e+01
   7.1372763e+00  -1.0752006e+01
   7.1419642e+00  -1.0728963e+01
   7.1466521e+00  -1.0707736e+01
   7.1513399e+00  -1.0688319e+01
   7.1560278e+00  -1.0670709e+01
   7.1607157e+00  -1.0654903e+01
   7.1654035e+00  -1.0640896e+01
   7.1700914e+00  -1.0628686e+01
   7.1747793e+00  -1.0618270e+01
   7.1794671e+00  -1.0609646e+01
   7.1841550e+00  -1.0602811e+01
   7.1888429e+00  -1.0597762e+01
   7.1935307e+00  -1.0594499e+01
   7.1982186e+00  -1.0593019e+01
   7.2029065e+00  -1.0593321e+01
   7.2075943e+00  -1.0595405e+01
   7.2122822e+00  -1.0599268e+01
   7.2169701e+00  -1.0604912e+01
   7.2216579e+00  -1.0612336e+01
   7.2263458e+00  -1.0621539e+01
   7.2310337e+00  -1.0632523e+01
   7.2357215e+00  -1.0645288e+01
   7.2404094e+00  -1.0659834e+01
   7.2450973e+00  -1.0676164e+01
   7.2497851e+00  -1.0694278e+01
   7.2544730e+00  -1.0714178e+01
   7.2591609e+00  -1.0735866e+01
   7.2638487e+00  -1.0759345e+01
   7.2685366e+00  -1.0784617e+01
   7.2732245e+00  -1.0811685e+01
   7.2779123e+00  -1.0840551e+01
   7.2826002e+00  -1.0871218e+01
   7.2872881e+00  -1.0903691e+01
   7.2919759e+00  -1.0937973e+01
   7.2966638e+00  -1.0974066e+01
   7.3013517e+00  -1.1011976e+01
   7.3060395e+00  -1.1051707e+01
   7.3107274e+00  -1.1093261e+01
   7.3154153e+00  -1.1136644e+01
   7.3201031e+00  -1.1181860e+01
   7.3247910e+00  -1.1228913e+01
   7.3294789e+00  -1.1277807e+01
   7.3341667e+00  -1.1328547e+01
   7.3388546e+00  -1.1381137e+01
   7.3435425e+00  -1.1435581e+01
   7.3482303e+00  -1.1491883e+01
   7.3529182e+00  -1.1550046e+01
   7.3576061e+00  -1.1610075e+01
   7.3622939e+00  -1.1671973e+01
   7.3669818e+00  -1.1735741e+01
   7.3716697e+00  -1.1801383e+01
   7.3763575e+00  -1.1868901e+01
   7.3810454e+00  -1.1938295e+01
   7.3857333e+00  -1.2009566e+01
   7.3904211e+00  -1.2082713e+01
   7.3951090e+00  -1.2157737e+01
   7.3997969e+00  -1.2234633e+01
   7.4044847e+00  -1.2313398e+01
   7.4091726e+00  -1.2394028e+01
   7.4138605e+00  -1.2476517e+01
   7.4185483e+00  -1.2560855e+01
   7.4232362e+00  -1.2647033e+01
   7.4279241e+00  -1.2735039e+01
   7.4326119e+00  -1.2824859e+01
   7.4372998e+00  -1.2916475e+01
   7.4419877e+00  -1.3009868e+01
   7.4466755e+00  -1.3105015e+01
   7.4513634e+00  -1.3201889e+01
   7.4560513e+00  -1.3300460e+01
   7.4607391e+00  -1.3400694e+01
   7.4654270e+00  -1.3502551e+01
   7.4701149e+00  -1.3605988e+01
   7.4748027e+00  -1.3710955e+01
   7.4794906e+00  -1.3817397e+01
   7.4841785e+00  -1.3925251e+01
   7.4888663e+00  -1.4034450e+01
   7.4935542e+00  -1.4144915e+01
   7.4982421e+00  -1.4256563e+01
   7.5029299e+00  -1.4369300e+01
   7.5076178e+00  -1.4483022e+01
   7.5123056e+00  -1.4597616e+01
   7.5169935e+00  -1.4712957e+01
   7.5216814e+00  -1.4828909e+01
   7.5263692e+00  -1.4945324e+01
   7.5310571e+00  -1.5062039e+01
   7.5357450e+00  -1.5178879e+01
   7.5404328e+00  -1.5295654e+01
   7.5451207e+00  -1.5412160e+01
   7.5498086e+00  -1.5528176e+01
   7.5544964e+00  -1.5643466e+01
   7.5591843e+00  -1.5757777e+01
   7.5638722e+00  -1.5870842e+01
   7.5685600e+00  -1.5982377e+01
   7.5732479e+00  -1.6092081e+01
   7.5779358e+00  -1.6199641e+01
   7.5826236e+00  -1.6304729e+01
   7.5873115e+00  -1.6407003e+01
   7.5919994e+00  -1.6506113e+01
   7.5966872e+00  -1.6601699e+01
   7.6013751e+00  -1.6693396e+01
   7.6060630e+00  -1.6780834e+01
   7.6107508e+00  -1.6863646e+01
   7.6154387e+00  -1.6941468e+01
   7.6201266e+00  -1.7013944e+01
   7.6248144e+00  -1.7080731e+01
   7.6295023e+00  -1.7141505e+01
   7.6341902e+00  -1.7195961e+01
   7.6388780e+00  -1.7243823e+01
   7.6435659e+00  -1.7284844e+01
   7.6482538e+00  -1.7318814e+01
   7.6529416e+00  -1.7345560e+01
   7.6576295e+00  -1.7364952e+01
   7.6623174e+00  -1.7376903e+01
   7.6670052e+00  -1.7381373e+01
   7.6716931e+00  -1.7378368e+01
   7.6763810e+00  -1.7367939e+01
   7.6810688e+00  -1.7350186e+01
   7.6857567e+00  -1.7325248e+01
   7.6904446e+00  -1.7293308e+01
   7.6951324e+00  -1.7254588e+01
   7.6998203e+00  -1.7209340e+01
   7.7045082e+00  -1.7157849e+01
   7.7091960e+00  -1.7100424e+01
   7.7138839e+00  -1.7037396e+01
   7.7185718e+00  -1.6969111e+01
   7.7232596e+00  -1.6895927e+01
   7.7279475e+00  -1.6818209e+01
   7.7326354e+00  -1.6736326e+01
   7.7373232e+00  -1.6650645e+01
   7.7420111e+00  -1.6561532e+01
   7.7466990e+00  -1.6469344e+01
   7.7513868e+00  -1.6374428e+01
   7.7560747e+00  -1.6277124e+01
   7.7607626e+00  -1.6177755e+01
   7.7654504e+00  -1.6076632e+01
   7.7701383e+00  -1.5974050e+01
   7.7748262e+00  -1.5870291e+01
   7.7795140e+00  -1.5765616e+01
   7.7842019e+00  -1.5660276e+01
   7.7888898e+00  -1.5554501e+01
   7.7935776e+00  -1.5448507e+01
   7.7982655e+00  -1.5342497e+01
   7.8029534e+00  -1.5236655e+01
   7.8076412e+00  -1.5131154e+01
   7.8123291e+00  -1.5026151e+01
   7.8170170e+00  -1.4921793e+01
   7.8217048e+00  -1.4818212e+01
   7.8263927e+00  -1.4715531e+01
   7.8310806e+00  -1.4613858e+01
   7.8357684e+00  -1.4513296e+01
   7.8404563e+00  -1.4413936e+01
   7.8451442e+00  -1.4315860e+01
   7.8498320e+00  -1.4219143e+01
   7.8545199e+00  -1.4123852e+01
   7.8592078e+00  -1.4030046e+01
   7.8638956e+00  -1.3937781e+01
   7.8685835e+00  -1.3847102e+01
   7.8732713e+00  -1.3758054e+01
   7.8779592e+00  -1.3670674e+01
   7.8826471e+00  -1.3584994e+01
   7.8873349e+00  -1.3501045e+01
   7.8920228e+00  -1.3418851e+01
   7.8967107e+00  -1.3338435e+01
   7.9013985e+00  -1.3259815e+01
   7.9060864e+00  -1.3183008e+01
   7.9107743e+00  -1.3108028e+01
   7.9154621e+00  -1.3034885e+01
   7.9201500e+00  -1.2963589e+01
   7.9248379e+00  -1.2894148e+01
   7.9295257e+00  -1.2826567e+01
   7.9342136e+00  -1.2760851e+01
   7.9389015e+00  -1.2697004e+01
   7.9435893e+00  -1.2635026e+01
   7.9482772e+00  -1.2574919e+01
   7.9529651e+00  -1.2516683e+01
   7.9576529e+00  -1.2460317e+01
   7.9623408e+00  -1.2405819e+01
   7.9670287e+00  -1.2353188e+01
   7.9717165e+00  -1.2302420e+01
   7.9764044e+00  -1.2253514e+01
   7.9810923e+00  -1.2206464e+01
   7.9857801e+00  -1.2161268e+01
   7.9904680e+00  -1.2117921e+01
   7.9951559e+00  -1.2076420e+01
   7.9998437e+00  -1.2036759e+01
   8.0045316e+00  -1.1998935e+01
   8.0092195e+00  -1.1962943e+01
   8.0139073e+00  -1.1928779e+01
   8.0185952e+00  -1.1896437e+01
   8.0232831e+00  -1.1865914e+01
   8.0279709e+00  -1.1837205e+01
   8.0326588e+00  -1.1810306e+01
   8.0373467e+00  -1.1785212e+01
   8.0420345e+00  -1.1761920e+01
   8.0467224e+00  -1.1740425e+01
   8.0514103e+00  -1.1720724e+01
   8.0560981e+00  -1.1702813e+01
   8.0607860e+00  -1.1686690e+01
   8.0654739e+00  -1.1672350e+01
   8.0701617e+00  -1.1659790e+01
   8.0748496e+00  -1.1649009e+01
   8.0795375e+00  -1.1640004e+01
   8.0842253e+00  -1.1632771e+01
   8.0889132e+00  -1.1627310e+01
   8.0936011e+00  -1.1623619e+01
   8.0982889e+00  -1.1621696e+01
   8.1029768e+00  -1.1621540e+01
   8.1076647e+00  -1.1623151e+01
   8.1123525e+00  -1.1626526e+01
   8.1170404e+00  -1.1631667e+01
   8.1217283e+00  -1.1638572e+01
   8.1264161e+00  -1.1647243e+01
   8.1311040e+00  -1.1657679e+01
   8.1357919e+00  -1.1669881e+01
   8.1404797e+00  -1.1683850e+01
   8.1451676e+00  -1.1699587e+01
   8.1498555e+00  -1.1717094e+01
   8.1545433e+00  -1.1736372e+01
   8.1592312e+00  -1.1757424e+01
   8.1639191e+00  -1.1780252e+01
   8.1686069e+00  -1.1804857e+01
   8.1732948e+00  -1.1831243e+01
   8.1779827e+00  -1.1859413e+01
   8.1826705e+00  -1.1889369e+01
   8.1873584e+00  -1.1921115e+01
   8.1920463e+00  -1.1954655e+01
   8.1967341e+00  -1.1989991e+01
   8.2014220e+00  -1.2027128e+01
   8.2061099e+00  -1.2066070e+01
   8.2107977e+00  -1.2106820e+01
   8.2154856e+00  -1.2149382e+01
   8.2201735e+00  -1.2193761e+01
   8.2248613e+00  -1.2239961e+01
   8.2295492e+00  -1.2287985e+01
   8.2342370e+00  -1.2337839e+01
   8.2389249e+00  -1.2389525e+01
   8.2436128e+00  -1.2443049e+01
   8.2483006e+00  -1.2498413e+01
   8.2529885e+00  -1.2555621e+01
   8.2576764e+00  -1.2614676e+01
   8.2623642e+00  -1.2675582e+01
   8.2670521e+00  -1.2738340e+01
   8.2717400e+00  -1.2802953e+01
   8.2764278e+00  -1.2869423e+01
   8.2811157e+00  -1.2937750e+01
   8.2858036e+00  -1.3007935e+01
   8.2904914e+00  -1.3079976e+01
   8.2951793e+00  -1.3153872e+01
   8.2998672e+00  -1.3229622e+01
   8.3045550e+00  -1.3307219e+01
   8.3092429e+00  -1.3386661e+01
   8.3139308e+00  -1.3467939e+01
   8.3186186e+00  -1.3551046e+01
   8.3233065e+00  -1.3635971e+01
   8.3279944e+00  -1.3722702e+01
   8.3326822e+00  -1.3811224e+01
   8.3373701e+00  -1.3901520e+01
   8.3420580e+00  -1.3993571e+01
   8.3467458e+00  -1.4087353e+01
   8.3514337e+00  -1.4182839e+01
   8.3561216e+00  -1.4280000e+01
   8.3608094e+00  -1.4378801e+01
   8.3654973e+00  -1.4479203e+01
   8.3701852e+00  -1.4581162e+01
   8.3748730e+00  -1.4684631e+01
   8.3795609e+00  -1.4789552e+01
   8.3842488e+00  -1.4895866e+01
   8.3889366e+00  -1.5003503e+01
   8.3936245e+00  -1.5112389e+01
   8.3983124e+00  -1.5222440e+01
   8.4030002e+00  -1.5333563e+01
   8.4076881e+00  -1.5445656e+01
   8.4123760e+00  -1.5558608e+01
   8.4170638e+00  -1.5672297e+01
   8.4217517e+00  -1.5786588e+01
   8.4264396e+00  -1.5901336e+01
   8.4311274e+00  -1.6016383e+01
   8.4358153e+00  -1.6131555e+01
   8.4405032e+00  -1.6246668e+01
   8.4451910e+00  -1.6361521e+01
   8.4498789e+00  -1.6475899e+01
   8.4545668e+00  -1.6589570e+01
   8.4592546e+00  -1.6702289e+01
   8.4639425e+00  -1.6813793e+01
   8.4686304e+00  -1.6923806e+01
   8.4733182e+00  -1.7032035e+01
   8.4780061e+00  -1.7138173e+01
   8.4826940e+00  -1.7241901e+01
   8.4873818e+00  -1.7342886e+01
   8.4920697e+00  -1.7440786e+01
   8.4967576e+00  -1.7535249e+01
   8.5014454e+00  -1.7625918e+01
   8.5061333e+00  -1.7712434e+01
   8.5108212e+00  -1.7794436e+01
   8.5155090e+00  -1.7871569e+01
   8.5201969e+00  -1.7943483e+01
   8.5248848e+00  -1.8009842e+01
   8.5295726e+00  -1.8070326e+01
   8.5342605e+00  -1.8124635e+01
   8.5389484e+00  -1.8172494e+01
   8.5436362e+00  -1.8213658e+01
   8.5483241e+00  -1.8247915e+01
   8.5530120e+00  -1.8275091e+01
   8.5576998e+00  -1.8295050e+01
   8.5623877e+00  -1.8307702e+01
   8.5670756e+00  -1.8312997e+01
   8.5717634e+00  -1.8310932e+01
   8.5764513e+00  -1.8301550e+01
   8.5811392e+00  -1.8284938e+01
   8.5858270e+00  -1.8261223e+01
   8.5905149e+00  -1.8230576e+01
   8.5952028e+00  -1.8193203e+01
   8.5998906e+00  -1.8149347e+01
   8.6045785e+00  -1.8099276e+01
   8.6092663e+00  -1.8043289e+01
   8.6139542e+00  -1.7981702e+01
   8.6186421e+00  -1.7914851e+01
   8.6233299e+00  -1.7843083e+01
   8.6280178e+00  -1.7766753e+01
   8.6327057e+00  -1.7686220e+01
   8.6373935e+00  -1.7601845e+01
   8.6420814e+00  -1.7513986e+01
   8.6467693e+00  -1.7422994e+01
   8.6514571e+00  -1.7329213e+01
   8.6561450e+00  -1.7232977e+01
   8.6608329e+00  -1.7134607e+01
   8.6655207e+00  -1.7034411e+01
   8.6702086e+00  -1.6932685e+01
   8.6748965e+00  -1.6829707e+01
   8.6795843e+00  -1.6725740e+01
   8.6842722e+00  -1.6621034e+01
   8.6889601e+00  -1.6515821e+01
   8.6936479e+00  -1.6410318e+01
   8.6983358e+00  -1.6304728e+01
   8.7030237e+00  -1.6199237e+01
   8.7077115e+00  -1.6094021e+01
   8.7123994e+00  -1.5989239e+01
   8.7170873e+00  -1.5885038e+01
   8.7217751e+00  -1.5781554e+01
   8.7264630e+00  -1.5678911e+01
   8.7311509e+00  -1.5577221e+01
   8.7358387e+00  -1.5476587e+01
   8.7405266e+00  -1.5377104e+01
   8.7452145e+00  -1.5278855e+01
   8.7499023e+00  -1.5181917e+01
   8.7545902e+00  -1.5086360e+01
   8.7592781e+00  -1.4992245e+01
   8.7639659e+00  -1.4899627e+01
   8.7686538e+00  -1.4808558e+01
   8.7733417e+00  -1.4719080e+01
   8.7780295e+00  -1.4631234e+01
   8.7827174e+00  -1.4545055e+01
   8.7874053e+00  -1.4460571e+01
   8.7920931e+00  -1.4377812e+01
   8.7967810e+00  -1.4296800e+01
   8.8014689e+00  -1.4217555e+01
   8.8061567e+00  -1.4140094e+01
   8.8108446e+00  -1.4064433e+01
   8.8155325e+00  -1.3990584e+01
   8.8202203e+00  -1.3918558e+01
   8.8249082e+00  -1.3848362e+01
   8.8295961e+00  -1.3780004e+01
   8.8342839e+00  -1.3713489e+01
   8.8389718e+00  -1.3648820e+01
   8.8436597e+00  -1.3586001e+01
   8.8483475e+00  -1.3525033e+01
   8.8530354e+00  -1.3465917e+01
   8.8577233e+00  -1.3408652e+01
   8.8624111e+00  -1.3353237e+01
   8.8670990e+00  -1.3299671e+01
   8.8717869e+00  -1.3247952e+01
   8.8764747e+00  -1.3198077e+01
   8.8811626e+00  -1.3150043e+01
   8.8858505e+00  -1.3103847e+01
   8.8905383e+00  -1.3059484e+01
   8.8952262e+00  -1.3016952e+01
   8.8999141e+00  -1.2976246e+01
   8.9046019e+00  -1.2937361e+01
   8.9092898e+00  -1.2900294e+01
   8.9139777e+00  -1.2865041e+01
   8.9186655e+00  -1.2831596e+01
   8.9233534e+00  -1.2799957e+01
   8.9280413e+00  -1.2770117e+01
   8.9327291e+00  -1.2742074e+01
   8.9374170e+00  -1.2715823e+01
   8.9421049e+00  -1.2691360e+01
   8.9467927e+00  -1.2668682e+01
   8.9514806e+00  -1.2647784e+01
   8.9561685e+00  -1.2628663e+01
   8.9608563e+00  -1.2611317e+01
   8.9655442e+00  -1.2595740e+01
   8.9702320e+00  -1.2581932e+01
   8.9749199e+00  -1.2569889e+01
   8.9796078e+00  -1.2559608e+01
   8.9842956e+00  -1.2551087e+01
   8.9889835e+00  -1.2544325e+01
   8.9936714e+00  -1.2539319e+01
   8.9983592e+00  -1.2536068e+01
   9.0030471e+00  -1.2534571e+01
   9.0077350e+00  -1.2534827e+01
   9.0124228e+00  -1.2536834e+01
   9.0171107e+00  -1.2540593e+01
   9.0217986e+00  -1.2546103e+01
   9.0264864e+00  -1.2553365e+01
   9.0311743e+00  -1.2562377e+01
   9.0358622e+00  -1.2573142e+01
   9.0405500e+00  -1.2585660e+01
   9.0452379e+00  -1.2599932e+01
   9.0499258e+00  -1.2615958e+01
   9.0546136e+00  -1.2633742e+01
   9.0593015e+00  -1.2653284e+01
   9.0639894e+00  -1.2674587e+01
   9.0686772e+00  -1.2697652e+01
   9.0733651e+00  -1.2722483e+01
   9.0780530e+00  -1.2749082e+01
   9.0827408e+00  -1.2777451e+01
   9.0874287e+00  -1.2807595e+01
   9.0921166e+00  -1.2839516e+01
   9.0968044e+00  -1.2873218e+01
   9.1014923e+00  -1.2908704e+01
   9.1061802e+00  -1.2945977e+01
   9.1108680e+00  -1.2985043e+01
   9.1155559e+00  -1.3025904e+01
   9.1202438e+00  -1.3068564e+01
   9.1249316e+00  -1.3113028e+01
   9.1296195e+00  -1.3159300e+01
   9.1343074e+00  -1.3207383e+01
   9.1389952e+00  -1.3257281e+01
   9.1436831e+00  -1.3308998e+01
   9.1483710e+00  -1.3362538e+01
   9.1530588e+00  -1.3417905e+01
   9.1577467e+00  -1.3475101e+01
   9.1624346e+00  -1.3534129e+01
   9.1671224e+00  -1.3594992e+01
   9.1718103e+00  -1.3657692e+01
   9.1764982e+00  -1.3722231e+01
   9.1811860e+00  -1.3788610e+01
   9.1858739e+00  -1.3856829e+01
   9.1905618e+00  -1.3926888e+01
   9.1952496e+00  -1.3998786e+01
   9.1999375e+00  -1.4072520e+01
   9.2046254e+00  -1.4148087e+01
   9.2093132e+00  -1.4225482e+01
   9.2140011e+00  -1.4304700e+01
   9.2186890e+00  -1.4385733e+01
   9.2233768e+00  -1.4468572e+01
   9.2280647e+00  -1.4553205e+01
   9.2327526e+00  -1.4639619e+01
   9.2374404e+00  -1.4727799e+01
   9.2421283e+00  -1.4817725e+01
   9.2468162e+00  -1.4909378e+01
   9.2515040e+00  -1.5002732e+01
   9.2561919e+00  -1.5097759e+01
   9.2608798e+00  -1.5194428e+01
   9.2655676e+00  -1.5292703e+01
   9.2702555e+00  -1.5392544e+01
   9.2749434e+00  -1.5493904e+01
   9.2796312e+00  -1.5596733e+01
   9.2843191e+00  -1.5700974e+01
   9.2890070e+00  -1.5806564e+01
   9.2936948e+00  -1.5913432e+01
   9.2983827e+00  -1.6021501e+01
   9.3030706e+00  -1.6130684e+01
   9.3077584e+00  -1.6240887e+01
   9.3124463e+00  -1.6352006e+01
   9.3171342e+00  -1.6463926e+01
   9.3218220e+00  -1.6576523e+01
   9.3265099e+00  -1.6689660e+01
   9.3311977e+00  -1.6803190e+01
   9.3358856e+00  -1.6916951e+01
   9.3405735e+00  -1.7030769e+01
   9.3452613e+00  -1.7144456e+01
   9.3499492e+00  -1.7257810e+01
   9.3546371e+00  -1.7370613e+01
   9.3593249e+00  -1.7482634e+01
   9.3640128e+00  -1.7593624e+01
   9.3687007e+00  -1.7703323e+01
   9.3733885e+00  -1.7811451e+01


==> fig/data/gk_gamma4.dat <==
  -9.3780764e+00  -1.4961117e+01
  -9.3733885e+00  -1.4849865e+01
  -9.3687007e+00  -1.4730794e+01
  -9.3640128e+00  -1.4604689e+01
  -9.3593249e+00  -1.4472332e+01
  -9.3546371e+00  -1.4334485e+01
  -9.3499492e+00  -1.4191887e+01
  -9.3452613e+00  -1.4045240e+01
  -9.3405735e+00  -1.3895210e+01
  -9.3358856e+00  -1.3742422e+01
  -9.3311977e+00  -1.3587457e+01
  -9.3265099e+00  -1.3430852e+01
  -9.3218220e+00  -1.3273098e+01
  -9.3171342e+00  -1.3114645e+01
  -9.3124463e+00  -1.2955901e+01
  -9.3077584e+00  -1.2797232e+01
  -9.3030706e+00  -1.2638970e+01
  -9.2983827e+00  -1.2481410e+01
  -9.2936948e+00  -1.2324814e+01
  -9.2890070e+00  -1.2169414e+01
  -9.2843191e+00  -1.2015415e+01
  -9.2796312e+00  -1.1862999e+01
  -9.2749434e+00  -1.1712321e+01
  -9.2702555e+00  -1.1563518e+01
  -9.2655676e+00  -1.1416708e+01
  -9.2608798e+00  -1.1271992e+01
  -9.2561919e+00  -1.1129457e+01
  -9.2515040e+00  -1.0989175e+01
  -9.2468162e+00  -1.0851207e+01
  -9.2421283e+00  -1.0715604e+01
  -9.2374404e+00  -1.0582407e+01
  -9.2327526e+00  -1.0451648e+01
  -9.2280647e+00  -1.0323353e+01
  -9.2233768e+00  -1.0197541e+01
  -9.2186890e+00  -1.0074225e+01
  -9.2140011e+00  -9.9534133e+00
  -9.2093132e+00  -9.8351100e+00
  -9.2046254e+00  -9.7193156e+00
  -9.1999375e+00  -9.6060270e+00
  -9.1952496e+00  -9.4952386e+00
  -9.1905618e+00  -9.3869423e+00
  -9.1858739e+00  -9.2811279e+00
  -9.1811860e+00  -9.1777835e+00
  -9.1764982e+00  -9.0768958e+00
  -9.1718103e+00  -8.9784503e+00
  -9.1671224e+00  -8.8824316e+00
  -9.1624346e+00  -8.7888234e+00
  -9.1577467e+00  -8.6976087e+00
  -9.1530588e+00  -8.6087704e+00
  -9.1483710e+00  -8.5222906e+00
  -9.1436831e+00  -8.4381517e+00
  -9.1389952e+00  -8.3563355e+00
  -9.1343074e+00  -8.2768242e+00
  -9.1296195e+00  -8.1995998e+00
  -9.1249316e+00  -8.1246446e+00
  -9.1202438e+00  -8.0519411e+00
  -9.1155559e+00  -7.9814719e+00
  -9.1108680e+00  -7.9132200e+00
  -9.1061802e+00  -7.8471687e+00
  -9.1014923e+00  -7.7833019e+00
  -9.0968044e+00  -7.7216036e+00
  -9.0921166e+00  -7.6620584e+00
  -9.0874287e+00  -7.6046513e+00
  -9.0827408e+00  -7.5493678e+00
  -9.0780530e+00  -7.4961939e+00
  -9.0733651e+00  -7.4451161e+00
  -9.0686772e+00  -7.3961214e+00
  -9.0639894e+00  -7.3491973e+00
  -9.0593015e+00  -7.3043319e+00
  -9.0546136e+00  -7.2615139e+00
  -9.0499258e+00  -7.2207324e+00
  -9.0452379e+00  -7.1819772e+00
  -9.0405500e+00  -7.1452384e+00
  -9.0358622e+00  -7.1105070e+00
  -9.0311743e+00  -7.0777743e+00
  -9.0264864e+00  -7.0470323e+00
  -9.0217986e+00  -7.0182736e+00
  -9.0171107e+00  -6.9914911e+00
  -9.0124228e+00  -6.9666786e+00
  -9.0077350e+00  -6.9438303e+00
  -9.0030471e+00  -6.9229409e+00
  -8.9983592e+00  -6.9040058e+00
  -8.9936714e+00  -6.8870208e+00
  -8.9889835e+00  -6.8719825e+00
  -8.9842956e+00  -6.8588878e+00
  -8.9796078e+00  -6.8477344e+00
  -8.9749199e+00  -6.8385204e+00
  -8.9702320e+00  -6.8312446e+00
  -8.9655442e+00  -6.8259061e+00
  -8.9608563e+00  -6.8225048e+00
  -8.9561685e+00  -6.8210411e+00
  -8.9514806e+00  -6.8215160e+00
  -8.9467927e+00  -6.8239311e+00
  -8.9421049e+00  -6.8282882e+00
  -8.9374170e+00  -6.8345902e+00
  -8.9327291e+00  -6.8428403e+00
  -8.9280413e+00  -6.8530421e+00
  -8.9233534e+00  -6.8652001e+00
  -8.9186655e+00  -6.8793191e+00
  -8.9139777e+00  -6.8954045e+00
  -8.9092898e+00  -6.9134626e+00
  -8.9046019e+00  -6.9334997e+00
  -8.8999141e+00  -6.9555231e+00
  -8.8952262e+00  -6.9795406e+00
  -8.8905383e+00  -7.0055603e+00
  -8.8858505e+00  -7.0335913e+00
  -8.8811626e+00  -7.0636428e+00
  -8.8764747e+00  -7.0957249e+00
  -8.8717869e+00  -7.1298481e+00
  -8.8670990e+00  -7.1660236e+00
  -8.8624111e+00  -7.2042630e+00
  -8.8577233e+00  -7.2445784e+00
  -8.8530354e+00  -7.2869826e+00
  -8.8483475e+00  -7.3314890e+00
  -8.8436597e+00  -7.3781112e+00
  -8.8389718e+00  -7.4268637e+00
  -8.8342839e+00  -7.4777611e+00
  -8.8295961e+00  -7.5308188e+00
  -8.8249082e+00  -7.5860525e+00
  -8.8202203e+00  -7.6434785e+00
  -8.8155325e+00  -7.7031132e+00
  -8.8108446e+00  -7.7649738e+00
  -8.8061567e+00  -7.8290774e+00
  -8.8014689e+00  -7.8954417e+00
  -8.7967810e+00  -7.9640847e+00
  -8.7920931e+00  -8.0350243e+00
  -8.7874053e+00  -8.1082788e+00
  -8.7827174e+00  -8.1838665e+00
  -8.7780295e+00  -8.2618057e+00
  -8.7733417e+00  -8.3421145e+00
  -8.7686538e+00  -8.4248109e+00
  -8.7639659e+00  -8.5099125e+00
  -8.7592781e+00  -8.5974365e+00
  -8.7545902e+00  -8.6873994e+00
  -8.7499023e+00  -8.7798169e+00
  -8.7452145e+00  -8.8747038e+00
  -8.7405266e+00  -8.9720736e+00
  -8.7358387e+00  -9.0719382e+00
  -8.7311509e+00  -9.1743081e+00
  -8.7264630e+00  -9.2791913e+00
  -8.7217751e+00  -9.3865935e+00
  -8.7170873e+00  -9.4965178e+00
  -8.7123994e+00  -9.6089635e+00
  -8.7077115e+00  -9.7239265e+00
  -8.7030237e+00  -9.8413980e+00
  -8.6983358e+00  -9.9613642e+00
  -8.6936479e+00  -1.0083806e+01
  -8.6889601e+00  -1.0208696e+01
  -8.6842722e+00  -1.0336002e+01
  -8.6795843e+00  -1.0465681e+01
  -8.6748965e+00  -1.0597682e+01
  -8.6702086e+00  -1.0731941e+01
  -8.6655207e+00  -1.0868385e+01
  -8.6608329e+00  -1.1006923e+01
  -8.6561450e+00  -1.1147453e+01
  -8.6514571e+00  -1.1289853e+01
  -8.6467693e+00  -1.1433983e+01
  -8.6420814e+00  -1.1579682e+01
  -8.6373935e+00  -1.1726764e+01
  -8.6327057e+00  -1.1875019e+01
  -8.6280178e+00  -1.2024209e+01
  -8.6233299e+00  -1.2174064e+01
  -8.6186421e+00  -1.2324280e+01
  -8.6139542e+00  -1.2474518e+01
  -8.6092663e+00  -1.2624402e+01
  -8.6045785e+00  -1.2773512e+01
  -8.5998906e+00  -1.2921389e+01
  -8.5952028e+00  -1.3067528e+01
  -8.5905149e+00  -1.3211379e+01
  -8.5858270e+00  -1.3352346e+01
  -8.5811392e+00  -1.3489793e+01
  -8.5764513e+00  -1.3623038e+01
  -8.5717634e+00  -1.3751364e+01
  -8.5670756e+00  -1.3874021e+01
  -8.5623877e+00  -1.3990232e+01
  -8.5576998e+00  -1.4099206e+01
  -8.5530120e+00  -1.4200147e+01
  -8.5483241e+00  -1.4292267e+01
  -8.5436362e+00  -1.4374802e+01
  -8.5389484e+00  -1.4447025e+01
  -8.5342605e+00  -1.4508265e+01
  -8.5295726e+00  -1.4557925e+01
  -8.5248848e+00  -1.4595494e+01
  -8.5201969e+00  -1.4620564e+01
  -8.5155090e+00  -1.4632843e+01
  -8.5108212e+00  -1.4632159e+01
  -8.5061333e+00  -1.4618472e+01
  -8.5014454e+00  -1.4591870e+01
  -8.4967576e+00  -1.4552569e+01
  -8.4920697e+00  -1.4500905e+01
  -8.4873818e+00  -1.4437325e+01
  -8.4826940e+00  -1.4362373e+01
  -8.4780061e+00  -1.4276674e+01
  -8.4733182e+00  -1.4180923e+01
  -8.4686304e+00  -1.4075861e+01
  -8.4639425e+00  -1.3962264e+01
  -8.4592546e+00  -1.3840923e+01
  -8.4545668e+00  -1.3712634e+01
  -8.4498789e+00  -1.3578186e+01
  -8.4451910e+00  -1.3438344e+01
  -8.4405032e+00  -1.3293849e+01
  -8.4358153e+00  -1.3145404e+01
  -8.4311274e+00  -1.2993677e+01
  -8.4264396e+00  -1.2839289e+01
  -8.4217517e+00  -1.2682818e+01
  -8.4170638e+00  -1.2524799e+01
  -8.4123760e+00  -1.2365719e+01
  -8.4076881e+00  -1.2206025e+01
  -8.4030002e+00  -1.2046118e+01
  -8.3983124e+00  -1.1886362e+01
  -8.3936245e+00  -1.1727082e+01
  -8.3889366e+00  -1.1568571e+01
  -8.3842488e+00  -1.1411085e+01
  -8.3795609e+00  -1.1254852e+01
  -8.3748730e+00  -1.1100075e+01
  -8.3701852e+00  -1.0946929e+01
  -8.3654973e+00  -1.0795567e+01
  -8.3608094e+00  -1.0646123e+01
  -8.3561216e+00  -1.0498711e+01
  -8.3514337e+00  -1.0353430e+01
  -8.3467458e+00  -1.0210363e+01
  -8.3420580e+00  -1.0069580e+01
  -8.3373701e+00  -9.9311396e+00
  -8.3326822e+00  -9.7950907e+00
  -8.3279944e+00  -9.6614720e+00
  -8.3233065e+00  -9.5303143e+00
  -8.3186186e+00  -9.4016414e+00
  -8.3139308e+00  -9.2754705e+00
  -8.3092429e+00  -9.1518137e+00
  -8.3045550e+00  -9.0306781e+00
  -8.2998672e+00  -8.9120663e+00
  -8.2951793e+00  -8.7959778e+00
  -8.2904914e+00  -8.6824087e+00
  -8.2858036e+00  -8.5713522e+00
  -8.2811157e+00  -8.4627995e+00
  -8.2764278e+00  -8.3567397e+00
  -8.2717400e+00  -8.2531602e+00
  -8.2670521e+00  -8.1520472e+00
  -8.2623642e+00  -8.0533856e+00
  -8.2576764e+00  -7.9571593e+00
  -8.2529885e+00  -7.8633518e+00
  -8.2483006e+00  -7.7719456e+00
  -8.2436128e+00  -7.6829232e+00
  -8.2389249e+00  -7.5962665e+00
  -8.2342370e+00  -7.5119574e+00
  -8.2295492e+00  -7.4299777e+00
  -8.2248613e+00  -7.3503091e+00
  -8.2201735e+00  -7.2729336e+00
  -8.2154856e+00  -7.1978333e+00
  -8.2107977e+00  -7.1249904e+00
  -8.2061099e+00  -7.0543874e+00
  -8.2014220e+00  -6.9860073e+00
  -8.1967341e+00  -6.9198333e+00
  -8.1920463e+00  -6.8558491e+00
  -8.1873584e+00  -6.7940387e+00
  -8.1826705e+00  -6.7343865e+00
  -8.1779827e+00  -6.6768777e+00
  -8.1732948e+00  -6.6214977e+00
  -8.1686069e+00  -6.5682324e+00
  -8.1639191e+00  -6.5170683e+00
  -8.1592312e+00  -6.4679926e+00
  -8.1545433e+00  -6.4209926e+00
  -8.1498555e+00  -6.3760566e+00
  -8.1451676e+00  -6.3331731e+00
  -8.1404797e+00  -6.2923314e+00
  -8.1357919e+00  -6.2535214e+00
  -8.1311040e+00  -6.2167332e+00
  -8.1264161e+00  -6.1819578e+00
  -8.1217283e+00  -6.1491867e+00
  -8.1170404e+00  -6.1184120e+00
  -8.1123525e+00  -6.0896262e+00
  -8.1076647e+00  -6.0628225e+00
  -8.1029768e+00  -6.0379946e+00
  -8.0982889e+00  -6.0151370e+00
  -8.0936011e+00  -5.9942444e+00
  -8.0889132e+00  -5.9753123e+00
  -8.0842253e+00  -5.9583368e+00
  -8.0795375e+00  -5.9433145e+00
  -8.0748496e+00  -5.9302425e+00
  -8.0701617e+00  -5.9191185e+00
  -8.0654739e+00  -5.9099409e+00
  -8.0607860e+00  -5.9027085e+00
  -8.0560981e+00  -5.8974208e+00
  -8.0514103e+00  -5.8940777e+00
  -8.0467224e+00  -5.8926799e+00
  -8.0420345e+00  -5.8932284e+00
  -8.0373467e+00  -5.8957251e+00
  -8.0326588e+00  -5.9001720e+00
  -8.0279709e+00  -5.9065722e+00
  -8.0232831e+00  -5.9149290e+00
  -8.0185952e+00  -5.9252464e+00
  -8.0139073e+00  -5.9375289e+00
  -8.0092195e+00  -5.9517818e+00
  -8.0045316e+00  -5.9680105e+00
  -7.9998437e+00  -5.9862216e+00
  -7.9951559e+00  -6.0064217e+00
  -7.9904680e+00  -6.0286183e+00
  -7.9857801e+00  -6.0528194e+00
  -7.9810923e+00  -6.0790335e+00
  -7.9764044e+00  -6.1072699e+00
  -7.9717165e+00  -6.1375381e+00
  -7.9670287e+00  -6.1698484e+00
  -7.9623408e+00  -6.2042118e+00
  -7.9576529e+00  -6.2406395e+00
  -7.9529651e+00  -6.2791436e+00
  -7.9482772e+00  -6.3197366e+00
  -7.9435893e+00  -6.3624314e+00
  -7.9389015e+00  -6.4072418e+00
  -7.9342136e+00  -6.4541817e+00
  -7.9295257e+00  -6.5032660e+00
  -7.9248379e+00  -6.5545096e+00
  -7.9201500e+00  -6.6079282e+00
  -7.9154621e+00  -6.6635379e+00
  -7.9107743e+00  -6.7213552e+00
  -7.9060864e+00  -6.7813971e+00
  -7.9013985e+00  -6.8436808e+00
  -7.8967107e+00  -6.9082240e+00
  -7.8920228e+00  -6.9750445e+00
  -7.8873349e+00  -7.0441608e+00
  -7.8826471e+00  -7.1155910e+00
  -7.8779592e+00  -7.1893537e+00
  -7.8732713e+00  -7.2654675e+00
  -7.8685835e+00  -7.3439508e+00
  -7.8638956e+00  -7.4248221e+00
  -7.8592078e+00  -7.5080995e+00
  -7.8545199e+00  -7.5938008e+00
  -7.8498320e+00  -7.6819431e+00
  -7.8451442e+00  -7.7725432e+00
  -7.8404563e+00  -7.8656166e+00
  -7.8357684e+00  -7.9611780e+00
  -7.8310806e+00  -8.0592408e+00
  -7.8263927e+00  -8.1598166e+00
  -7.8217048e+00  -8.2629153e+00
  -7.8170170e+00  -8.3685446e+00
  -7.8123291e+00  -8.4767095e+00
  -7.8076412e+00  -8.5874120e+00
  -7.8029534e+00  -8.7006505e+00
  -7.7982655e+00  -8.8164195e+00
  -7.7935776e+00  -8.9347087e+00
  -7.7888898e+00  -9.0555024e+00
  -7.7842019e+00  -9.1787790e+00
  -7.7795140e+00  -9.3045095e+00
  -7.7748262e+00  -9.4326574e+00
  -7.7701383e+00  -9.5631769e+00
  -7.7654504e+00  -9.6960121e+00
  -7.7607626e+00  -9.8310957e+00
  -7.7560747e+00  -9.9683475e+00
  -7.7513868e+00  -1.0107673e+01
  -7.7466990e+00  -1.0248960e+01
  -7.7420111e+00  -1.0392081e+01
  -7.7373232e+00  -1.0536886e+01
  -7.7326354e+00  -1.0683203e+01
  -7.7279475e+00  -1.0830836e+01
  -7.7232596e+00  -1.0979563e+01
  -7.7185718e+00  -1.1129130e+01
  -7.7138839e+00  -1.1279252e+01
  -7.7091960e+00  -1.1429609e+01
  -7.7045082e+00  -1.1579843e+01
  -7.6998203e+00  -1.1729557e+01
  -7.6951324e+00  -1.1878311e+01
  -7.6904446e+00  -1.2025621e+01
  -7.6857567e+00  -1.2170959e+01
  -7.6810688e+00  -1.2313751e+01
  -7.6763810e+00  -1.2453375e+01
  -7.6716931e+00  -1.2589169e+01
  -7.6670052e+00  -1.2720429e+01
  -7.6623174e+00  -1.2846412e+01
  -7.6576295e+00  -1.2966347e+01
  -7.6529416e+00  -1.3079443e+01
  -7.6482538e+00  -1.3184894e+01
  -7.6435659e+00  -1.3281897e+01
  -7.6388780e+00  -1.3369663e+01
  -7.6341902e+00  -1.3447432e+01
  -7.6295023e+00  -1.3514493e+01
  -7.6248144e+00  -1.3570199e+01
  -7.6201266e+00  -1.3613982e+01
  -7.6154387e+00  -1.3645371e+01
  -7.6107508e+00  -1.3664007e+01
  -7.6060630e+00  -1.3669648e+01
  -7.6013751e+00  -1.3662185e+01
  -7.5966872e+00  -1.3641636e+01
  -7.5919994e+00  -1.3608154e+01
  -7.5873115e+00  -1.3562017e+01
  -7.5826236e+00  -1.3503620e+01
  -7.5779358e+00  -1.3433465e+01
  -7.5732479e+00  -1.3352147e+01
  -7.5685600e+00  -1.3260333e+01
  -7.5638722e+00  -1.3158753e+01
  -7.5591843e+00  -1.3048176e+01
  -7.5544964e+00  -1.2929397e+01
  -7.5498086e+00  -1.2803222e+01
  -7.5451207e+00  -1.2670453e+01
  -7.5404328e+00  -1.2531877e+01
  -7.5357450e+00  -1.2388256e+01
  -7.5310571e+00  -1.2240322e+01
  -7.5263692e+00  -1.2088767e+01
  -7.5216814e+00  -1.1934241e+01
  -7.5169935e+00  -1.1777350e+01
  -7.5123056e+00  -1.1618655e+01
  -7.5076178e+00  -1.1458671e+01
  -7.5029299e+00  -1.1297867e+01
  -7.4982421e+00  -1.1136670e+01
  -7.4935542e+00  -1.0975465e+01
  -7.4888663e+00  -1.0814598e+01
  -7.4841785e+00  -1.0654378e+01
  -7.4794906e+00  -1.0495080e+01
  -7.4748027e+00  -1.0336947e+01
  -7.4701149e+00  -1.0180195e+01
  -7.4654270e+00  -1.0025011e+01
  -7.4607391e+00  -9.8715600e+00
  -7.4560513e+00  -9.7199851e+00
  -7.4513634e+00  -9.5704093e+00
  -7.4466755e+00  -9.4229385e+00
  -7.4419877e+00  -9.2776629e+00
  -7.4372998e+00  -9.1346587e+00
  -7.4326119e+00  -8.9939895e+00
  -7.4279241e+00  -8.8557081e+00
  -7.4232362e+00  -8.7198572e+00
  -7.4185483e+00  -8.5864710e+00
  -7.4138605e+00  -8.4555761e+00
  -7.4091726e+00  -8.3271924e+00
  -7.4044847e+00  -8.2013337e+00
  -7.3997969e+00  -8.0780089e+00
  -7.3951090e+00  -7.9572223e+00
  -7.3904211e+00  -7.8389743e+00
  -7.3857333e+00  -7.7232620e+00
  -7.3810454e+00  -7.6100795e+00
  -7.3763575e+00  -7.4994185e+00
  -7.3716697e+00  -7.3912686e+00
  -7.3669818e+00  -7.2856176e+00
  -7.3622939e+00  -7.1824518e+00
  -7.3576061e+00  -7.0817562e+00
  -7.3529182e+00  -6.9835149e+00
  -7.3482303e+00  -6.8877112e+00
  -7.3435425e+00  -6.7943276e+00
  -7.3388546e+00  -6.7033464e+00
  -7.3341667e+00  -6.6147493e+00
  -7.3294789e+00  -6.5285179e+00
  -7.3247910e+00  -6.4446339e+00
  -7.3201031e+00  -6.3630786e+00
  -7.3154153e+00  -6.2838337e+00
  -7.3107274e+00  -6.2068809e+00
  -7.3060395e+00  -6.1322021e+00
  -7.3013517e+00  -6.0597796e+00
  -7.2966638e+00  -5.9895958e+00
  -7.2919759e+00  -5.9216336e+00
  -7.2872881e+00  -5.8558764e+00
  -7.2826002e+00  -5.7923077e+00
  -7.2779123e+00  -5.7309117e+00
  -7.2732245e+00  -5.6716729e+00
  -7.2685366e+00  -5.6145766e+00
  -7.2638487e+00  -5.5596083e+00
  -7.2591609e+00  -5.5067540e+00
  -7.2544730e+00  -5.4560005e+00
  -7.2497851e+00  -5.4073350e+00
  -7.2450973e+00  -5.3607451e+00
  -7.2404094e+00  -5.3162193e+00
  -7.2357215e+00  -5.2737463e+00
  -7.2310337e+00  -5.2333155e+00
  -7.2263458e+00  -5.1949171e+00
  -7.2216579e+00  -5.1585415e+00
  -7.2169701e+00  -5.1241799e+00
  -7.2122822e+00  -5.0918240e+00
  -7.2075943e+00  -5.0614661e+00
  -7.2029065e+00  -5.0330990e+00
  -7.1982186e+00  -5.0067164e+00
  -7.1935307e+00  -4.9823120e+00
  -7.1888429e+00  -4.9598806e+00
  -7.1841550e+00  -4.9394174e+00
  -7.1794671e+00  -4.9209180e+00
  -7.1747793e+00  -4.9043788e+00
  -7.1700914e+00  -4.8897967e+00
  -7.1654035e+00  -4.8771692e+00
  -7.1607157e+00  -4.8664943e+00
  -7.1560278e+00  -4.8577706e+00
  -7.1513399e+00  -4.8509974e+00
  -7.1466521e+00  -4.8461744e+00
  -7.1419642e+00  -4.8433020e+00
  -7.1372763e+00  -4.8423810e+00
  -7.1325885e+00  -4.8434129e+00
  -7.1279006e+00  -4.8463998e+00
  -7.1232128e+00  -4.8513444e+00
  -7.1185249e+00  -4.8582499e+00
  -7.1138370e+00  -4.8671200e+00
  -7.1091492e+00  -4.8779591e+00
  -7.1044613e+00  -4.8907721e+00
  -7.0997734e+00  -4.9055646e+00
  -7.0950856e+00  -4.9223427e+00
  -7.0903977e+00  -4.9411130e+00
  -7.0857098e+00  -4.9618828e+00
  -7.0810220e+00  -4.9846599e+00
  -7.0763341e+00  -5.0094528e+00
  -7.0716462e+00  -5.0362705e+00
  -7.0669584e+00  -5.0651224e+00
  -7.0622705e+00  -5.0960188e+00
  -7.0575826e+00  -5.1289704e+00
  -7.0528948e+00  -5.1639885e+00
  -7.0482069e+00  -5.2010849e+00
  -7.0435190e+00  -5.2402721e+00
  -7.0388312e+00  -5.2815630e+00
  -7.0341433e+00  -5.3249713e+00
  -7.0294554e+00  -5.3705109e+00
  -7.0247676e+00  -5.4181965e+00
  -7.0200797e+00  -5.4680431e+00
  -7.0153918e+00  -5.5200665e+00
  -7.0107040e+00  -5.5742827e+00
  -7.0060161e+00  -5.6307083e+00
  -7.0013282e+00  -5.6893602e+00
  -6.9966404e+00  -5.7502559e+00
  -6.9919525e+00  -5.8134131e+00
  -6.9872646e+00  -5.8788499e+00
  -6.9825768e+00  -5.9465846e+00
  -6.9778889e+00  -6.0166360e+00
  -6.9732010e+00  -6.0890226e+00
  -6.9685132e+00  -6.1637635e+00
  -6.9638253e+00  -6.2408774e+00
  -6.9591374e+00  -6.3203831e+00
  -6.9544496e+00  -6.4022992e+00
  -6.9497617e+00  -6.4866440e+00
  -6.9450738e+00  -6.5734353e+00
  -6.9403860e+00  -6.6626903e+00
  -6.9356981e+00  -6.7544256e+00
  -6.9310102e+00  -6.8486566e+00
  -6.9263224e+00  -6.9453975e+00
  -6.9216345e+00  -7.0446611e+00
  -6.9169466e+00  -7.1464586e+00
  -6.9122588e+00  -7.2507988e+00
  -6.9075709e+00  -7.3576883e+00
  -6.9028830e+00  -7.4671307e+00
  -6.8981952e+00  -7.5791264e+00
  -6.8935073e+00  -7.6936718e+00
  -6.8888194e+00  -7.8107589e+00
  -6.8841316e+00  -7.9303745e+00
  -6.8794437e+00  -8.0524998e+00
  -6.8747558e+00  -8.1771090e+00
  -6.8700680e+00  -8.3041688e+00
  -6.8653801e+00  -8.4336373e+00
  -6.8606922e+00  -8.5654628e+00
  -6.8560044e+00  -8.6995825e+00
  -6.8513165e+00  -8.8359210e+00
  -6.8466286e+00  -8.9743891e+00
  -6.8419408e+00  -9.1148818e+00
  -6.8372529e+00  -9.2572764e+00
  -6.8325650e+00  -9.4014308e+00
  -6.8278772e+00  -9.5471810e+00
  -6.8231893e+00  -9.6943392e+00
  -6.8185014e+00  -9.8426907e+00
  -6.8138136e+00  -9.9919919e+00
  -6.8091257e+00  -1.0141968e+01
  -6.8044378e+00  -1.0292308e+01
  -6.7997500e+00  -1.0442666e+01
  -6.7950621e+00  -1.0592654e+01
  -6.7903742e+00  -1.0741845e+01
  -6.7856864e+00  -1.0889766e+01
  -6.7809985e+00  -1.1035898e+01
  -6.7763106e+00  -1.1179676e+01
  -6.7716228e+00  -1.1320489e+01
  -6.7669349e+00  -1.1457681e+01
  -6.7622471e+00  -1.1590551e+01
  -6.7575592e+00  -1.1718362e+01
  -6.7528713e+00  -1.1840342e+01
  -6.7481835e+00  -1.1955694e+01
  -6.7434956e+00  -1.2063606e+01
  -6.7388077e+00  -1.2163261e+01
  -6.7341199e+00  -1.2253852e+01
  -6.7294320e+00  -1.2334599e+01
  -6.7247441e+00  -1.2404763e+01
  -6.7200563e+00  -1.2463664e+01
  -6.7153684e+00  -1.2510701e+01
  -6.7106805e+00  -1.2545363e+01
  -6.7059927e+00  -1.2567250e+01
  -6.7013048e+00  -1.2576080e+01
  -6.6966169e+00  -1.2571701e+01
  -6.6919291e+00  -1.2554093e+01
  -6.6872412e+00  -1.2523373e+01
  -6.6825533e+00  -1.2479784e+01
  -6.6778655e+00  -1.2423697e+01
  -6.6731776e+00  -1.2355591e+01
  -6.6684897e+00  -1.2276043e+01
  -6.6638019e+00  -1.2185714e+01
  -6.6591140e+00  -1.2085326e+01
  -6.6544261e+00  -1.1975652e+01
  -6.6497383e+00  -1.1857491e+01
  -6.6450504e+00  -1.1731658e+01
  -6.6403625e+00  -1.1598969e+01
  -6.6356747e+00  -1.1460226e+01
  -6.6309868e+00  -1.1316209e+01
  -6.6262989e+00  -1.1167666e+01
  -6.6216111e+00  -1.1015308e+01
  -6.6169232e+00  -1.0859803e+01
  -6.6122353e+00  -1.0701778e+01
  -6.6075475e+00  -1.0541808e+01
  -6.6028596e+00  -1.0380427e+01
  -6.5981717e+00  -1.0218119e+01
  -6.5934839e+00  -1.0055325e+01
  -6.5887960e+00  -9.8924438e+00
  -6.5841081e+00  -9.7298331e+00
  -6.5794203e+00  -9.5678131e+00
  -6.5747324e+00  -9.4066685e+00
  -6.5700445e+00  -9.2466516e+00
  -6.5653567e+00  -9.0879851e+00
  -6.5606688e+00  -8.9308640e+00
  -6.5559809e+00  -8.7754588e+00
  -6.5512931e+00  -8.6219178e+00
  -6.5466052e+00  -8.4703688e+00
  -6.5419173e+00  -8.3209216e+00
  -6.5372295e+00  -8.1736697e+00
  -6.5325416e+00  -8.0286924e+00
  -6.5278537e+00  -7.8860558e+00
  -6.5231659e+00  -7.7458146e+00
  -6.5184780e+00  -7.6080134e+00
  -6.5137901e+00  -7.4726879e+00
  -6.5091023e+00  -7.3398658e+00
  -6.5044144e+00  -7.2095679e+00
  -6.4997265e+00  -7.0818089e+00
  -6.4950387e+00  -6.9565982e+00
  -6.4903508e+00  -6.8339406e+00
  -6.4856629e+00  -6.7138367e+00
  -6.4809751e+00  -6.5962840e+00
  -6.4762872e+00  -6.4812766e+00
  -6.4715993e+00  -6.3688062e+00
  -6.4669115e+00  -6.2588624e+00
  -6.4622236e+00  -6.1514329e+00
  -6.4575357e+00  -6.0465037e+00
  -6.4528479e+00  -5.9440598e+00
  -6.4481600e+00  -5.8440849e+00
  -6.4434721e+00  -5.7465621e+00
  -6.4387843e+00  -5.6514738e+00
  -6.4340964e+00  -5.5588017e+00
  -6.4294085e+00  -5.4685274e+00
  -6.4247207e+00  -5.3806321e+00
  -6.4200328e+00  -5.2950971e+00
  -6.4153449e+00  -5.2119035e+00
  -6.4106571e+00  -5.1310326e+00
  -6.4059692e+00  -5.0524658e+00
  -6.4012814e+00  -4.9761845e+00
  -6.3965935e+00  -4.9021708e+00
  -6.3919056e+00  -4.8304067e+00
  -6.3872178e+00  -4.7608749e+00
  -6.3825299e+00  -4.6935582e+00
  -6.3778420e+00  -4.6284400e+00
  -6.3731542e+00  -4.5655041e+00
  -6.3684663e+00  -4.5047348e+00
  -6.3637784e+00  -4.4461169e+00
  -6.3590906e+00  -4.3896356e+00
  -6.3544027e+00  -4.3352768e+00
  -6.3497148e+00  -4.2830269e+00
  -6.3450270e+00  -4.2328728e+00
  -6.3403391e+00  -4.1848019e+00
  -6.3356512e+00  -4.1388022e+00
  -6.3309634e+00  -4.0948625e+00
  -6.3262755e+00  -4.0529717e+00
  -6.3215876e+00  -4.0131198e+00
  -6.3168998e+00  -3.9752970e+00
  -6.3122119e+00  -3.9394942e+00
  -6.3075240e+00  -3.9057030e+00
  -6.3028362e+00  -3.8739154e+00
  -6.2981483e+00  -3.8441240e+00
  -6.2934604e+00  -3.8163222e+00
  -6.2887726e+00  -3.7905037e+00
  -6.2840847e+00  -3.7666629e+00
  -6.2793968e+00  -3.7447948e+00
  -6.2747090e+00  -3.7248951e+00
  -6.2700211e+00  -3.7069597e+00
  -6.2653332e+00  -3.6909856e+00
  -6.2606454e+00  -3.6769699e+00
  -6.2559575e+00  -3.6649105e+00
  -6.2512696e+00  -3.6548061e+00
  -6.2465818e+00  -3.6466554e+00
  -6.2418939e+00  -3.6404583e+00
  -6.2372060e+00  -3.6362149e+00
  -6.2325182e+00  -3.6339260e+00
  -6.2278303e+00  -3.6335930e+00
  -6.2231424e+00  -3.6352177e+00
  -6.2184546e+00  -3.6388028e+00
  -6.2137667e+00  -3.6443513e+00
  -6.2090788e+00  -3.6518669e+00
  -6.2043910e+00  -3.6613539e+00
  -6.1997031e+00  -3.6728171e+00
  -6.1950152e+00  -3.6862619e+00
  -6.1903274e+00  -3.7016945e+00
  -6.1856395e+00  -3.7191213e+00
  -6.1809516e+00  -3.7385496e+00
  -6.1762638e+00  -3.7599872e+00
  -6.1715759e+00  -3.7834424e+00
  -6.1668880e+00  -3.8089242e+00
  -6.1622002e+00  -3.8364421e+00
  -6.1575123e+00  -3.8660062e+00
  -6.1528244e+00  -3.8976273e+00
  -6.1481366e+00  -3.9313166e+00
  -6.1434487e+00  -3.9670861e+00
  -6.1387608e+00  -4.0049481e+00
  -6.1340730e+00  -4.0449157e+00
  -6.1293851e+00  -4.0870024e+00
  -6.1246972e+00  -4.1312224e+00
  -6.1200094e+00  -4.1775903e+00
  -6.1153215e+00  -4.2261214e+00
  -6.1106336e+00  -4.2768314e+00
  -6.1059458e+00  -4.3297365e+00
  -6.1012579e+00  -4.3848533e+00
  -6.0965700e+00  -4.4421992e+00
  -6.0918822e+00  -4.5017915e+00
  -6.0871943e+00  -4.5636483e+00
  -6.0825064e+00  -4.6277880e+00
  -6.0778186e+00  -4.6942291e+00
  -6.0731307e+00  -4.7629906e+00
  -6.0684428e+00  -4.8340915e+00
  -6.0637550e+00  -4.9075511e+00
  -6.0590671e+00  -4.9833887e+00
  -6.0543792e+00  -5.0616234e+00
  -6.0496914e+00  -5.1422745e+00
  -6.0450035e+00  -5.2253606e+00
  -6.0403156e+00  -5.3109004e+00
  -6.0356278e+00  -5.3989117e+00
  -6.0309399e+00  -5.4894117e+00
  -6.0262521e+00  -5.5824168e+00
  -6.0215642e+00  -5.6779422e+00
  -6.0168763e+00  -5.7760016e+00
  -6.0121885e+00  -5.8766072e+00
  -6.0075006e+00  -5.9797693e+00
  -6.0028127e+00  -6.0854956e+00
  -5.9981249e+00  -6.1937914e+00
  -5.9934370e+00  -6.3046586e+00
  -5.9887491e+00  -6.4180953e+00
  -5.9840613e+00  -6.5340957e+00
  -5.9793734e+00  -6.6526485e+00
  -5.9746855e+00  -6.7737373e+00
  -5.9699977e+00  -6.8973389e+00
  -5.9653098e+00  -7.0234228e+00
  -5.9606219e+00  -7.1519500e+00
  -5.9559341e+00  -7.2828722e+00
  -5.9512462e+00  -7.4161300e+00
  -5.9465583e+00  -7.5516521e+00
  -5.9418705e+00  -7.6893534e+00
  -5.9371826e+00  -7.8291332e+00
  -5.9324947e+00  -7.9708739e+00
  -5.9278069e+00  -8.1144384e+00
  -5.9231190e+00  -8.2596684e+00
  -5.9184311e+00  -8.4063815e+00
  -5.9137433e+00  -8.5543695e+00
  -5.9090554e+00  -8.7033951e+00
  -5.9043675e+00  -8.8531896e+00
  -5.8996797e+00  -9.0034499e+00
  -5.8949918e+00  -9.1538358e+00
  -5.8903039e+00  -9.3039676e+00
  -5.8856161e+00  -9.4534230e+00
  -5.8809282e+00  -9.6017356e+00
  -5.8762403e+00  -9.7483924e+00
  -5.8715525e+00  -9.8928335e+00
  -5.8668646e+00  -1.0034451e+01
  -5.8621767e+00  -1.0172591e+01
  -5.8574889e+00  -1.0306553e+01
  -5.8528010e+00  -1.0435598e+01
  -5.8481131e+00  -1.0558949e+01
  -5.8434253e+00  -1.0675803e+01
  -5.8387374e+00  -1.0785336e+01
  -5.8340495e+00  -1.0886718e+01
  -5.8293617e+00  -1.0979125e+01
  -5.8246738e+00  -1.1061755e+01
  -5.8199859e+00  -1.1133846e+01
  -5.8152981e+00  -1.1194691e+01
  -5.8106102e+00  -1.1243659e+01
  -5.8059223e+00  -1.1280210e+01
  -5.8012345e+00  -1.1303910e+01
  -5.7965466e+00  -1.1314448e+01
  -5.7918587e+00  -1.1311641e+01
  -5.7871709e+00  -1.1295442e+01
  -5.7824830e+00  -1.1265943e+01
  -5.7777951e+00  -1.1223368e+01
  -5.7731073e+00  -1.1168071e+01
  -5.7684194e+00  -1.1100520e+01
  -5.7637315e+00  -1.1021286e+01
  -5.7590437e+00  -1.0931029e+01
  -5.7543558e+00  -1.0830473e+01
  -5.7496679e+00  -1.0720397e+01
  -5.7449801e+00  -1.0601610e+01
  -5.7402922e+00  -1.0474942e+01
  -5.7356043e+00  -1.0341220e+01
  -5.7309165e+00  -1.0201263e+01
  -5.7262286e+00  -1.0055867e+01
  -5.7215407e+00  -9.9057964e+00
  -5.7168529e+00  -9.7517797e+00
  -5.7121650e+00  -9.5945016e+00
  -5.7074771e+00  -9.4346016e+00
  -5.7027893e+00  -9.2726720e+00
  -5.6981014e+00  -9.1092574e+00
  -5.6934135e+00  -8.9448554e+00
  -5.6887257e+00  -8.7799182e+00
  -5.6840378e+00  -8.6148537e+00
  -5.6793499e+00  -8.4500287e+00
  -5.6746621e+00  -8.2857711e+00
  -5.6699742e+00  -8.1223724e+00
  -5.6652864e+00  -7.9600908e+00
  -5.6605985e+00  -7.7991540e+00
  -5.6559106e+00  -7.6397615e+00
  -5.6512228e+00  -7.4820876e+00
  -5.6465349e+00  -7.3262835e+00
  -5.6418470e+00  -7.1724796e+00
  -5.6371592e+00  -7.0207880e+00
  -5.6324713e+00  -6.8713041e+00
  -5.6277834e+00  -6.7241081e+00
  -5.6230956e+00  -6.5792676e+00
  -5.6184077e+00  -6.4368380e+00
  -5.6137198e+00  -6.2968647e+00
  -5.6090320e+00  -6.1593835e+00
  -5.6043441e+00  -6.0244225e+00
  -5.5996562e+00  -5.8920027e+00
  -5.5949684e+00  -5.7621388e+00
  -5.5902805e+00  -5.6348400e+00
  -5.5855926e+00  -5.5101109e+00
  -5.5809048e+00  -5.3879521e+00
  -5.5762169e+00  -5.2683604e+00
  -5.5715290e+00  -5.1513299e+00
  -5.5668412e+00  -5.0368518e+00
  -5.5621533e+00  -4.9249152e+00
  -5.5574654e+00  -4.8155074e+00
  -5.5527776e+00  -4.7086141e+00
  -5.5480897e+00  -4.6042196e+00
  -5.5434018e+00  -4.5023074e+00
  -5.5387140e+00  -4.4028600e+00
  -5.5340261e+00  -4.3058593e+00
  -5.5293382e+00  -4.2112865e+00
  -5.5246504e+00  -4.1191229e+00
  -5.5199625e+00  -4.0293491e+00
  -5.5152746e+00  -3.9419460e+00
  -5.5105868e+00  -3.8568943e+00
  -5.5058989e+00  -3.7741747e+00
  -5.5012110e+00  -3.6937683e+00
  -5.4965232e+00  -3.6156562e+00
  -5.4918353e+00  -3.5398198e+00
  -5.4871474e+00  -3.4662410e+00
  -5.4824596e+00  -3.3949019e+00
  -5.4777717e+00  -3.3257851e+00
  -5.4730838e+00  -3.2588734e+00
  -5.4683960e+00  -3.1941505e+00
  -5.4637081e+00  -3.1316002e+00
  -5.4590202e+00  -3.0712070e+00
  -5.4543324e+00  -3.0129559e+00
  -5.4496445e+00  -2.9568323e+00
  -5.4449566e+00  -2.9028223e+00
  -5.4402688e+00  -2.8509126e+00
  -5.4355809e+00  -2.8010903e+00
  -5.4308930e+00  -2.7533432e+00
  -5.4262052e+00  -2.7076596e+00
  -5.4215173e+00  -2.6640285e+00
  -5.4168294e+00  -2.6224392e+00
  -5.4121416e+00  -2.5828820e+00
  -5.4074537e+00  -2.5453475e+00
  -5.4027658e+00  -2.5098269e+00
  -5.3980780e+00  -2.4763121e+00
  -5.3933901e+00  -2.4447956e+00
  -5.3887022e+00  -2.4152703e+00
  -5.3840144e+00  -2.3877300e+00
  -5.3793265e+00  -2.3621688e+00
  -5.3746386e+00  -2.3385815e+00
  -5.3699508e+00  -2.3169634e+00
  -5.3652629e+00  -2.2973107e+00
  -5.3605750e+00  -2.2796198e+00
  -5.3558872e+00  -2.2638879e+00
  -5.3511993e+00  -2.2501127e+00
  -5.3465114e+00  -2.2382925e+00
  -5.3418236e+00  -2.2284262e+00
  -5.3371357e+00  -2.2205134e+00
  -5.3324478e+00  -2.2145540e+00
  -5.3277600e+00  -2.2105487e+00
  -5.3230721e+00  -2.2084989e+00
  -5.3183842e+00  -2.2084062e+00
  -5.3136964e+00  -2.2102732e+00
  -5.3090085e+00  -2.2141027e+00
  -5.3043207e+00  -2.2198985e+00
  -5.2996328e+00  -2.2276646e+00
  -5.2949449e+00  -2.2374059e+00
  -5.2902571e+00  -2.2491276e+00
  -5.2855692e+00  -2.2628358e+00
  -5.2808813e+00  -2.2785370e+00
  -5.2761935e+00  -2.2962383e+00
  -5.2715056e+00  -2.3159474e+00
  -5.2668177e+00  -2.3376727e+00
  -5.2621299e+00  -2.3614232e+00
  -5.2574420e+00  -2.3872082e+00
  -5.2527541e+00  -2.4150380e+00
  -5.2480663e+00  -2.4449232e+00
  -5.2433784e+00  -2.4768752e+00
  -5.2386905e+00  -2.5109059e+00
  -5.2340027e+00  -2.5470277e+00
  -5.2293148e+00  -2.5852536e+00
  -5.2246269e+00  -2.6255975e+00
  -5.2199391e+00  -2.6680734e+00
  -5.2152512e+00  -2.7126961e+00
  -5.2105633e+00  -2.7594810e+00
  -5.2058755e+00  -2.8084440e+00
  -5.2011876e+00  -2.8596015e+00
  -5.1964997e+00  -2.9129702e+00
  -5.1918119e+00  -2.9685678e+00
  -5.1871240e+00  -3.0264119e+00
  -5.1824361e+00  -3.0865208e+00
  -5.1777483e+00  -3.1489133e+00
  -5.1730604e+00  -3.2136082e+00
  -5.1683725e+00  -3.2806250e+00
  -5.1636847e+00  -3.3499832e+00
  -5.1589968e+00  -3.4217025e+00
  -5.1543089e+00  -3.4958028e+00
  -5.1496211e+00  -3.5723039e+00
  -5.1449332e+00  -3.6512257e+00
  -5.1402453e+00  -3.7325878e+00
  -5.1355575e+00  -3.8164096e+00
  -5.1308696e+00  -3.9027099e+00
  -5.1261817e+00  -3.9915069e+00
  -5.1214939e+00  -4.0828183e+00
  -5.1168060e+00  -4.1766605e+00
  -5.1121181e+00  -4.2730486e+00
  -5.1074303e+00  -4.3719966e+00
  -5.1027424e+00  -4.4735162e+00
  -5.0980545e+00  -4.5776173e+00
  -5.0933667e+00  -4.6843070e+00
  -5.0886788e+00  -4.7935897e+00
  -5.0839909e+00  -4.9054661e+00
  -5.0793031e+00  -5.0199329e+00
  -5.0746152e+00  -5.1369821e+00
  -5.0699273e+00  -5.2566005e+00
  -5.0652395e+00  -5.3787685e+00
  -5.0605516e+00  -5.5034598e+00
  -5.0558637e+00  -5.6306396e+00
  -5.0511759e+00  -5.7602643e+00
  -5.0464880e+00  -5.8922799e+00
  -5.0418001e+00  -6.0266205e+00
  -5.0371123e+00  -6.1632072e+00
  -5.0324244e+00  -6.3019460e+00
  -5.0277365e+00  -6.4427263e+00
  -5.0230487e+00  -6.5854188e+00
  -5.0183608e+00  -6.7298731e+00
  -5.0136729e+00  -6.8759158e+00
  -5.0089851e+00  -7.0233479e+00
  -5.0042972e+00  -7.1719417e+00
  -4.9996093e+00  -7.3214387e+00
  -4.9949215e+00  -7.4715462e+00
  -4.9902336e+00  -7.6219349e+00
  -4.9855457e+00  -7.7722356e+00
  -4.9808579e+00  -7.9220368e+00
  -4.9761700e+00  -8.0708821e+00
  -4.9714821e+00  -8.2182683e+00
  -4.9667943e+00  -8.3636437e+00
  -4.9621064e+00  -8.5064077e+00
  -4.9574185e+00  -8.6459108e+00
  -4.9527307e+00  -8.7814562e+00
  -4.9480428e+00  -8.9123031e+00
  -4.9433549e+00  -9.0376715e+00
  -4.9386671e+00  -9.1567487e+00
  -4.9339792e+00  -9.2686988e+00
  -4.9292914e+00  -9.3726734e+00
  -4.9246035e+00  -9.4678254e+00
  -4.9199156e+00  -9.5533241e+00
  -4.9152278e+00  -9.6283727e+00
  -4.9105399e+00  -9.6922260e+00
  -4.9058520e+00  -9.7442096e+00
  -4.9011642e+00  -9.7837377e+00
  -4.8964763e+00  -9.8103298e+00
  -4.8917884e+00  -9.8236258e+00
  -4.8871006e+00  -9.8233967e+00
  -4.8824127e+00  -9.8095524e+00
  -4.8777248e+00  -9.7821443e+00
  -4.8730370e+00  -9.7413638e+00
  -4.8683491e+00  -9.6875363e+00
  -4.8636612e+00  -9.6211104e+00
  -4.8589734e+00  -9.5426446e+00
  -4.8542855e+00  -9.4527909e+00
  -4.8495976e+00  -9.3522768e+00
  -4.8449098e+00  -9.2418868e+00
  -4.8402219e+00  -9.1224440e+00
  -4.8355340e+00  -8.9947926e+00
  -4.8308462e+00  -8.8597818e+00
  -4.8261583e+00  -8.7182523e+00
  -4.8214704e+00  -8.5710240e+00
  -4.8167826e+00  -8.4188864e+00
  -4.8120947e+00  -8.2625917e+00
  -4.8074068e+00  -8.1028489e+00
  -4.8027190e+00  -7.9403206e+00
  -4.7980311e+00  -7.7756207e+00
  -4.7933432e+00  -7.6093144e+00
  -4.7886554e+00  -7.4419178e+00
  -4.7839675e+00  -7.2738998e+00
  -4.7792796e+00  -7.1056840e+00
  -4.7745918e+00  -6.9376508e+00
  -4.7699039e+00  -6.7701400e+00
  -4.7652160e+00  -6.6034540e+00
  -4.7605282e+00  -6.4378603e+00
  -4.7558403e+00  -6.2735946e+00
  -4.7511524e+00  -6.1108635e+00
  -4.7464646e+00  -5.9498471e+00
  -4.7417767e+00  -5.7907016e+00
  -4.7370888e+00  -5.6335619e+00
  -4.7324010e+00  -5.4785434e+00
  -4.7277131e+00  -5.3257444e+00
  -4.7230252e+00  -5.1752477e+00
  -4.7183374e+00  -5.0271225e+00
  -4.7136495e+00  -4.8814258e+00
  -4.7089616e+00  -4.7382040e+00
  -4.7042738e+00  -4.5974939e+00
  -4.6995859e+00  -4.4593240e+00
  -4.6948980e+00  -4.3237157e+00
  -4.6902102e+00  -4.1906837e+00
  -4.6855223e+00  -4.0602372e+00
  -4.6808344e+00  -3.9323808e+00
  -4.6761466e+00  -3.8071146e+00
  -4.6714587e+00  -3.6844352e+00
  -4.6667708e+00  -3.5643361e+00
  -4.6620830e+00  -3.4468081e+00
  -4.6573951e+00  -3.3318397e+00
  -4.6527072e+00  -3.2194176e+00
  -4.6480194e+00  -3.1095269e+00
  -4.6433315e+00  -3.0021513e+00
  -4.6386436e+00  -2.8972734e+00
  -4.6339558e+00  -2.7948753e+00
  -4.6292679e+00  -2.6949379e+00
  -4.6245800e+00  -2.5974421e+00
  -4.6198922e+00  -2.5023682e+00
  -4.6152043e+00  -2.4096963e+00
  -4.6105164e+00  -2.3194066e+00
  -4.6058286e+00  -2.2314790e+00
  -4.6011407e+00  -2.1458937e+00
  -4.5964528e+00  -2.0626310e+00
  -4.5917650e+00  -1.9816715e+00
  -4.5870771e+00  -1.9029961e+00
  -4.5823892e+00  -1.8265857e+00
  -4.5777014e+00  -1.7524221e+00
  -4.5730135e+00  -1.6804872e+00
  -4.5683257e+00  -1.6107634e+00
  -4.5636378e+00  -1.5432336e+00
  -4.5589499e+00  -1.4778813e+00
  -4.5542621e+00  -1.4146902e+00
  -4.5495742e+00  -1.3536449e+00
  -4.5448863e+00  -1.2947304e+00
  -4.5401985e+00  -1.2379323e+00
  -4.5355106e+00  -1.1832366e+00
  -4.5308227e+00  -1.1306301e+00
  -4.5261349e+00  -1.0801001e+00
  -4.5214470e+00  -1.0316344e+00
  -4.5167591e+00  -9.8522163e-01
  -4.5120713e+00  -9.4085074e-01
  -4.5073834e+00  -8.9851144e-01
  -4.5026955e+00  -8.5819398e-01
  -4.4980077e+00  -8.1988925e-01
  -4.4933198e+00  -7.8358868e-01
  -4.4886319e+00  -7.4928436e-01
  -4.4839441e+00  -7.1696893e-01
  -4.4792562e+00  -6.8663565e-01
  -4.4745683e+00  -6.5827838e-01
  -4.4698805e+00  -6.3189156e-01
  -4.4651926e+00  -6.0747024e-01
  -4.4605047e+00  -5.8501006e-01
  -4.4558169e+00  -5.6450724e-01
  -4.4511290e+00  -5.4595860e-01
  -4.4464411e+00  -5.2936158e-01
  -4.4417533e+00  -5.1471416e-01
  -4.4370654e+00  -5.0201494e-01
  -4.4323775e+00  -4.9126313e-01
  -4.4276897e+00  -4.8245849e-01
  -4.4230018e+00  -4.7560139e-01
  -4.4183139e+00  -4.7069281e-01
  -4.4136261e+00  -4.6773428e-01
  -4.4089382e+00  -4.6672797e-01
  -4.4042503e+00  -4.6767661e-01
  -4.3995625e+00  -4.7058354e-01
  -4.3948746e+00  -4.7545270e-01
  -4.3901867e+00  -4.8228861e-01
  -4.3854989e+00  -4.9109640e-01
  -4.3808110e+00  -5.0188181e-01
  -4.3761231e+00  -5.1465117e-01
  -4.3714353e+00  -5.2941141e-01
  -4.3667474e+00  -5.4617009e-01
  -4.3620595e+00  -5.6493535e-01
  -4.3573717e+00  -5.8571594e-01
  -4.3526838e+00  -6.0852125e-01
  -4.3479959e+00  -6.3336124e-01
  -4.3433081e+00  -6.6024650e-01
  -4.3386202e+00  -6.8918825e-01
  -4.3339323e+00  -7.2019828e-01
  -4.3292445e+00  -7.5328902e-01
  -4.3245566e+00  -7.8847348e-01
  -4.3198687e+00  -8.2576531e-01
  -4.3151809e+00  -8.6517872e-01
  -4.3104930e+00  -9.0672854e-01
  -4.3058051e+00  -9.5043017e-01
  -4.3011173e+00  -9.9629959e-01
  -4.2964294e+00  -1.0443533e+00
  -4.2917415e+00  -1.0946085e+00
  -4.2870537e+00  -1.1470827e+00
  -4.2823658e+00  -1.2017941e+00
  -4.2776779e+00  -1.2587613e+00
  -4.2729901e+00  -1.3180033e+00
  -4.2683022e+00  -1.3795397e+00
  -4.2636143e+00  -1.4433903e+00
  -4.2589265e+00  -1.5095754e+00
  -4.2542386e+00  -1.5781155e+00
  -4.2495507e+00  -1.6490312e+00
  -4.2448629e+00  -1.7223434e+00
  -4.2401750e+00  -1.7980731e+00
  -4.2354871e+00  -1.8762411e+00
  -4.2307993e+00  -1.9568682e+00
  -4.2261114e+00  -2.0399749e+00
  -4.2214235e+00  -2.1255812e+00
  -4.2167357e+00  -2.2137066e+00
  -4.2120478e+00  -2.3043699e+00
  -4.2073599e+00  -2.3975888e+00
  -4.2026721e+00  -2.4933800e+00
  -4.1979842e+00  -2.5917584e+00
  -4.1932964e+00  -2.6927374e+00
  -4.1886085e+00  -2.7963280e+00
  -4.1839206e+00  -2.9025389e+00
  -4.1792328e+00  -3.0113757e+00
  -4.1745449e+00  -3.1228404e+00
  -4.1698570e+00  -3.2369311e+00
  -4.1651692e+00  -3.3536410e+00
  -4.1604813e+00  -3.4729581e+00
  -4.1557934e+00  -3.5948639e+00
  -4.1511056e+00  -3.7193328e+00
  -4.1464177e+00  -3.8463310e+00
  -4.1417298e+00  -3.9758153e+00
  -4.1370420e+00  -4.1077321e+00
  -4.1323541e+00  -4.2420153e+00
  -4.1276662e+00  -4.3785856e+00
  -4.1229784e+00  -4.5173482e+00
  -4.1182905e+00  -4.6581908e+00
  -4.1136026e+00  -4.8009820e+00
  -4.1089148e+00  -4.9455686e+00
  -4.1042269e+00  -5.0917734e+00
  -4.0995390e+00  -5.2393922e+00
  -4.0948512e+00  -5.3881914e+00
  -4.0901633e+00  -5.5379050e+00
  -4.0854754e+00  -5.6882312e+00
  -4.0807876e+00  -5.8388299e+00
  -4.0760997e+00  -5.9893192e+00
  -4.0714118e+00  -6.1392728e+00
  -4.0667240e+00  -6.2882171e+00
  -4.0620361e+00  -6.4356293e+00
  -4.0573482e+00  -6.5809358e+00
  -4.0526604e+00  -6.7235111e+00
  -4.0479725e+00  -6.8626789e+00
  -4.0432846e+00  -6.9977129e+00
  -4.0385968e+00  -7.1278410e+00
  -4.0339089e+00  -7.2522500e+00
  -4.0292210e+00  -7.3700935e+00
  -4.0245332e+00  -7.4805015e+00
  -4.0198453e+00  -7.5825923e+00
  -4.0151574e+00  -7.6754876e+00
  -4.0104696e+00  -7.7583288e+00
  -4.0057817e+00  -7.8302956e+00
  -4.0010938e+00  -7.8906253e+00
  -3.9964060e+00  -7.9386328e+00
  -3.9917181e+00  -7.9737299e+00
  -3.9870302e+00  -7.9954423e+00
  -3.9823424e+00  -8.0034252e+00
  -3.9776545e+00  -7.9974737e+00
  -3.9729666e+00  -7.9775301e+00
  -3.9682788e+00  -7.9436856e+00
  -3.9635909e+00  -7.8961772e+00
  -3.9589030e+00  -7.8353803e+00
  -3.9542152e+00  -7.7617958e+00
  -3.9495273e+00  -7.6760356e+00
  -3.9448394e+00  -7.5788037e+00
  -3.9401516e+00  -7.4708775e+00
  -3.9354637e+00  -7.3530874e+00
  -3.9307758e+00  -7.2262978e+00
  -3.9260880e+00  -7.0913891e+00
  -3.9214001e+00  -6.9492412e+00
  -3.9167122e+00  -6.8007195e+00
  -3.9120244e+00  -6.6466637e+00
  -3.9073365e+00  -6.4878779e+00
  -3.9026486e+00  -6.3251240e+00
  -3.8979608e+00  -6.1591171e+00
  -3.8932729e+00  -5.9905218e+00
  -3.8885850e+00  -5.8199518e+00
  -3.8838972e+00  -5.6479687e+00
  -3.8792093e+00  -5.4750840e+00
  -3.8745214e+00  -5.3017599e+00
  -3.8698336e+00  -5.1284125e+00
  -3.8651457e+00  -4.9554135e+00
  -3.8604578e+00  -4.7830942e+00
  -3.8557700e+00  -4.6117475e+00
  -3.8510821e+00  -4.4416319e+00
  -3.8463942e+00  -4.2729736e+00
  -3.8417064e+00  -4.1059704e+00
  -3.8370185e+00  -3.9407936e+00
  -3.8323307e+00  -3.7775911e+00
  -3.8276428e+00  -3.6164895e+00
  -3.8229549e+00  -3.4575968e+00
  -3.8182671e+00  -3.3010039e+00
  -3.8135792e+00  -3.1467868e+00
  -3.8088913e+00  -2.9950084e+00
  -3.8042035e+00  -2.8457197e+00
  -3.7995156e+00  -2.6989613e+00
  -3.7948277e+00  -2.5547651e+00
  -3.7901399e+00  -2.4131545e+00
  -3.7854520e+00  -2.2741464e+00
  -3.7807641e+00  -2.1377513e+00
  -3.7760763e+00  -2.0039747e+00
  -3.7713884e+00  -1.8728173e+00
  -3.7667005e+00  -1.7442760e+00
  -3.7620127e+00  -1.6183443e+00
  -3.7573248e+00  -1.4950127e+00
  -3.7526369e+00  -1.3742694e+00
  -3.7479491e+00  -1.2561005e+00
  -3.7432612e+00  -1.1404903e+00
  -3.7385733e+00  -1.0274217e+00
  -3.7338855e+00  -9.1687661e-01
  -3.7291976e+00  -8.0883578e-01
  -3.7245097e+00  -7.0327936e-01
  -3.7198219e+00  -6.0018698e-01
  -3.7151340e+00  -4.9953786e-01
  -3.7104461e+00  -4.0131099e-01
  -3.7057583e+00  -3.0548524e-01
  -3.7010704e+00  -2.1203948e-01
  -3.6963825e+00  -1.2095265e-01
  -3.6916947e+00  -3.2203871e-02
  -3.6870068e+00   5.4227522e-02
  -3.6823189e+00   1.3836189e-01
  -3.6776311e+00   2.2021925e-01
  -3.6729432e+00   2.9981924e-01
  -3.6682553e+00   3.7718104e-01
  -3.6635675e+00   4.5232339e-01
  -3.6588796e+00   5.2526454e-01
  -3.6541917e+00   5.9602221e-01
  -3.6495039e+00   6.6461360e-01
  -3.6448160e+00   7.3105534e-01
  -3.6401281e+00   7.9536352e-01
  -3.6354403e+00   8.5755362e-01
  -3.6307524e+00   9.1764056e-01
  -3.6260645e+00   9.7563865e-01
  -3.6213767e+00   1.0315616e+00
  -3.6166888e+00   1.0854226e+00
  -3.6120009e+00   1.1372340e+00
  -3.6073131e+00   1.1870078e+00
  -3.6026252e+00   1.2347553e+00
  -3.5979373e+00   1.2804872e+00
  -3.5932495e+00   1.3242134e+00
  -3.5885616e+00   1.3659435e+00
  -3.5838737e+00   1.4056863e+00
  -3.5791859e+00   1.4434500e+00
  -3.5744980e+00   1.4792422e+00
  -3.5698101e+00   1.5130700e+00
  -3.5651223e+00   1.5449397e+00
  -3.5604344e+00   1.5748572e+00
  -3.5557465e+00   1.6028277e+00
  -3.5510587e+00   1.6288557e+00
  -3.5463708e+00   1.6529452e+00
  -3.5416829e+00   1.6750997e+00
  -3.5369951e+00   1.6953219e+00
  -3.5323072e+00   1.7136140e+00
  -3.5276193e+00   1.7299776e+00
  -3.5229315e+00   1.7444138e+00
  -3.5182436e+00   1.7569228e+00
  -3.5135557e+00   1.7675045e+00
  -3.5088679e+00   1.7761582e+00
  -3.5041800e+00   1.7828823e+00
  -3.4994921e+00   1.7876749e+00
  -3.4948043e+00   1.7905333e+00
  -3.4901164e+00   1.7914545e+00
  -3.4854285e+00   1.7904344e+00
  -3.4807407e+00   1.7874688e+00
  -3.4760528e+00   1.7825524e+00
  -3.4713650e+00   1.7756798e+00
  -3.4666771e+00   1.7668446e+00
  -3.4619892e+00   1.7560400e+00
  -3.4573014e+00   1.7432583e+00
  -3.4526135e+00   1.7284915e+00
  -3.4479256e+00   1.7117308e+00
  -3.4432378e+00   1.6929668e+00
  -3.4385499e+00   1.6721895e+00
  -3.4338620e+00   1.6493881e+00
  -3.4291742e+00   1.6245514e+00
  -3.4244863e+00   1.5976675e+00
  -3.4197984e+00   1.5687237e+00
  -3.4151106e+00   1.5377068e+00
  -3.4104227e+00   1.5046029e+00
  -3.4057348e+00   1.4693976e+00
  -3.4010470e+00   1.4320756e+00
  -3.3963591e+00   1.3926211e+00
  -3.3916712e+00   1.3510178e+00
  -3.3869834e+00   1.3072486e+00
  -3.3822955e+00   1.2612958e+00
  -3.3776076e+00   1.2131411e+00
  -3.3729198e+00   1.1627657e+00
  -3.3682319e+00   1.1101502e+00
  -3.3635440e+00   1.0552744e+00
  -3.3588562e+00   9.9811798e-01
  -3.3541683e+00   9.3865980e-01
  -3.3494804e+00   8.7687837e-01
  -3.3447926e+00   8.1275178e-01
  -3.3401047e+00   7.4625771e-01
  -3.3354168e+00   6.7737355e-01
  -3.3307290e+00   6.0607640e-01
  -3.3260411e+00   5.3234321e-01
  -3.3213532e+00   4.5615081e-01
  -3.3166654e+00   3.7747607e-01
  -3.3119775e+00   2.9629597e-01
  -3.3072896e+00   2.1258775e-01
  -3.3026018e+00   1.2632908e-01
  -3.2979139e+00   3.7498218e-02
  -3.2932260e+00  -5.3925785e-02
  -3.2885382e+00  -1.4796284e-01
  -3.2838503e+00  -2.4463157e-01
  -3.2791624e+00  -3.4394899e-01
  -3.2744746e+00  -4.4593020e-01
  -3.2697867e+00  -5.5058793e-01
  -3.2650988e+00  -6.5793217e-01
  -3.2604110e+00  -7.6796962e-01
  -3.2557231e+00  -8.8070312e-01
  -3.2510352e+00  -9.9613102e-01
  -3.2463474e+00  -1.1142465e+00
  -3.2416595e+00  -1.2350365e+00
  -3.2369716e+00  -1.3584812e+00
  -3.2322838e+00  -1.4845527e+00
  -3.2275959e+00  -1.6132138e+00
  -3.2229080e+00  -1.7444168e+00
  -3.2182202e+00  -1.8781021e+00
  -3.2135323e+00  -2.0141963e+00
  -3.2088444e+00  -2.1526108e+00
  -3.2041566e+00  -2.2932392e+00
  -3.1994687e+00  -2.4359557e+00
  -3.1947808e+00  -2.5806121e+00
  -3.1900930e+00  -2.7270356e+00
  -3.1854051e+00  -2.8750257e+00
  -3.1807172e+00  -3.0243512e+00
  -3.1760294e+00  -3.1747468e+00
  -3.1713415e+00  -3.3259102e+00
  -3.1666536e+00  -3.4774980e+00
  -3.1619658e+00  -3.6291226e+00
  -3.1572779e+00  -3.7803487e+00
  -3.1525900e+00  -3.9306902e+00
  -3.1479022e+00  -4.0796074e+00
  -3.1432143e+00  -4.2265049e+00
  -3.1385264e+00  -4.3707303e+00
  -3.1338386e+00  -4.5115739e+00
  -3.1291507e+00  -4.6482705e+00
  -3.1244628e+00  -4.7800020e+00
  -3.1197750e+00  -4.9059029e+00
  -3.1150871e+00  -5.0250680e+00
  -3.1103992e+00  -5.1365627e+00
  -3.1057114e+00  -5.2394362e+00
  -3.1010235e+00  -5.3327376e+00
  -3.0963357e+00  -5.4155339e+00
  -3.0916478e+00  -5.4869312e+00
  -3.0869599e+00  -5.5460966e+00
  -3.0822721e+00  -5.5922803e+00
  -3.0775842e+00  -5.6248384e+00
  -3.0728963e+00  -5.6432519e+00
  -3.0682085e+00  -5.6471448e+00
  -3.0635206e+00  -5.6362962e+00
  -3.0588327e+00  -5.6106483e+00
  -3.0541449e+00  -5.5703081e+00
  -3.0494570e+00  -5.5155441e+00
  -3.0447691e+00  -5.4467766e+00
  -3.0400813e+00  -5.3645638e+00
  -3.0353934e+00  -5.2695833e+00
  -3.0307055e+00  -5.1626119e+00
  -3.0260177e+00  -5.0445028e+00
  -3.0213298e+00  -4.9161635e+00
  -3.0166419e+00  -4.7785337e+00
  -3.0119541e+00  -4.6325656e+00
  -3.0072662e+00  -4.4792062e+00
  -3.0025783e+00  -4.3193818e+00
  -2.9978905e+00  -4.1539859e+00
  -2.9932026e+00  -3.9838697e+00
  -2.9885147e+00  -3.8098351e+00
  -2.9838269e+00  -3.6326303e+00
  -2.9791390e+00  -3.4529470e+00
  -2.9744511e+00  -3.2714196e+00
  -2.9697633e+00  -3.0886259e+00
  -2.9650754e+00  -2.9050886e+00
  -2.9603875e+00  -2.7212773e+00
  -2.9556997e+00  -2.5376120e+00
  -2.9510118e+00  -2.3544659e+00
  -2.9463239e+00  -2.1721688e+00
  -2.9416361e+00  -1.9910112e+00
  -2.9369482e+00  -1.8112468e+00
  -2.9322603e+00  -1.6330966e+00
  -2.9275725e+00  -1.4567519e+00
  -2.9228846e+00  -1.2823770e+00
  -2.9181967e+00  -1.1101124e+00
  -2.9135089e+00  -9.4007728e-01
  -2.9088210e+00  -7.7237163e-01
  -2.9041331e+00  -6.0707875e-01
  -2.8994453e+00  -4.4426696e-01
  -2.8947574e+00  -2.8399151e-01
  -2.8900695e+00  -1.2629609e-01
  -2.8853817e+00   2.8785734e-02
  -2.8806938e+00   1.8122920e-01
  -2.8760059e+00   3.3101728e-01
  -2.8713181e+00   4.7813962e-01
  -2.8666302e+00   6.2259166e-01
  -2.8619423e+00   7.6437385e-01
  -2.8572545e+00   9.0349093e-01
  -2.8525666e+00   1.0399513e+00
  -2.8478787e+00   1.1737665e+00
  -2.8431909e+00   1.3049508e+00
  -2.8385030e+00   1.4335204e+00
  -2.8338151e+00   1.5594937e+00
  -2.8291273e+00   1.6828903e+00
  -2.8244394e+00   1.8037312e+00
  -2.8197515e+00   1.9220383e+00
  -2.8150637e+00   2.0378343e+00
  -2.8103758e+00   2.1511422e+00
  -2.8056879e+00   2.2619857e+00
  -2.8010001e+00   2.3703885e+00
  -2.7963122e+00   2.4763746e+00
  -2.7916243e+00   2.5799677e+00
  -2.7869365e+00   2.6811917e+00
  -2.7822486e+00   2.7800700e+00
  -2.7775607e+00   2.8766259e+00
  -2.7728729e+00   2.9708824e+00
  -2.7681850e+00   3.0628619e+00
  -2.7634971e+00   3.1525867e+00
  -2.7588093e+00   3.2400783e+00
  -2.7541214e+00   3.3253579e+00
  -2.7494335e+00   3.4084460e+00
  -2.7447457e+00   3.4893628e+00
  -2.7400578e+00   3.5681276e+00
  -2.7353700e+00   3.6447593e+00
  -2.7306821e+00   3.7192762e+00
  -2.7259942e+00   3.7916960e+00
  -2.7213064e+00   3.8620356e+00
  -2.7166185e+00   3.9303115e+00
  -2.7119306e+00   3.9965394e+00
  -2.7072428e+00   4.0607345e+00
  -2.7025549e+00   4.1229112e+00
  -2.6978670e+00   4.1830833e+00
  -2.6931792e+00   4.2412642e+00
  -2.6884913e+00   4.2974663e+00
  -2.6838034e+00   4.3517017e+00
  -2.6791156e+00   4.4039815e+00
  -2.6744277e+00   4.4543166e+00
  -2.6697398e+00   4.5027168e+00
  -2.6650520e+00   4.5491917e+00
  -2.6603641e+00   4.5937501e+00
  -2.6556762e+00   4.6364000e+00
  -2.6509884e+00   4.6771491e+00
  -2.6463005e+00   4.7160042e+00
  -2.6416126e+00   4.7529718e+00
  -2.6369248e+00   4.7880574e+00
  -2.6322369e+00   4.8212662e+00
  -2.6275490e+00   4.8526027e+00
  -2.6228612e+00   4.8820706e+00
  -2.6181733e+00   4.9096734e+00
  -2.6134854e+00   4.9354136e+00
  -2.6087976e+00   4.9592933e+00
  -2.6041097e+00   4.9813138e+00
  -2.5994218e+00   5.0014762e+00
  -2.5947340e+00   5.0197805e+00
  -2.5900461e+00   5.0362264e+00
  -2.5853582e+00   5.0508128e+00
  -2.5806704e+00   5.0635382e+00
  -2.5759825e+00   5.0744003e+00
  -2.5712946e+00   5.0833963e+00
  -2.5666068e+00   5.0905227e+00
  -2.5619189e+00   5.0957754e+00
  -2.5572310e+00   5.0991496e+00
  -2.5525432e+00   5.1006400e+00
  -2.5478553e+00   5.1002405e+00
  -2.5431674e+00   5.0979446e+00
  -2.5384796e+00   5.0937449e+00
  -2.5337917e+00   5.0876333e+00
  -2.5291038e+00   5.0796014e+00
  -2.5244160e+00   5.0696398e+00
  -2.5197281e+00   5.0577384e+00
  -2.5150402e+00   5.0438867e+00
  -2.5103524e+00   5.0280733e+00
  -2.5056645e+00   5.0102860e+00
  -2.5009766e+00   4.9905122e+00
  -2.4962888e+00   4.9687383e+00
  -2.4916009e+00   4.9449501e+00
  -2.4869130e+00   4.9191326e+00
  -2.4822252e+00   4.8912703e+00
  -2.4775373e+00   4.8613465e+00
  -2.4728494e+00   4.8293442e+00
  -2.4681616e+00   4.7952453e+00
  -2.4634737e+00   4.7590313e+00
  -2.4587858e+00   4.7206824e+00
  -2.4540980e+00   4.6801786e+00
  -2.4494101e+00   4.6374987e+00
  -2.4447222e+00   4.5926209e+00
  -2.4400344e+00   4.5455227e+00
  -2.4353465e+00   4.4961806e+00
  -2.4306586e+00   4.4445705e+00
  -2.4259708e+00   4.3906676e+00
  -2.4212829e+00   4.3344462e+00
  -2.4165950e+00   4.2758800e+00
  -2.4119072e+00   4.2149420e+00
  -2.4072193e+00   4.1516044e+00
  -2.4025314e+00   4.0858389e+00
  -2.3978436e+00   4.0176167e+00
  -2.3931557e+00   3.9469083e+00
  -2.3884678e+00   3.8736838e+00
  -2.3837800e+00   3.7979130e+00
  -2.3790921e+00   3.7195654e+00
  -2.3744043e+00   3.6386102e+00
  -2.3697164e+00   3.5550168e+00
  -2.3650285e+00   3.4687545e+00
  -2.3603407e+00   3.3797930e+00
  -2.3556528e+00   3.2881025e+00
  -2.3509649e+00   3.1936540e+00
  -2.3462771e+00   3.0964195e+00
  -2.3415892e+00   2.9963723e+00
  -2.3369013e+00   2.8934875e+00
  -2.3322135e+00   2.7877424e+00
  -2.3275256e+00   2.6791169e+00
  -2.3228377e+00   2.5675943e+00
  -2.3181499e+00   2.4531615e+00
  -2.3134620e+00   2.3358105e+00
  -2.3087741e+00   2.2155385e+00
  -2.3040863e+00   2.0923493e+00
  -2.2993984e+00   1.9662546e+00
  -2.2947105e+00   1.8372747e+00
  -2.2900227e+00   1.7054405e+00
  -2.2853348e+00   1.5707951e+00
  -2.2806469e+00   1.4333955e+00
  -2.2759591e+00   1.2933147e+00
  -2.2712712e+00   1.1506443e+00
  -2.2665833e+00   1.0054973e+00
  -2.2618955e+00   8.5801071e-01
  -2.2572076e+00   7.0834908e-01
  -2.2525197e+00   5.5670826e-01
  -2.2478319e+00   4.0331933e-01
  -2.2431440e+00   2.4845296e-01
  -2.2384561e+00   9.2424106e-02
  -2.2337683e+00  -6.4403067e-02
  -2.2290804e+00  -2.2161008e-01
  -2.2243925e+00  -3.7871893e-01
  -2.2197047e+00  -5.3518707e-01
  -2.2150168e+00  -6.9040256e-01
  -2.2103289e+00  -8.4368004e-01
  -2.2056411e+00  -9.9425745e-01
  -2.2009532e+00  -1.1412944e+00
  -2.1962653e+00  -1.2838721e+00
  -2.1915775e+00  -1.4209962e+00
  -2.1868896e+00  -1.5516024e+00
  -2.1822017e+00  -1.6745658e+00
  -2.1775139e+00  -1.7887138e+00
  -2.1728260e+00  -1.8928448e+00
  -2.1681381e+00  -1.9857495e+00
  -2.1634503e+00  -2.0662385e+00
  -2.1587624e+00  -2.1331715e+00
  -2.1540745e+00  -2.1854905e+00
  -2.1493867e+00  -2.2222530e+00
  -2.1446988e+00  -2.2426645e+00
  -2.1400109e+00  -2.2461078e+00
  -2.1353231e+00  -2.2321667e+00
  -2.1306352e+00  -2.2006426e+00
  -2.1259473e+00  -2.1515629e+00
  -2.1212595e+00  -2.0851795e+00
  -2.1165716e+00  -2.0019585e+00
  -2.1118837e+00  -1.9025617e+00
  -2.1071959e+00  -1.7878208e+00
  -2.1025080e+00  -1.6587076e+00
  -2.0978201e+00  -1.5163007e+00
  -2.0931323e+00  -1.3617525e+00
  -2.0884444e+00  -1.1962566e+00
  -2.0837565e+00  -1.0210190e+00
  -2.0790687e+00  -8.3723217e-01
  -2.0743808e+00  -6.4605425e-01
  -2.0696929e+00  -4.4859207e-01
  -2.0650051e+00  -2.4588903e-01
  -2.0603172e+00  -3.8916740e-02
  -2.0556293e+00   1.7142978e-01
  -2.0509415e+00   3.8433403e-01
  -2.0462536e+00   5.9905766e-01
  -2.0415657e+00   8.1493829e-01
  -2.0368779e+00   1.0313860e+00
  -2.0321900e+00   1.2478792e+00
  -2.0275021e+00   1.4639595e+00
  -2.0228143e+00   1.6792266e+00
  -2.0181264e+00   1.8933335e+00
  -2.0134385e+00   2.1059810e+00
  -2.0087507e+00   2.3169130e+00
  -2.0040628e+00   2.5259117e+00
  -1.9993750e+00   2.7327939e+00
  -1.9946871e+00   2.9374063e+00
  -1.9899992e+00   3.1396225e+00
  -1.9853114e+00   3.3393394e+00
  -1.9806235e+00   3.5364747e+00
  -1.9759356e+00   3.7309638e+00
  -1.9712478e+00   3.9227577e+00
  -1.9665599e+00   4.1118209e+00
  -1.9618720e+00   4.2981297e+00
  -1.9571842e+00   4.4816703e+00
  -1.9524963e+00   4.6624379e+00
  -1.9478084e+00   4.8404347e+00
  -1.9431206e+00   5.0156694e+00
  -1.9384327e+00   5.1881562e+00
  -1.9337448e+00   5.3579135e+00
  -1.9290570e+00   5.5249637e+00
  -1.9243691e+00   5.6893324e+00
  -1.9196812e+00   5.8510476e+00
  -1.9149934e+00   6.0101395e+00
  -1.9103055e+00   6.1666401e+00
  -1.9056176e+00   6.3205826e+00
  -1.9009298e+00   6.4720013e+00
  -1.8962419e+00   6.6209312e+00
  -1.8915540e+00   6.7674079e+00
  -1.8868662e+00   6.9114673e+00
  -1.8821783e+00   7.0531453e+00
  -1.8774904e+00   7.1924781e+00
  -1.8728026e+00   7.3295014e+00
  -1.8681147e+00   7.4642511e+00
  -1.8634268e+00   7.5967626e+00
  -1.8587390e+00   7.7270706e+00
  -1.8540511e+00   7.8552100e+00
  -1.8493632e+00   7.9812145e+00
  -1.8446754e+00   8.1051179e+00
  -1.8399875e+00   8.2269529e+00
  -1.8352996e+00   8.3467519e+00
  -1.8306118e+00   8.4645467e+00
  -1.8259239e+00   8.5803681e+00
  -1.8212360e+00   8.6942467e+00
  -1.8165482e+00   8.8062123e+00
  -1.8118603e+00   8.9162938e+00
  -1.8071724e+00   9.0245198e+00
  -1.8024846e+00   9.1309180e+00
  -1.7977967e+00   9.2355155e+00
  -1.7931088e+00   9.3383388e+00
  -1.7884210e+00   9.4394138e+00
  -1.7837331e+00   9.5387657e+00
  -1.7790452e+00   9.6364190e+00
  -1.7743574e+00   9.7323978e+00
  -1.7696695e+00   9.8267253e+00
  -1.7649816e+00   9.9194245e+00
  -1.7602938e+00   1.0010517e+01
  -1.7556059e+00   1.0100026e+01
  -1.7509180e+00   1.0187971e+01
  -1.7462302e+00   1.0274373e+01
  -1.7415423e+00   1.0359252e+01
  -1.7368544e+00   1.0442628e+01
  -1.7321666e+00   1.0524520e+01
  -1.7274787e+00   1.0604946e+01
  -1.7227908e+00   1.0683924e+01
  -1.7181030e+00   1.0761472e+01
  -1.7134151e+00   1.0837607e+01
  -1.7087272e+00   1.0912345e+01
  -1.7040394e+00   1.0985704e+01
  -1.6993515e+00   1.1057698e+01
  -1.6946636e+00   1.1128344e+01
  -1.6899758e+00   1.1197656e+01
  -1.6852879e+00   1.1265649e+01
  -1.6806000e+00   1.1332338e+01
  -1.6759122e+00   1.1397736e+01
  -1.6712243e+00   1.1461856e+01
  -1.6665364e+00   1.1524713e+01
  -1.6618486e+00   1.1586319e+01
  -1.6571607e+00   1.1646686e+01
  -1.6524728e+00   1.1705827e+01
  -1.6477850e+00   1.1763754e+01
  -1.6430971e+00   1.1820478e+01
  -1.6384093e+00   1.1876012e+01
  -1.6337214e+00   1.1930365e+01
  -1.6290335e+00   1.1983549e+01
  -1.6243457e+00   1.2035574e+01
  -1.6196578e+00   1.2086451e+01
  -1.6149699e+00   1.2136190e+01
  -1.6102821e+00   1.2184800e+01
  -1.6055942e+00   1.2232291e+01
  -1.6009063e+00   1.2278673e+01
  -1.5962185e+00   1.2323954e+01
  -1.5915306e+00   1.2368143e+01
  -1.5868427e+00   1.2411250e+01
  -1.5821549e+00   1.2453282e+01
  -1.5774670e+00   1.2494248e+01
  -1.5727791e+00   1.2534155e+01
  -1.5680913e+00   1.2573013e+01
  -1.5634034e+00   1.2610827e+01
  -1.5587155e+00   1.2647607e+01
  -1.5540277e+00   1.2683359e+01
  -1.5493398e+00   1.2718091e+01
  -1.5446519e+00   1.2751809e+01
  -1.5399641e+00   1.2784521e+01
  -1.5352762e+00   1.2816232e+01
  -1.5305883e+00   1.2846950e+01
  -1.5259005e+00   1.2876681e+01
  -1.5212126e+00   1.2905432e+01
  -1.5165247e+00   1.2933208e+01
  -1.5118369e+00   1.2960015e+01
  -1.5071490e+00   1.2985859e+01
  -1.5024611e+00   1.3010747e+01
  -1.4977733e+00   1.3034683e+01
  -1.4930854e+00   1.3057673e+01
  -1.4883975e+00   1.3079723e+01
  -1.4837097e+00   1.3100837e+01
  -1.4790218e+00   1.3121022e+01
  -1.4743339e+00   1.3140281e+01
  -1.4696461e+00   1.3158620e+01
  -1.4649582e+00   1.3176045e+01
  -1.4602703e+00   1.3192558e+01
  -1.4555825e+00   1.3208166e+01
  -1.4508946e+00   1.3222873e+01
  -1.4462067e+00   1.3236684e+01
  -1.4415189e+00   1.3249602e+01
  -1.4368310e+00   1.3261632e+01
  -1.4321431e+00   1.3272779e+01
  -1.4274553e+00   1.3283047e+01
  -1.4227674e+00   1.3292440e+01
  -1.4180795e+00   1.3300961e+01
  -1.4133917e+00   1.3308616e+01
  -1.4087038e+00   1.3315407e+01
  -1.4040159e+00   1.3321340e+01
  -1.3993281e+00   1.3326417e+01
  -1.3946402e+00   1.3330643e+01
  -1.3899523e+00   1.3334021e+01
  -1.3852645e+00   1.3336555e+01
  -1.3805766e+00   1.3338249e+01
  -1.3758887e+00   1.3339107e+01
  -1.3712009e+00   1.3339132e+01
  -1.3665130e+00   1.3338328e+01
  -1.3618251e+00   1.3336698e+01
  -1.3571373e+00   1.3334246e+01
  -1.3524494e+00   1.3330975e+01
  -1.3477615e+00   1.3326890e+01
  -1.3430737e+00   1.3321993e+01
  -1.3383858e+00   1.3316288e+01
  -1.3336979e+00   1.3309780e+01
  -1.3290101e+00   1.3302470e+01
  -1.3243222e+00   1.3294363e+01
  -1.3196343e+00   1.3285462e+01
  -1.3149465e+00   1.3275771e+01
  -1.3102586e+00   1.3265294e+01
  -1.3055707e+00   1.3254034e+01
  -1.3008829e+00   1.3241994e+01
  -1.2961950e+00   1.3229179e+01
  -1.2915071e+00   1.3215592e+01
  -1.2868193e+00   1.3201237e+01
  -1.2821314e+00   1.3186117e+01
  -1.2774436e+00   1.3170237e+01
  -1.2727557e+00   1.3153601e+01
  -1.2680678e+00   1.3136211e+01
  -1.2633800e+00   1.3118073e+01
  -1.2586921e+00   1.3099190e+01
  -1.2540042e+00   1.3079567e+01
  -1.2493164e+00   1.3059208e+01
  -1.2446285e+00   1.3038117e+01
  -1.2399406e+00   1.3016299e+01
  -1.2352528e+00   1.2993758e+01
  -1.2305649e+00   1.2970498e+01
  -1.2258770e+00   1.2946526e+01
  -1.2211892e+00   1.2921844e+01
  -1.2165013e+00   1.2896460e+01
  -1.2118134e+00   1.2870376e+01
  -1.2071256e+00   1.2843600e+01
  -1.2024377e+00   1.2816136e+01
  -1.1977498e+00   1.2787989e+01
  -1.1930620e+00   1.2759167e+01
  -1.1883741e+00   1.2729673e+01
  -1.1836862e+00   1.2699516e+01
  -1.1789984e+00   1.2668700e+01
  -1.1743105e+00   1.2637232e+01
  -1.1696226e+00   1.2605120e+01
  -1.1649348e+00   1.2572369e+01
  -1.1602469e+00   1.2538987e+01
  -1.1555590e+00   1.2504982e+01
  -1.1508712e+00   1.2470361e+01
  -1.1461833e+00   1.2435131e+01
  -1.1414954e+00   1.2399301e+01
  -1.1368076e+00   1.2362879e+01
  -1.1321197e+00   1.2325874e+01
  -1.1274318e+00   1.2288295e+01
  -1.1227440e+00   1.2250151e+01
  -1.1180561e+00   1.2211451e+01
  -1.1133682e+00   1.2172205e+01
  -1.1086804e+00   1.2132424e+01
  -1.1039925e+00   1.2092119e+01
  -1.0993046e+00   1.2051299e+01
  -1.0946168e+00   1.2009976e+01
  -1.0899289e+00   1.1968162e+01
  -1.0852410e+00   1.1925869e+01
  -1.0805532e+00   1.1883109e+01
  -1.0758653e+00   1.1839896e+01
  -1.0711774e+00   1.1796241e+01
  -1.0664896e+00   1.1752160e+01
  -1.0618017e+00   1.1707666e+01
  -1.0571138e+00   1.1662773e+01
  -1.0524260e+00   1.1617497e+01
  -1.0477381e+00   1.1571853e+01
  -1.0430502e+00   1.1525858e+01
  -1.0383624e+00   1.1479526e+01
  -1.0336745e+00   1.1432877e+01
  -1.0289866e+00   1.1385927e+01
  -1.0242988e+00   1.1338693e+01
  -1.0196109e+00   1.1291195e+01
  -1.0149230e+00   1.1243452e+01
  -1.0102352e+00   1.1195482e+01
  -1.0055473e+00   1.1147307e+01
  -1.0008594e+00   1.1098947e+01
  -9.9617158e-01   1.1050423e+01
  -9.9148371e-01   1.1001756e+01
  -9.8679584e-01   1.0952969e+01
  -9.8210798e-01   1.0904085e+01
  -9.7742011e-01   1.0855127e+01
  -9.7273224e-01   1.0806119e+01
  -9.6804438e-01   1.0757085e+01
  -9.6335651e-01   1.0708050e+01
  -9.5866865e-01   1.0659040e+01
  -9.5398078e-01   1.0610080e+01
  -9.4929291e-01   1.0561197e+01
  -9.4460505e-01   1.0512418e+01
  -9.3991718e-01   1.0463769e+01
  -9.3522931e-01   1.0415280e+01
  -9.3054145e-01   1.0366977e+01
  -9.2585358e-01   1.0318889e+01
  -9.2116572e-01   1.0271045e+01
  -9.1647785e-01   1.0223475e+01
  -9.1178998e-01   1.0176207e+01
  -9.0710212e-01   1.0129271e+01
  -9.0241425e-01   1.0082698e+01
  -8.9772638e-01   1.0036517e+01
  -8.9303852e-01   9.9907584e+00
  -8.8835065e-01   9.9454525e+00
  -8.8366279e-01   9.9006296e+00
  -8.7897492e-01   9.8563200e+00
  -8.7428705e-01   9.8125537e+00
  -8.6959919e-01   9.7693609e+00
  -8.6491132e-01   9.7267714e+00
  -8.6022345e-01   9.6848147e+00
  -8.5553559e-01   9.6435202e+00
  -8.5084772e-01   9.6029168e+00
  -8.4615986e-01   9.5630328e+00
  -8.4147199e-01   9.5238962e+00
  -8.3678412e-01   9.4855344e+00
  -8.3209626e-01   9.4479741e+00
  -8.2740839e-01   9.4112413e+00
  -8.2272053e-01   9.3753611e+00
  -8.1803266e-01   9.3403579e+00
  -8.1334479e-01   9.3062552e+00
  -8.0865693e-01   9.2730754e+00
  -8.0396906e-01   9.2408399e+00
  -7.9928119e-01   9.2095691e+00
  -7.9459333e-01   9.1792821e+00
  -7.8990546e-01   9.1499967e+00
  -7.8521760e-01   9.1217298e+00
  -7.8052973e-01   9.0944964e+00
  -7.7584186e-01   9.0683107e+00
  -7.7115400e-01   9.0431851e+00
  -7.6646613e-01   9.0191308e+00
  -7.6177826e-01   8.9961573e+00
  -7.5709040e-01   8.9742727e+00
  -7.5240253e-01   8.9534835e+00
  -7.4771467e-01   8.9337948e+00
  -7.4302680e-01   8.9152099e+00
  -7.3833893e-01   8.8977308e+00
  -7.3365107e-01   8.8813577e+00
  -7.2896320e-01   8.8660893e+00
  -7.2427533e-01   8.8519227e+00
  -7.1958747e-01   8.8388537e+00
  -7.1489960e-01   8.8268762e+00
  -7.1021174e-01   8.8159828e+00
  -7.0552387e-01   8.8061647e+00
  -7.0083600e-01   8.7974115e+00
  -6.9614814e-01   8.7897115e+00
  -6.9146027e-01   8.7830516e+00
  -6.8677240e-01   8.7774175e+00
  -6.8208454e-01   8.7727937e+00
  -6.7739667e-01   8.7691632e+00
  -6.7270881e-01   8.7665081e+00
  -6.6802094e-01   8.7648095e+00
  -6.6333307e-01   8.7640473e+00
  -6.5864521e-01   8.7642006e+00
  -6.5395734e-01   8.7652475e+00
  -6.4926947e-01   8.7671655e+00
  -6.4458161e-01   8.7699310e+00
  -6.3989374e-01   8.7735202e+00
  -6.3520588e-01   8.7779082e+00
  -6.3051801e-01   8.7830700e+00
  -6.2583014e-01   8.7889798e+00
  -6.2114228e-01   8.7956117e+00
  -6.1645441e-01   8.8029392e+00
  -6.1176654e-01   8.8109357e+00
  -6.0707868e-01   8.8195744e+00
  -6.0239081e-01   8.8288282e+00
  -5.9770295e-01   8.8386700e+00
  -5.9301508e-01   8.8490729e+00
  -5.8832721e-01   8.8600097e+00
  -5.8363935e-01   8.8714534e+00
  -5.7895148e-01   8.8833771e+00
  -5.7426361e-01   8.8957543e+00
  -5.6957575e-01   8.9085583e+00
  -5.6488788e-01   8.9217632e+00
  -5.6020002e-01   8.9353428e+00
  -5.5551215e-01   8.9492718e+00
  -5.5082428e-01   8.9635249e+00
  -5.4613642e-01   8.9780774e+00
  -5.4144855e-01   8.9929050e+00
  -5.3676068e-01   9.0079837e+00
  -5.3207282e-01   9.0232903e+00
  -5.2738495e-01   9.0388018e+00
  -5.2269709e-01   9.0544960e+00
  -5.1800922e-01   9.0703509e+00
  -5.1332135e-01   9.0863454e+00
  -5.0863349e-01   9.1024588e+00
  -5.0394562e-01   9.1186711e+00
  -4.9925775e-01   9.1349626e+00
  -4.9456989e-01   9.1513145e+00
  -4.8988202e-01   9.1677085e+00
  -4.8519416e-01   9.1841269e+00
  -4.8050629e-01   9.2005526e+00
  -4.7581842e-01   9.2169691e+00
  -4.7113056e-01   9.2333606e+00
  -4.6644269e-01   9.2497118e+00
  -4.6175482e-01   9.2660080e+00
  -4.5706696e-01   9.2822351e+00
  -4.5237909e-01   9.2983798e+00
  -4.4769123e-01   9.3144291e+00
  -4.4300336e-01   9.3303707e+00
  -4.3831549e-01   9.3461930e+00
  -4.3362763e-01   9.3618848e+00
  -4.2893976e-01   9.3774355e+00
  -4.2425189e-01   9.3928351e+00
  -4.1956403e-01   9.4080741e+00
  -4.1487616e-01   9.4231436e+00
  -4.1018830e-01   9.4380352e+00
  -4.0550043e-01   9.4527409e+00
  -4.0081256e-01   9.4672533e+00
  -3.9612470e-01   9.4815656e+00
  -3.9143683e-01   9.4956714e+00
  -3.8674896e-01   9.5095646e+00
  -3.8206110e-01   9.5232399e+00
  -3.7737323e-01   9.5366921e+00
  -3.7268537e-01   9.5499167e+00
  -3.6799750e-01   9.5629094e+00
  -3.6330963e-01   9.5756667e+00
  -3.5862177e-01   9.5881850e+00
  -3.5393390e-01   9.6004615e+00
  -3.4924603e-01   9.6124936e+00
  -3.4455817e-01   9.6242790e+00
  -3.3987030e-01   9.6358160e+00
  -3.3518244e-01   9.6471031e+00
  -3.3049457e-01   9.6581391e+00
  -3.2580670e-01   9.6689232e+00
  -3.2111884e-01   9.6794549e+00
  -3.1643097e-01   9.6897339e+00
  -3.1174310e-01   9.6997605e+00
  -3.0705524e-01   9.7095349e+00
  -3.0236737e-01   9.7190578e+00
  -2.9767951e-01   9.7283301e+00
  -2.9299164e-01   9.7373531e+00
  -2.8830377e-01   9.7461281e+00
  -2.8361591e-01   9.7546567e+00
  -2.7892804e-01   9.7629408e+00
  -2.7424018e-01   9.7709825e+00
  -2.6955231e-01   9.7787841e+00
  -2.6486444e-01   9.7863480e+00
  -2.6017658e-01   9.7936769e+00
  -2.5548871e-01   9.8007737e+00
  -2.5080084e-01   9.8076412e+00
  -2.4611298e-01   9.8142827e+00
  -2.4142511e-01   9.8207014e+00
  -2.3673725e-01   9.8269007e+00
  -2.3204938e-01   9.8328843e+00
  -2.2736151e-01   9.8386556e+00
  -2.2267365e-01   9.8442186e+00
  -2.1798578e-01   9.8495771e+00
  -2.1329791e-01   9.8547349e+00
  -2.0861005e-01   9.8596962e+00
  -2.0392218e-01   9.8644651e+00
  -1.9923432e-01   9.8690456e+00
  -1.9454645e-01   9.8734421e+00
  -1.8985858e-01   9.8776587e+00
  -1.8517072e-01   9.8816997e+00
  -1.8048285e-01   9.8855696e+00
  -1.7579498e-01   9.8892725e+00
  -1.7110712e-01   9.8928130e+00
  -1.6641925e-01   9.8961952e+00
  -1.6173139e-01   9.8994235e+00
  -1.5704352e-01   9.9025023e+00
  -1.5235565e-01   9.9054358e+00
  -1.4766779e-01   9.9082284e+00
  -1.4297992e-01   9.9108843e+00
  -1.3829205e-01   9.9134076e+00
  -1.3360419e-01   9.9158024e+00
  -1.2891632e-01   9.9180730e+00
  -1.2422846e-01   9.9202232e+00
  -1.1954059e-01   9.9222569e+00
  -1.1485272e-01   9.9241781e+00
  -1.1016486e-01   9.9259905e+00
  -1.0547699e-01   9.9276978e+00
  -1.0078912e-01   9.9293034e+00
  -9.6101258e-02   9.9308110e+00
  -9.1413392e-02   9.9322237e+00
  -8.6725525e-02   9.9335449e+00
  -8.2037659e-02   9.9347775e+00
  -7.7349793e-02   9.9359247e+00
  -7.2661927e-02   9.9369892e+00
  -6.7974060e-02   9.9379737e+00
  -6.3286194e-02   9.9388808e+00
  -5.8598328e-02   9.9397128e+00
  -5.3910462e-02   9.9404719e+00
  -4.9222596e-02   9.9411604e+00
  -4.4534729e-02   9.9417800e+00
  -3.9846863e-02   9.9423326e+00
  -3.5158997e-02   9.9428198e+00
  -3.0471131e-02   9.9432429e+00
  -2.5783264e-02   9.9436032e+00
  -2.1095398e-02   9.9439019e+00
  -1.6407532e-02   9.9441397e+00
  -1.1719666e-02   9.9443174e+00
  -7.0317994e-03   9.9444356e+00
  -2.3439331e-03   9.9444946e+00
   2.3439331e-03   9.9444946e+00
   7.0317994e-03   9.9444356e+00
   1.1719666e-02   9.9443174e+00
   1.6407532e-02   9.9441397e+00
   2.1095398e-02   9.9439019e+00
   2.5783264e-02   9.9436032e+00
   3.0471131e-02   9.9432429e+00
   3.5158997e-02   9.9428198e+00
   3.9846863e-02   9.9423326e+00
   4.4534729e-02   9.9417800e+00
   4.9222596e-02   9.9411604e+00
   5.3910462e-02   9.9404719e+00
   5.8598328e-02   9.9397128e+00
   6.3286194e-02   9.9388808e+00
   6.7974060e-02   9.9379737e+00
   7.2661927e-02   9.9369892e+00
   7.7349793e-02   9.9359247e+00
   8.2037659e-02   9.9347775e+00
   8.6725525e-02   9.9335449e+00
   9.1413392e-02   9.9322237e+00
   9.6101258e-02   9.9308110e+00
   1.0078912e-01   9.9293034e+00
   1.0547699e-01   9.9276978e+00
   1.1016486e-01   9.9259905e+00
   1.1485272e-01   9.9241781e+00
   1.1954059e-01   9.9222569e+00
   1.2422846e-01   9.9202232e+00
   1.2891632e-01   9.9180730e+00
   1.3360419e-01   9.9158024e+00
   1.3829205e-01   9.9134076e+00
   1.4297992e-01   9.9108843e+00
   1.4766779e-01   9.9082284e+00
   1.5235565e-01   9.9054358e+00
   1.5704352e-01   9.9025023e+00
   1.6173139e-01   9.8994235e+00
   1.6641925e-01   9.8961952e+00
   1.7110712e-01   9.8928130e+00
   1.7579498e-01   9.8892725e+00
   1.8048285e-01   9.8855696e+00
   1.8517072e-01   9.8816997e+00
   1.8985858e-01   9.8776587e+00
   1.9454645e-01   9.8734421e+00
   1.9923432e-01   9.8690456e+00
   2.0392218e-01   9.8644651e+00
   2.0861005e-01   9.8596962e+00
   2.1329791e-01   9.8547349e+00
   2.1798578e-01   9.8495771e+00
   2.2267365e-01   9.8442186e+00
   2.2736151e-01   9.8386556e+00
   2.3204938e-01   9.8328843e+00
   2.3673725e-01   9.8269007e+00
   2.4142511e-01   9.8207014e+00
   2.4611298e-01   9.8142827e+00
   2.5080084e-01   9.8076412e+00
   2.5548871e-01   9.8007737e+00
   2.6017658e-01   9.7936769e+00
   2.6486444e-01   9.7863480e+00
   2.6955231e-01   9.7787841e+00
   2.7424018e-01   9.7709825e+00
   2.7892804e-01   9.7629408e+00
   2.8361591e-01   9.7546567e+00
   2.8830377e-01   9.7461281e+00
   2.9299164e-01   9.7373531e+00
   2.9767951e-01   9.7283301e+00
   3.0236737e-01   9.7190578e+00
   3.0705524e-01   9.7095349e+00
   3.1174310e-01   9.6997605e+00
   3.1643097e-01   9.6897339e+00
   3.2111884e-01   9.6794549e+00
   3.2580670e-01   9.6689232e+00
   3.3049457e-01   9.6581391e+00
   3.3518244e-01   9.6471031e+00
   3.3987030e-01   9.6358160e+00
   3.4455817e-01   9.6242790e+00
   3.4924603e-01   9.6124936e+00
   3.5393390e-01   9.6004615e+00
   3.5862177e-01   9.5881850e+00
   3.6330963e-01   9.5756667e+00
   3.6799750e-01   9.5629094e+00
   3.7268537e-01   9.5499167e+00
   3.7737323e-01   9.5366921e+00
   3.8206110e-01   9.5232399e+00
   3.8674896e-01   9.5095646e+00
   3.9143683e-01   9.4956714e+00
   3.9612470e-01   9.4815656e+00
   4.0081256e-01   9.4672533e+00
   4.0550043e-01   9.4527409e+00
   4.1018830e-01   9.4380352e+00
   4.1487616e-01   9.4231436e+00
   4.1956403e-01   9.4080741e+00
   4.2425189e-01   9.3928351e+00
   4.2893976e-01   9.3774355e+00
   4.3362763e-01   9.3618848e+00
   4.3831549e-01   9.3461930e+00
   4.4300336e-01   9.3303707e+00
   4.4769123e-01   9.3144291e+00
   4.5237909e-01   9.2983798e+00
   4.5706696e-01   9.2822351e+00
   4.6175482e-01   9.2660080e+00
   4.6644269e-01   9.2497118e+00
   4.7113056e-01   9.2333606e+00
   4.7581842e-01   9.2169691e+00
   4.8050629e-01   9.2005526e+00
   4.8519416e-01   9.1841269e+00
   4.8988202e-01   9.1677085e+00
   4.9456989e-01   9.1513145e+00
   4.9925775e-01   9.1349626e+00
   5.0394562e-01   9.1186711e+00
   5.0863349e-01   9.1024588e+00
   5.1332135e-01   9.0863454e+00
   5.1800922e-01   9.0703509e+00
   5.2269709e-01   9.0544960e+00
   5.2738495e-01   9.0388018e+00
   5.3207282e-01   9.0232903e+00
   5.3676068e-01   9.0079837e+00
   5.4144855e-01   8.9929050e+00
   5.4613642e-01   8.9780774e+00
   5.5082428e-01   8.9635249e+00
   5.5551215e-01   8.9492718e+00
   5.6020002e-01   8.9353428e+00
   5.6488788e-01   8.9217632e+00
   5.6957575e-01   8.9085583e+00
   5.7426361e-01   8.8957543e+00
   5.7895148e-01   8.8833771e+00
   5.8363935e-01   8.8714534e+00
   5.8832721e-01   8.8600097e+00
   5.9301508e-01   8.8490729e+00
   5.9770295e-01   8.8386700e+00
   6.0239081e-01   8.8288282e+00
   6.0707868e-01   8.8195744e+00
   6.1176654e-01   8.8109357e+00
   6.1645441e-01   8.8029392e+00
   6.2114228e-01   8.7956117e+00
   6.2583014e-01   8.7889798e+00
   6.3051801e-01   8.7830700e+00
   6.3520588e-01   8.7779082e+00
   6.3989374e-01   8.7735202e+00
   6.4458161e-01   8.7699310e+00
   6.4926947e-01   8.7671655e+00
   6.5395734e-01   8.7652475e+00
   6.5864521e-01   8.7642006e+00
   6.6333307e-01   8.7640473e+00
   6.6802094e-01   8.7648095e+00
   6.7270881e-01   8.7665081e+00
   6.7739667e-01   8.7691632e+00
   6.8208454e-01   8.7727937e+00
   6.8677240e-01   8.7774175e+00
   6.9146027e-01   8.7830516e+00
   6.9614814e-01   8.7897115e+00
   7.0083600e-01   8.7974115e+00
   7.0552387e-01   8.8061647e+00
   7.1021174e-01   8.8159828e+00
   7.1489960e-01   8.8268762e+00
   7.1958747e-01   8.8388537e+00
   7.2427533e-01   8.8519227e+00
   7.2896320e-01   8.8660893e+00
   7.3365107e-01   8.8813577e+00
   7.3833893e-01   8.8977308e+00
   7.4302680e-01   8.9152099e+00
   7.4771467e-01   8.9337948e+00
   7.5240253e-01   8.9534835e+00
   7.5709040e-01   8.9742727e+00
   7.6177826e-01   8.9961573e+00
   7.6646613e-01   9.0191308e+00
   7.7115400e-01   9.0431851e+00
   7.7584186e-01   9.0683107e+00
   7.8052973e-01   9.0944964e+00
   7.8521760e-01   9.1217298e+00
   7.8990546e-01   9.1499967e+00
   7.9459333e-01   9.1792821e+00
   7.9928119e-01   9.2095691e+00
   8.0396906e-01   9.2408399e+00
   8.0865693e-01   9.2730754e+00
   8.1334479e-01   9.3062552e+00
   8.1803266e-01   9.3403579e+00
   8.2272053e-01   9.3753611e+00
   8.2740839e-01   9.4112413e+00
   8.3209626e-01   9.4479741e+00
   8.3678412e-01   9.4855344e+00
   8.4147199e-01   9.5238962e+00
   8.4615986e-01   9.5630328e+00
   8.5084772e-01   9.6029168e+00
   8.5553559e-01   9.6435202e+00
   8.6022345e-01   9.6848147e+00
   8.6491132e-01   9.7267714e+00
   8.6959919e-01   9.7693609e+00
   8.7428705e-01   9.8125537e+00
   8.7897492e-01   9.8563200e+00
   8.8366279e-01   9.9006296e+00
   8.8835065e-01   9.9454525e+00
   8.9303852e-01   9.9907584e+00
   8.9772638e-01   1.0036517e+01
   9.0241425e-01   1.0082698e+01
   9.0710212e-01   1.0129271e+01
   9.1178998e-01   1.0176207e+01
   9.1647785e-01   1.0223475e+01
   9.2116572e-01   1.0271045e+01
   9.2585358e-01   1.0318889e+01
   9.3054145e-01   1.0366977e+01
   9.3522931e-01   1.0415280e+01
   9.3991718e-01   1.0463769e+01
   9.4460505e-01   1.0512418e+01
   9.4929291e-01   1.0561197e+01
   9.5398078e-01   1.0610080e+01
   9.5866865e-01   1.0659040e+01
   9.6335651e-01   1.0708050e+01
   9.6804438e-01   1.0757085e+01
   9.7273224e-01   1.0806119e+01
   9.7742011e-01   1.0855127e+01
   9.8210798e-01   1.0904085e+01
   9.8679584e-01   1.0952969e+01
   9.9148371e-01   1.1001756e+01
   9.9617158e-01   1.1050423e+01
   1.0008594e+00   1.1098947e+01
   1.0055473e+00   1.1147307e+01
   1.0102352e+00   1.1195482e+01
   1.0149230e+00   1.1243452e+01
   1.0196109e+00   1.1291195e+01
   1.0242988e+00   1.1338693e+01
   1.0289866e+00   1.1385927e+01
   1.0336745e+00   1.1432877e+01
   1.0383624e+00   1.1479526e+01
   1.0430502e+00   1.1525858e+01
   1.0477381e+00   1.1571853e+01
   1.0524260e+00   1.1617497e+01
   1.0571138e+00   1.1662773e+01
   1.0618017e+00   1.1707666e+01
   1.0664896e+00   1.1752160e+01
   1.0711774e+00   1.1796241e+01
   1.0758653e+00   1.1839896e+01
   1.0805532e+00   1.1883109e+01
   1.0852410e+00   1.1925869e+01
   1.0899289e+00   1.1968162e+01
   1.0946168e+00   1.2009976e+01
   1.0993046e+00   1.2051299e+01
   1.1039925e+00   1.2092119e+01
   1.1086804e+00   1.2132424e+01
   1.1133682e+00   1.2172205e+01
   1.1180561e+00   1.2211451e+01
   1.1227440e+00   1.2250151e+01
   1.1274318e+00   1.2288295e+01
   1.1321197e+00   1.2325874e+01
   1.1368076e+00   1.2362879e+01
   1.1414954e+00   1.2399301e+01
   1.1461833e+00   1.2435131e+01
   1.1508712e+00   1.2470361e+01
   1.1555590e+00   1.2504982e+01
   1.1602469e+00   1.2538987e+01
   1.1649348e+00   1.2572369e+01
   1.1696226e+00   1.2605120e+01
   1.1743105e+00   1.2637232e+01
   1.1789984e+00   1.2668700e+01
   1.1836862e+00   1.2699516e+01
   1.1883741e+00   1.2729673e+01
   1.1930620e+00   1.2759167e+01
   1.1977498e+00   1.2787989e+01
   1.2024377e+00   1.2816136e+01
   1.2071256e+00   1.2843600e+01
   1.2118134e+00   1.2870376e+01
   1.2165013e+00   1.2896460e+01
   1.2211892e+00   1.2921844e+01
   1.2258770e+00   1.2946526e+01
   1.2305649e+00   1.2970498e+01
   1.2352528e+00   1.2993758e+01
   1.2399406e+00   1.3016299e+01
   1.2446285e+00   1.3038117e+01
   1.2493164e+00   1.3059208e+01
   1.2540042e+00   1.3079567e+01
   1.2586921e+00   1.3099190e+01
   1.2633800e+00   1.3118073e+01
   1.2680678e+00   1.3136211e+01
   1.2727557e+00   1.3153601e+01
   1.2774436e+00   1.3170237e+01
   1.2821314e+00   1.3186117e+01
   1.2868193e+00   1.3201237e+01
   1.2915071e+00   1.3215592e+01
   1.2961950e+00   1.3229179e+01
   1.3008829e+00   1.3241994e+01
   1.3055707e+00   1.3254034e+01
   1.3102586e+00   1.3265294e+01
   1.3149465e+00   1.3275771e+01
   1.3196343e+00   1.3285462e+01
   1.3243222e+00   1.3294363e+01
   1.3290101e+00   1.3302470e+01
   1.3336979e+00   1.3309780e+01
   1.3383858e+00   1.3316288e+01
   1.3430737e+00   1.3321993e+01
   1.3477615e+00   1.3326890e+01
   1.3524494e+00   1.3330975e+01
   1.3571373e+00   1.3334246e+01
   1.3618251e+00   1.3336698e+01
   1.3665130e+00   1.3338328e+01
   1.3712009e+00   1.3339132e+01
   1.3758887e+00   1.3339107e+01
   1.3805766e+00   1.3338249e+01
   1.3852645e+00   1.3336555e+01
   1.3899523e+00   1.3334021e+01
   1.3946402e+00   1.3330643e+01
   1.3993281e+00   1.3326417e+01
   1.4040159e+00   1.3321340e+01
   1.4087038e+00   1.3315407e+01
   1.4133917e+00   1.3308616e+01
   1.4180795e+00   1.3300961e+01
   1.4227674e+00   1.3292440e+01
   1.4274553e+00   1.3283047e+01
   1.4321431e+00   1.3272779e+01
   1.4368310e+00   1.3261632e+01
   1.4415189e+00   1.3249602e+01
   1.4462067e+00   1.3236684e+01
   1.4508946e+00   1.3222873e+01
   1.4555825e+00   1.3208166e+01
   1.4602703e+00   1.3192558e+01
   1.4649582e+00   1.3176045e+01
   1.4696461e+00   1.3158620e+01
   1.4743339e+00   1.3140281e+01
   1.4790218e+00   1.3121022e+01
   1.4837097e+00   1.3100837e+01
   1.4883975e+00   1.3079723e+01
   1.4930854e+00   1.3057673e+01
   1.4977733e+00   1.3034683e+01
   1.5024611e+00   1.3010747e+01
   1.5071490e+00   1.2985859e+01
   1.5118369e+00   1.2960015e+01
   1.5165247e+00   1.2933208e+01
   1.5212126e+00   1.2905432e+01
   1.5259005e+00   1.2876681e+01
   1.5305883e+00   1.2846950e+01
   1.5352762e+00   1.2816232e+01
   1.5399641e+00   1.2784521e+01
   1.5446519e+00   1.2751809e+01
   1.5493398e+00   1.2718091e+01
   1.5540277e+00   1.2683359e+01
   1.5587155e+00   1.2647607e+01
   1.5634034e+00   1.2610827e+01
   1.5680913e+00   1.2573013e+01
   1.5727791e+00   1.2534155e+01
   1.5774670e+00   1.2494248e+01
   1.5821549e+00   1.2453282e+01
   1.5868427e+00   1.2411250e+01
   1.5915306e+00   1.2368143e+01
   1.5962185e+00   1.2323954e+01
   1.6009063e+00   1.2278673e+01
   1.6055942e+00   1.2232291e+01
   1.6102821e+00   1.2184800e+01
   1.6149699e+00   1.2136190e+01
   1.6196578e+00   1.2086451e+01
   1.6243457e+00   1.2035574e+01
   1.6290335e+00   1.1983549e+01
   1.6337214e+00   1.1930365e+01
   1.6384093e+00   1.1876012e+01
   1.6430971e+00   1.1820478e+01
   1.6477850e+00   1.1763754e+01
   1.6524728e+00   1.1705827e+01
   1.6571607e+00   1.1646686e+01
   1.6618486e+00   1.1586319e+01
   1.6665364e+00   1.1524713e+01
   1.6712243e+00   1.1461856e+01
   1.6759122e+00   1.1397736e+01
   1.6806000e+00   1.1332338e+01
   1.6852879e+00   1.1265649e+01
   1.6899758e+00   1.1197656e+01
   1.6946636e+00   1.1128344e+01
   1.6993515e+00   1.1057698e+01
   1.7040394e+00   1.0985704e+01
   1.7087272e+00   1.0912345e+01
   1.7134151e+00   1.0837607e+01
   1.7181030e+00   1.0761472e+01
   1.7227908e+00   1.0683924e+01
   1.7274787e+00   1.0604946e+01
   1.7321666e+00   1.0524520e+01
   1.7368544e+00   1.0442628e+01
   1.7415423e+00   1.0359252e+01
   1.7462302e+00   1.0274373e+01
   1.7509180e+00   1.0187971e+01
   1.7556059e+00   1.0100026e+01
   1.7602938e+00   1.0010517e+01
   1.7649816e+00   9.9194245e+00
   1.7696695e+00   9.8267253e+00
   1.7743574e+00   9.7323978e+00
   1.7790452e+00   9.6364190e+00
   1.7837331e+00   9.5387657e+00
   1.7884210e+00   9.4394138e+00
   1.7931088e+00   9.3383388e+00
   1.7977967e+00   9.2355155e+00
   1.8024846e+00   9.1309180e+00
   1.8071724e+00   9.0245198e+00
   1.8118603e+00   8.9162938e+00
   1.8165482e+00   8.8062123e+00
   1.8212360e+00   8.6942467e+00
   1.8259239e+00   8.5803681e+00
   1.8306118e+00   8.4645467e+00
   1.8352996e+00   8.3467519e+00
   1.8399875e+00   8.2269529e+00
   1.8446754e+00   8.1051179e+00
   1.8493632e+00   7.9812145e+00
   1.8540511e+00   7.8552100e+00
   1.8587390e+00   7.7270706e+00
   1.8634268e+00   7.5967626e+00
   1.8681147e+00   7.4642511e+00
   1.8728026e+00   7.3295014e+00
   1.8774904e+00   7.1924781e+00
   1.8821783e+00   7.0531453e+00
   1.8868662e+00   6.9114673e+00
   1.8915540e+00   6.7674079e+00
   1.8962419e+00   6.6209312e+00
   1.9009298e+00   6.4720013e+00
   1.9056176e+00   6.3205826e+00
   1.9103055e+00   6.1666401e+00
   1.9149934e+00   6.0101395e+00
   1.9196812e+00   5.8510476e+00
   1.9243691e+00   5.6893324e+00
   1.9290570e+00   5.5249637e+00
   1.9337448e+00   5.3579135e+00
   1.9384327e+00   5.1881562e+00
   1.9431206e+00   5.0156694e+00
   1.9478084e+00   4.8404347e+00
   1.9524963e+00   4.6624379e+00
   1.9571842e+00   4.4816703e+00
   1.9618720e+00   4.2981297e+00
   1.9665599e+00   4.1118209e+00
   1.9712478e+00   3.9227577e+00
   1.9759356e+00   3.7309638e+00
   1.9806235e+00   3.5364747e+00
   1.9853114e+00   3.3393394e+00
   1.9899992e+00   3.1396225e+00
   1.9946871e+00   2.9374063e+00
   1.9993750e+00   2.7327939e+00
   2.0040628e+00   2.5259117e+00
   2.0087507e+00   2.3169130e+00
   2.0134385e+00   2.1059810e+00
   2.0181264e+00   1.8933335e+00
   2.0228143e+00   1.6792266e+00
   2.0275021e+00   1.4639595e+00
   2.0321900e+00   1.2478792e+00
   2.0368779e+00   1.0313860e+00
   2.0415657e+00   8.1493829e-01
   2.0462536e+00   5.9905766e-01
   2.0509415e+00   3.8433403e-01
   2.0556293e+00   1.7142978e-01
   2.0603172e+00  -3.8916740e-02
   2.0650051e+00  -2.4588903e-01
   2.0696929e+00  -4.4859207e-01
   2.0743808e+00  -6.4605425e-01
   2.0790687e+00  -8.3723217e-01
   2.0837565e+00  -1.0210190e+00
   2.0884444e+00  -1.1962566e+00
   2.0931323e+00  -1.3617525e+00
   2.0978201e+00  -1.5163007e+00
   2.1025080e+00  -1.6587076e+00
   2.1071959e+00  -1.7878208e+00
   2.1118837e+00  -1.9025617e+00
   2.1165716e+00  -2.0019585e+00
   2.1212595e+00  -2.0851795e+00
   2.1259473e+00  -2.1515629e+00
   2.1306352e+00  -2.2006426e+00
   2.1353231e+00  -2.2321667e+00
   2.1400109e+00  -2.2461078e+00
   2.1446988e+00  -2.2426645e+00
   2.1493867e+00  -2.2222530e+00
   2.1540745e+00  -2.1854905e+00
   2.1587624e+00  -2.1331715e+00
   2.1634503e+00  -2.0662385e+00
   2.1681381e+00  -1.9857495e+00
   2.1728260e+00  -1.8928448e+00
   2.1775139e+00  -1.7887138e+00
   2.1822017e+00  -1.6745658e+00
   2.1868896e+00  -1.5516024e+00
   2.1915775e+00  -1.4209962e+00
   2.1962653e+00  -1.2838721e+00
   2.2009532e+00  -1.1412944e+00
   2.2056411e+00  -9.9425745e-01
   2.2103289e+00  -8.4368004e-01
   2.2150168e+00  -6.9040256e-01
   2.2197047e+00  -5.3518707e-01
   2.2243925e+00  -3.7871893e-01
   2.2290804e+00  -2.2161008e-01
   2.2337683e+00  -6.4403067e-02
   2.2384561e+00   9.2424106e-02
   2.2431440e+00   2.4845296e-01
   2.2478319e+00   4.0331933e-01
   2.2525197e+00   5.5670826e-01
   2.2572076e+00   7.0834908e-01
   2.2618955e+00   8.5801071e-01
   2.2665833e+00   1.0054973e+00
   2.2712712e+00   1.1506443e+00
   2.2759591e+00   1.2933147e+00
   2.2806469e+00   1.4333955e+00
   2.2853348e+00   1.5707951e+00
   2.2900227e+00   1.7054405e+00
   2.2947105e+00   1.8372747e+00
   2.2993984e+00   1.9662546e+00
   2.3040863e+00   2.0923493e+00
   2.3087741e+00   2.2155385e+00
   2.3134620e+00   2.3358105e+00
   2.3181499e+00   2.4531615e+00
   2.3228377e+00   2.5675943e+00
   2.3275256e+00   2.6791169e+00
   2.3322135e+00   2.7877424e+00
   2.3369013e+00   2.8934875e+00
   2.3415892e+00   2.9963723e+00
   2.3462771e+00   3.0964195e+00
   2.3509649e+00   3.1936540e+00
   2.3556528e+00   3.2881025e+00
   2.3603407e+00   3.3797930e+00
   2.3650285e+00   3.4687545e+00
   2.3697164e+00   3.5550168e+00
   2.3744043e+00   3.6386102e+00
   2.3790921e+00   3.7195654e+00
   2.3837800e+00   3.7979130e+00
   2.3884678e+00   3.8736838e+00
   2.3931557e+00   3.9469083e+00
   2.3978436e+00   4.0176167e+00
   2.4025314e+00   4.0858389e+00
   2.4072193e+00   4.1516044e+00
   2.4119072e+00   4.2149420e+00
   2.4165950e+00   4.2758800e+00
   2.4212829e+00   4.3344462e+00
   2.4259708e+00   4.3906676e+00
   2.4306586e+00   4.4445705e+00
   2.4353465e+00   4.4961806e+00
   2.4400344e+00   4.5455227e+00
   2.4447222e+00   4.5926209e+00
   2.4494101e+00   4.6374987e+00
   2.4540980e+00   4.6801786e+00
   2.4587858e+00   4.7206824e+00
   2.4634737e+00   4.7590313e+00
   2.4681616e+00   4.7952453e+00
   2.4728494e+00   4.8293442e+00
   2.4775373e+00   4.8613465e+00
   2.4822252e+00   4.8912703e+00
   2.4869130e+00   4.9191326e+00
   2.4916009e+00   4.9449501e+00
   2.4962888e+00   4.9687383e+00
   2.5009766e+00   4.9905122e+00
   2.5056645e+00   5.0102860e+00
   2.5103524e+00   5.0280733e+00
   2.5150402e+00   5.0438867e+00
   2.5197281e+00   5.0577384e+00
   2.5244160e+00   5.0696398e+00
   2.5291038e+00   5.0796014e+00
   2.5337917e+00   5.0876333e+00
   2.5384796e+00   5.0937449e+00
   2.5431674e+00   5.0979446e+00
   2.5478553e+00   5.1002405e+00
   2.5525432e+00   5.1006400e+00
   2.5572310e+00   5.0991496e+00
   2.5619189e+00   5.0957754e+00
   2.5666068e+00   5.0905227e+00
   2.5712946e+00   5.0833963e+00
   2.5759825e+00   5.0744003e+00
   2.5806704e+00   5.0635382e+00
   2.5853582e+00   5.0508128e+00
   2.5900461e+00   5.0362264e+00
   2.5947340e+00   5.0197805e+00
   2.5994218e+00   5.0014762e+00
   2.6041097e+00   4.9813138e+00
   2.6087976e+00   4.9592933e+00
   2.6134854e+00   4.9354136e+00
   2.6181733e+00   4.9096734e+00
   2.6228612e+00   4.8820706e+00
   2.6275490e+00   4.8526027e+00
   2.6322369e+00   4.8212662e+00
   2.6369248e+00   4.7880574e+00
   2.6416126e+00   4.7529718e+00
   2.6463005e+00   4.7160042e+00
   2.6509884e+00   4.6771491e+00
   2.6556762e+00   4.6364000e+00
   2.6603641e+00   4.5937501e+00
   2.6650520e+00   4.5491917e+00
   2.6697398e+00   4.5027168e+00
   2.6744277e+00   4.4543166e+00
   2.6791156e+00   4.4039815e+00
   2.6838034e+00   4.3517017e+00
   2.6884913e+00   4.2974663e+00
   2.6931792e+00   4.2412642e+00
   2.6978670e+00   4.1830833e+00
   2.7025549e+00   4.1229112e+00
   2.7072428e+00   4.0607345e+00
   2.7119306e+00   3.9965394e+00
   2.7166185e+00   3.9303115e+00
   2.7213064e+00   3.8620356e+00
   2.7259942e+00   3.7916960e+00
   2.7306821e+00   3.7192762e+00
   2.7353700e+00   3.6447593e+00
   2.7400578e+00   3.5681276e+00
   2.7447457e+00   3.4893628e+00
   2.7494335e+00   3.4084460e+00
   2.7541214e+00   3.3253579e+00
   2.7588093e+00   3.2400783e+00
   2.7634971e+00   3.1525867e+00
   2.7681850e+00   3.0628619e+00
   2.7728729e+00   2.9708824e+00
   2.7775607e+00   2.8766259e+00
   2.7822486e+00   2.7800700e+00
   2.7869365e+00   2.6811917e+00
   2.7916243e+00   2.5799677e+00
   2.7963122e+00   2.4763746e+00
   2.8010001e+00   2.3703885e+00
   2.8056879e+00   2.2619857e+00
   2.8103758e+00   2.1511422e+00
   2.8150637e+00   2.0378343e+00
   2.8197515e+00   1.9220383e+00
   2.8244394e+00   1.8037312e+00
   2.8291273e+00   1.6828903e+00
   2.8338151e+00   1.5594937e+00
   2.8385030e+00   1.4335204e+00
   2.8431909e+00   1.3049508e+00
   2.8478787e+00   1.1737665e+00
   2.8525666e+00   1.0399513e+00
   2.8572545e+00   9.0349093e-01
   2.8619423e+00   7.6437385e-01
   2.8666302e+00   6.2259166e-01
   2.8713181e+00   4.7813962e-01
   2.8760059e+00   3.3101728e-01
   2.8806938e+00   1.8122920e-01
   2.8853817e+00   2.8785734e-02
   2.8900695e+00  -1.2629609e-01
   2.8947574e+00  -2.8399151e-01
   2.8994453e+00  -4.4426696e-01
   2.9041331e+00  -6.0707875e-01
   2.9088210e+00  -7.7237163e-01
   2.9135089e+00  -9.4007728e-01
   2.9181967e+00  -1.1101124e+00
   2.9228846e+00  -1.2823770e+00
   2.9275725e+00  -1.4567519e+00
   2.9322603e+00  -1.6330966e+00
   2.9369482e+00  -1.8112468e+00
   2.9416361e+00  -1.9910112e+00
   2.9463239e+00  -2.1721688e+00
   2.9510118e+00  -2.3544659e+00
   2.9556997e+00  -2.5376120e+00
   2.9603875e+00  -2.7212773e+00
   2.9650754e+00  -2.9050886e+00
   2.9697633e+00  -3.0886259e+00
   2.9744511e+00  -3.2714196e+00
   2.9791390e+00  -3.4529470e+00
   2.9838269e+00  -3.6326303e+00
   2.9885147e+00  -3.8098351e+00
   2.9932026e+00  -3.9838697e+00
   2.9978905e+00  -4.1539859e+00
   3.0025783e+00  -4.3193818e+00
   3.0072662e+00  -4.4792062e+00
   3.0119541e+00  -4.6325656e+00
   3.0166419e+00  -4.7785337e+00
   3.0213298e+00  -4.9161635e+00
   3.0260177e+00  -5.0445028e+00
   3.0307055e+00  -5.1626119e+00
   3.0353934e+00  -5.2695833e+00
   3.0400813e+00  -5.3645638e+00
   3.0447691e+00  -5.4467766e+00
   3.0494570e+00  -5.5155441e+00
   3.0541449e+00  -5.5703081e+00
   3.0588327e+00  -5.6106483e+00
   3.0635206e+00  -5.6362962e+00
   3.0682085e+00  -5.6471448e+00
   3.0728963e+00  -5.6432519e+00
   3.0775842e+00  -5.6248384e+00
   3.0822721e+00  -5.5922803e+00
   3.0869599e+00  -5.5460966e+00
   3.0916478e+00  -5.4869312e+00
   3.0963357e+00  -5.4155339e+00
   3.1010235e+00  -5.3327376e+00
   3.1057114e+00  -5.2394362e+00
   3.1103992e+00  -5.1365627e+00
   3.1150871e+00  -5.0250680e+00
   3.1197750e+00  -4.9059029e+00
   3.1244628e+00  -4.7800020e+00
   3.1291507e+00  -4.6482705e+00
   3.1338386e+00  -4.5115739e+00
   3.1385264e+00  -4.3707303e+00
   3.1432143e+00  -4.2265049e+00
   3.1479022e+00  -4.0796074e+00
   3.1525900e+00  -3.9306902e+00
   3.1572779e+00  -3.7803487e+00
   3.1619658e+00  -3.6291226e+00
   3.1666536e+00  -3.4774980e+00
   3.1713415e+00  -3.3259102e+00
   3.1760294e+00  -3.1747468e+00
   3.1807172e+00  -3.0243512e+00
   3.1854051e+00  -2.8750257e+00
   3.1900930e+00  -2.7270356e+00
   3.1947808e+00  -2.5806121e+00
   3.1994687e+00  -2.4359557e+00
   3.2041566e+00  -2.2932392e+00
   3.2088444e+00  -2.1526108e+00
   3.2135323e+00  -2.0141963e+00
   3.2182202e+00  -1.8781021e+00
   3.2229080e+00  -1.7444168e+00
   3.2275959e+00  -1.6132138e+00
   3.2322838e+00  -1.4845527e+00
   3.2369716e+00  -1.3584812e+00
   3.2416595e+00  -1.2350365e+00
   3.2463474e+00  -1.1142465e+00
   3.2510352e+00  -9.9613102e-01
   3.2557231e+00  -8.8070312e-01
   3.2604110e+00  -7.6796962e-01
   3.2650988e+00  -6.5793217e-01
   3.2697867e+00  -5.5058793e-01
   3.2744746e+00  -4.4593020e-01
   3.2791624e+00  -3.4394899e-01
   3.2838503e+00  -2.4463157e-01
   3.2885382e+00  -1.4796284e-01
   3.2932260e+00  -5.3925785e-02
   3.2979139e+00   3.7498218e-02
   3.3026018e+00   1.2632908e-01
   3.3072896e+00   2.1258775e-01
   3.3119775e+00   2.9629597e-01
   3.3166654e+00   3.7747607e-01
   3.3213532e+00   4.5615081e-01
   3.3260411e+00   5.3234321e-01
   3.3307290e+00   6.0607640e-01
   3.3354168e+00   6.7737355e-01
   3.3401047e+00   7.4625771e-01
   3.3447926e+00   8.1275178e-01
   3.3494804e+00   8.7687837e-01
   3.3541683e+00   9.3865980e-01
   3.3588562e+00   9.9811798e-01
   3.3635440e+00   1.0552744e+00
   3.3682319e+00   1.1101502e+00
   3.3729198e+00   1.1627657e+00
   3.3776076e+00   1.2131411e+00
   3.3822955e+00   1.2612958e+00
   3.3869834e+00   1.3072486e+00
   3.3916712e+00   1.3510178e+00
   3.3963591e+00   1.3926211e+00
   3.4010470e+00   1.4320756e+00
   3.4057348e+00   1.4693976e+00
   3.4104227e+00   1.5046029e+00
   3.4151106e+00   1.5377068e+00
   3.4197984e+00   1.5687237e+00
   3.4244863e+00   1.5976675e+00
   3.4291742e+00   1.6245514e+00
   3.4338620e+00   1.6493881e+00
   3.4385499e+00   1.6721895e+00
   3.4432378e+00   1.6929668e+00
   3.4479256e+00   1.7117308e+00
   3.4526135e+00   1.7284915e+00
   3.4573014e+00   1.7432583e+00
   3.4619892e+00   1.7560400e+00
   3.4666771e+00   1.7668446e+00
   3.4713650e+00   1.7756798e+00
   3.4760528e+00   1.7825524e+00
   3.4807407e+00   1.7874688e+00
   3.4854285e+00   1.7904344e+00
   3.4901164e+00   1.7914545e+00
   3.4948043e+00   1.7905333e+00
   3.4994921e+00   1.7876749e+00
   3.5041800e+00   1.7828823e+00
   3.5088679e+00   1.7761582e+00
   3.5135557e+00   1.7675045e+00
   3.5182436e+00   1.7569228e+00
   3.5229315e+00   1.7444138e+00
   3.5276193e+00   1.7299776e+00
   3.5323072e+00   1.7136140e+00
   3.5369951e+00   1.6953219e+00
   3.5416829e+00   1.6750997e+00
   3.5463708e+00   1.6529452e+00
   3.5510587e+00   1.6288557e+00
   3.5557465e+00   1.6028277e+00
   3.5604344e+00   1.5748572e+00
   3.5651223e+00   1.5449397e+00
   3.5698101e+00   1.5130700e+00
   3.5744980e+00   1.4792422e+00
   3.5791859e+00   1.4434500e+00
   3.5838737e+00   1.4056863e+00
   3.5885616e+00   1.3659435e+00
   3.5932495e+00   1.3242134e+00
   3.5979373e+00   1.2804872e+00
   3.6026252e+00   1.2347553e+00
   3.6073131e+00   1.1870078e+00
   3.6120009e+00   1.1372340e+00
   3.6166888e+00   1.0854226e+00
   3.6213767e+00   1.0315616e+00
   3.6260645e+00   9.7563865e-01
   3.6307524e+00   9.1764056e-01
   3.6354403e+00   8.5755362e-01
   3.6401281e+00   7.9536352e-01
   3.6448160e+00   7.3105534e-01
   3.6495039e+00   6.6461360e-01
   3.6541917e+00   5.9602221e-01
   3.6588796e+00   5.2526454e-01
   3.6635675e+00   4.5232339e-01
   3.6682553e+00   3.7718104e-01
   3.6729432e+00   2.9981924e-01
   3.6776311e+00   2.2021925e-01
   3.6823189e+00   1.3836189e-01
   3.6870068e+00   5.4227522e-02
   3.6916947e+00  -3.2203871e-02
   3.6963825e+00  -1.2095265e-01
   3.7010704e+00  -2.1203948e-01
   3.7057583e+00  -3.0548524e-01
   3.7104461e+00  -4.0131099e-01
   3.7151340e+00  -4.9953786e-01
   3.7198219e+00  -6.0018698e-01
   3.7245097e+00  -7.0327936e-01
   3.7291976e+00  -8.0883578e-01
   3.7338855e+00  -9.1687661e-01
   3.7385733e+00  -1.0274217e+00
   3.7432612e+00  -1.1404903e+00
   3.7479491e+00  -1.2561005e+00
   3.7526369e+00  -1.3742694e+00
   3.7573248e+00  -1.4950127e+00
   3.7620127e+00  -1.6183443e+00
   3.7667005e+00  -1.7442760e+00
   3.7713884e+00  -1.8728173e+00
   3.7760763e+00  -2.0039747e+00
   3.7807641e+00  -2.1377513e+00
   3.7854520e+00  -2.2741464e+00
   3.7901399e+00  -2.4131545e+00
   3.7948277e+00  -2.5547651e+00
   3.7995156e+00  -2.6989613e+00
   3.8042035e+00  -2.8457197e+00
   3.8088913e+00  -2.9950084e+00
   3.8135792e+00  -3.1467868e+00
   3.8182671e+00  -3.3010039e+00
   3.8229549e+00  -3.4575968e+00
   3.8276428e+00  -3.6164895e+00
   3.8323307e+00  -3.7775911e+00
   3.8370185e+00  -3.9407936e+00
   3.8417064e+00  -4.1059704e+00
   3.8463942e+00  -4.2729736e+00
   3.8510821e+00  -4.4416319e+00
   3.8557700e+00  -4.6117475e+00
   3.8604578e+00  -4.7830942e+00
   3.8651457e+00  -4.9554135e+00
   3.8698336e+00  -5.1284125e+00
   3.8745214e+00  -5.3017599e+00
   3.8792093e+00  -5.4750840e+00
   3.8838972e+00  -5.6479687e+00
   3.8885850e+00  -5.8199518e+00
   3.8932729e+00  -5.9905218e+00
   3.8979608e+00  -6.1591171e+00
   3.9026486e+00  -6.3251240e+00
   3.9073365e+00  -6.4878779e+00
   3.9120244e+00  -6.6466637e+00
   3.9167122e+00  -6.8007195e+00
   3.9214001e+00  -6.9492412e+00
   3.9260880e+00  -7.0913891e+00
   3.9307758e+00  -7.2262978e+00
   3.9354637e+00  -7.3530874e+00
   3.9401516e+00  -7.4708775e+00
   3.9448394e+00  -7.5788037e+00
   3.9495273e+00  -7.6760356e+00
   3.9542152e+00  -7.7617958e+00
   3.9589030e+00  -7.8353803e+00
   3.9635909e+00  -7.8961772e+00
   3.9682788e+00  -7.9436856e+00
   3.9729666e+00  -7.9775301e+00
   3.9776545e+00  -7.9974737e+00
   3.9823424e+00  -8.0034252e+00
   3.9870302e+00  -7.9954423e+00
   3.9917181e+00  -7.9737299e+00
   3.9964060e+00  -7.9386328e+00
   4.0010938e+00  -7.8906253e+00
   4.0057817e+00  -7.8302956e+00
   4.0104696e+00  -7.7583288e+00
   4.0151574e+00  -7.6754876e+00
   4.0198453e+00  -7.5825923e+00
   4.0245332e+00  -7.4805015e+00
   4.0292210e+00  -7.3700935e+00
   4.0339089e+00  -7.2522500e+00
   4.0385968e+00  -7.1278410e+00
   4.0432846e+00  -6.9977129e+00
   4.0479725e+00  -6.8626789e+00
   4.0526604e+00  -6.7235111e+00
   4.0573482e+00  -6.5809358e+00
   4.0620361e+00  -6.4356293e+00
   4.0667240e+00  -6.2882171e+00
   4.0714118e+00  -6.1392728e+00
   4.0760997e+00  -5.9893192e+00
   4.0807876e+00  -5.8388299e+00
   4.0854754e+00  -5.6882312e+00
   4.0901633e+00  -5.5379050e+00
   4.0948512e+00  -5.3881914e+00
   4.0995390e+00  -5.2393922e+00
   4.1042269e+00  -5.0917734e+00
   4.1089148e+00  -4.9455686e+00
   4.1136026e+00  -4.8009820e+00
   4.1182905e+00  -4.6581908e+00
   4.1229784e+00  -4.5173482e+00
   4.1276662e+00  -4.3785856e+00
   4.1323541e+00  -4.2420153e+00
   4.1370420e+00  -4.1077321e+00
   4.1417298e+00  -3.9758153e+00
   4.1464177e+00  -3.8463310e+00
   4.1511056e+00  -3.7193328e+00
   4.1557934e+00  -3.5948639e+00
   4.1604813e+00  -3.4729581e+00
   4.1651692e+00  -3.3536410e+00
   4.1698570e+00  -3.2369311e+00
   4.1745449e+00  -3.1228404e+00
   4.1792328e+00  -3.0113757e+00
   4.1839206e+00  -2.9025389e+00
   4.1886085e+00  -2.7963280e+00
   4.1932964e+00  -2.6927374e+00
   4.1979842e+00  -2.5917584e+00
   4.2026721e+00  -2.4933800e+00
   4.2073599e+00  -2.3975888e+00
   4.2120478e+00  -2.3043699e+00
   4.2167357e+00  -2.2137066e+00
   4.2214235e+00  -2.1255812e+00
   4.2261114e+00  -2.0399749e+00
   4.2307993e+00  -1.9568682e+00
   4.2354871e+00  -1.8762411e+00
   4.2401750e+00  -1.7980731e+00
   4.2448629e+00  -1.7223434e+00
   4.2495507e+00  -1.6490312e+00
   4.2542386e+00  -1.5781155e+00
   4.2589265e+00  -1.5095754e+00
   4.2636143e+00  -1.4433903e+00
   4.2683022e+00  -1.3795397e+00
   4.2729901e+00  -1.3180033e+00
   4.2776779e+00  -1.2587613e+00
   4.2823658e+00  -1.2017941e+00
   4.2870537e+00  -1.1470827e+00
   4.2917415e+00  -1.0946085e+00
   4.2964294e+00  -1.0443533e+00
   4.3011173e+00  -9.9629959e-01
   4.3058051e+00  -9.5043017e-01
   4.3104930e+00  -9.0672854e-01
   4.3151809e+00  -8.6517872e-01
   4.3198687e+00  -8.2576531e-01
   4.3245566e+00  -7.8847348e-01
   4.3292445e+00  -7.5328902e-01
   4.3339323e+00  -7.2019828e-01
   4.3386202e+00  -6.8918825e-01
   4.3433081e+00  -6.6024650e-01
   4.3479959e+00  -6.3336124e-01
   4.3526838e+00  -6.0852125e-01
   4.3573717e+00  -5.8571594e-01
   4.3620595e+00  -5.6493535e-01
   4.3667474e+00  -5.4617009e-01
   4.3714353e+00  -5.2941141e-01
   4.3761231e+00  -5.1465117e-01
   4.3808110e+00  -5.0188181e-01
   4.3854989e+00  -4.9109640e-01
   4.3901867e+00  -4.8228861e-01
   4.3948746e+00  -4.7545270e-01
   4.3995625e+00  -4.7058354e-01
   4.4042503e+00  -4.6767661e-01
   4.4089382e+00  -4.6672797e-01
   4.4136261e+00  -4.6773428e-01
   4.4183139e+00  -4.7069281e-01
   4.4230018e+00  -4.7560139e-01
   4.4276897e+00  -4.8245849e-01
   4.4323775e+00  -4.9126313e-01
   4.4370654e+00  -5.0201494e-01
   4.4417533e+00  -5.1471416e-01
   4.4464411e+00  -5.2936158e-01
   4.4511290e+00  -5.4595860e-01
   4.4558169e+00  -5.6450724e-01
   4.4605047e+00  -5.8501006e-01
   4.4651926e+00  -6.0747024e-01
   4.4698805e+00  -6.3189156e-01
   4.4745683e+00  -6.5827838e-01
   4.4792562e+00  -6.8663565e-01
   4.4839441e+00  -7.1696893e-01
   4.4886319e+00  -7.4928436e-01
   4.4933198e+00  -7.8358868e-01
   4.4980077e+00  -8.1988925e-01
   4.5026955e+00  -8.5819398e-01
   4.5073834e+00  -8.9851144e-01
   4.5120713e+00  -9.4085074e-01
   4.5167591e+00  -9.8522163e-01
   4.5214470e+00  -1.0316344e+00
   4.5261349e+00  -1.0801001e+00
   4.5308227e+00  -1.1306301e+00
   4.5355106e+00  -1.1832366e+00
   4.5401985e+00  -1.2379323e+00
   4.5448863e+00  -1.2947304e+00
   4.5495742e+00  -1.3536449e+00
   4.5542621e+00  -1.4146902e+00
   4.5589499e+00  -1.4778813e+00
   4.5636378e+00  -1.5432336e+00
   4.5683257e+00  -1.6107634e+00
   4.5730135e+00  -1.6804872e+00
   4.5777014e+00  -1.7524221e+00
   4.5823892e+00  -1.8265857e+00
   4.5870771e+00  -1.9029961e+00
   4.5917650e+00  -1.9816715e+00
   4.5964528e+00  -2.0626310e+00
   4.6011407e+00  -2.1458937e+00
   4.6058286e+00  -2.2314790e+00
   4.6105164e+00  -2.3194066e+00
   4.6152043e+00  -2.4096963e+00
   4.6198922e+00  -2.5023682e+00
   4.6245800e+00  -2.5974421e+00
   4.6292679e+00  -2.6949379e+00
   4.6339558e+00  -2.7948753e+00
   4.6386436e+00  -2.8972734e+00
   4.6433315e+00  -3.0021513e+00
   4.6480194e+00  -3.1095269e+00
   4.6527072e+00  -3.2194176e+00
   4.6573951e+00  -3.3318397e+00
   4.6620830e+00  -3.4468081e+00
   4.6667708e+00  -3.5643361e+00
   4.6714587e+00  -3.6844352e+00
   4.6761466e+00  -3.8071146e+00
   4.6808344e+00  -3.9323808e+00
   4.6855223e+00  -4.0602372e+00
   4.6902102e+00  -4.1906837e+00
   4.6948980e+00  -4.3237157e+00
   4.6995859e+00  -4.4593240e+00
   4.7042738e+00  -4.5974939e+00
   4.7089616e+00  -4.7382040e+00
   4.7136495e+00  -4.8814258e+00
   4.7183374e+00  -5.0271225e+00
   4.7230252e+00  -5.1752477e+00
   4.7277131e+00  -5.3257444e+00
   4.7324010e+00  -5.4785434e+00
   4.7370888e+00  -5.6335619e+00
   4.7417767e+00  -5.7907016e+00
   4.7464646e+00  -5.9498471e+00
   4.7511524e+00  -6.1108635e+00
   4.7558403e+00  -6.2735946e+00
   4.7605282e+00  -6.4378603e+00
   4.7652160e+00  -6.6034540e+00
   4.7699039e+00  -6.7701400e+00
   4.7745918e+00  -6.9376508e+00
   4.7792796e+00  -7.1056840e+00
   4.7839675e+00  -7.2738998e+00
   4.7886554e+00  -7.4419178e+00
   4.7933432e+00  -7.6093144e+00
   4.7980311e+00  -7.7756207e+00
   4.8027190e+00  -7.9403206e+00
   4.8074068e+00  -8.1028489e+00
   4.8120947e+00  -8.2625917e+00
   4.8167826e+00  -8.4188864e+00
   4.8214704e+00  -8.5710240e+00
   4.8261583e+00  -8.7182523e+00
   4.8308462e+00  -8.8597818e+00
   4.8355340e+00  -8.9947926e+00
   4.8402219e+00  -9.1224440e+00
   4.8449098e+00  -9.2418868e+00
   4.8495976e+00  -9.3522768e+00
   4.8542855e+00  -9.4527909e+00
   4.8589734e+00  -9.5426446e+00
   4.8636612e+00  -9.6211104e+00
   4.8683491e+00  -9.6875363e+00
   4.8730370e+00  -9.7413638e+00
   4.8777248e+00  -9.7821443e+00
   4.8824127e+00  -9.8095524e+00
   4.8871006e+00  -9.8233967e+00
   4.8917884e+00  -9.8236258e+00
   4.8964763e+00  -9.8103298e+00
   4.9011642e+00  -9.7837377e+00
   4.9058520e+00  -9.7442096e+00
   4.9105399e+00  -9.6922260e+00
   4.9152278e+00  -9.6283727e+00
   4.9199156e+00  -9.5533241e+00
   4.9246035e+00  -9.4678254e+00
   4.9292914e+00  -9.3726734e+00
   4.9339792e+00  -9.2686988e+00
   4.9386671e+00  -9.1567487e+00
   4.9433549e+00  -9.0376715e+00
   4.9480428e+00  -8.9123031e+00
   4.9527307e+00  -8.7814562e+00
   4.9574185e+00  -8.6459108e+00
   4.9621064e+00  -8.5064077e+00
   4.9667943e+00  -8.3636437e+00
   4.9714821e+00  -8.2182683e+00
   4.9761700e+00  -8.0708821e+00
   4.9808579e+00  -7.9220368e+00
   4.9855457e+00  -7.7722356e+00
   4.9902336e+00  -7.6219349e+00
   4.9949215e+00  -7.4715462e+00
   4.9996093e+00  -7.3214387e+00
   5.0042972e+00  -7.1719417e+00
   5.0089851e+00  -7.0233479e+00
   5.0136729e+00  -6.8759158e+00
   5.0183608e+00  -6.7298731e+00
   5.0230487e+00  -6.5854188e+00
   5.0277365e+00  -6.4427263e+00
   5.0324244e+00  -6.3019460e+00
   5.0371123e+00  -6.1632072e+00
   5.0418001e+00  -6.0266205e+00
   5.0464880e+00  -5.8922799e+00
   5.0511759e+00  -5.7602643e+00
   5.0558637e+00  -5.6306396e+00
   5.0605516e+00  -5.5034598e+00
   5.0652395e+00  -5.3787685e+00
   5.0699273e+00  -5.2566005e+00
   5.0746152e+00  -5.1369821e+00
   5.0793031e+00  -5.0199329e+00
   5.0839909e+00  -4.9054661e+00
   5.0886788e+00  -4.7935897e+00
   5.0933667e+00  -4.6843070e+00
   5.0980545e+00  -4.5776173e+00
   5.1027424e+00  -4.4735162e+00
   5.1074303e+00  -4.3719966e+00
   5.1121181e+00  -4.2730486e+00
   5.1168060e+00  -4.1766605e+00
   5.1214939e+00  -4.0828183e+00
   5.1261817e+00  -3.9915069e+00
   5.1308696e+00  -3.9027099e+00
   5.1355575e+00  -3.8164096e+00
   5.1402453e+00  -3.7325878e+00
   5.1449332e+00  -3.6512257e+00
   5.1496211e+00  -3.5723039e+00
   5.1543089e+00  -3.4958028e+00
   5.1589968e+00  -3.4217025e+00
   5.1636847e+00  -3.3499832e+00
   5.1683725e+00  -3.2806250e+00
   5.1730604e+00  -3.2136082e+00
   5.1777483e+00  -3.1489133e+00
   5.1824361e+00  -3.0865208e+00
   5.1871240e+00  -3.0264119e+00
   5.1918119e+00  -2.9685678e+00
   5.1964997e+00  -2.9129702e+00
   5.2011876e+00  -2.8596015e+00
   5.2058755e+00  -2.8084440e+00
   5.2105633e+00  -2.7594810e+00
   5.2152512e+00  -2.7126961e+00
   5.2199391e+00  -2.6680734e+00
   5.2246269e+00  -2.6255975e+00
   5.2293148e+00  -2.5852536e+00
   5.2340027e+00  -2.5470277e+00
   5.2386905e+00  -2.5109059e+00
   5.2433784e+00  -2.4768752e+00
   5.2480663e+00  -2.4449232e+00
   5.2527541e+00  -2.4150380e+00
   5.2574420e+00  -2.3872082e+00
   5.2621299e+00  -2.3614232e+00
   5.2668177e+00  -2.3376727e+00
   5.2715056e+00  -2.3159474e+00
   5.2761935e+00  -2.2962383e+00
   5.2808813e+00  -2.2785370e+00
   5.2855692e+00  -2.2628358e+00
   5.2902571e+00  -2.2491276e+00
   5.2949449e+00  -2.2374059e+00
   5.2996328e+00  -2.2276646e+00
   5.3043207e+00  -2.2198985e+00
   5.3090085e+00  -2.2141027e+00
   5.3136964e+00  -2.2102732e+00
   5.3183842e+00  -2.2084062e+00
   5.3230721e+00  -2.2084989e+00
   5.3277600e+00  -2.2105487e+00
   5.3324478e+00  -2.2145540e+00
   5.3371357e+00  -2.2205134e+00
   5.3418236e+00  -2.2284262e+00
   5.3465114e+00  -2.2382925e+00
   5.3511993e+00  -2.2501127e+00
   5.3558872e+00  -2.2638879e+00
   5.3605750e+00  -2.2796198e+00
   5.3652629e+00  -2.2973107e+00
   5.3699508e+00  -2.3169634e+00
   5.3746386e+00  -2.3385815e+00
   5.3793265e+00  -2.3621688e+00
   5.3840144e+00  -2.3877300e+00
   5.3887022e+00  -2.4152703e+00
   5.3933901e+00  -2.4447956e+00
   5.3980780e+00  -2.4763121e+00
   5.4027658e+00  -2.5098269e+00
   5.4074537e+00  -2.5453475e+00
   5.4121416e+00  -2.5828820e+00
   5.4168294e+00  -2.6224392e+00
   5.4215173e+00  -2.6640285e+00
   5.4262052e+00  -2.7076596e+00
   5.4308930e+00  -2.7533432e+00
   5.4355809e+00  -2.8010903e+00
   5.4402688e+00  -2.8509126e+00
   5.4449566e+00  -2.9028223e+00
   5.4496445e+00  -2.9568323e+00
   5.4543324e+00  -3.0129559e+00
   5.4590202e+00  -3.0712070e+00
   5.4637081e+00  -3.1316002e+00
   5.4683960e+00  -3.1941505e+00
   5.4730838e+00  -3.2588734e+00
   5.4777717e+00  -3.3257851e+00
   5.4824596e+00  -3.3949019e+00
   5.4871474e+00  -3.4662410e+00
   5.4918353e+00  -3.5398198e+00
   5.4965232e+00  -3.6156562e+00
   5.5012110e+00  -3.6937683e+00
   5.5058989e+00  -3.7741747e+00
   5.5105868e+00  -3.8568943e+00
   5.5152746e+00  -3.9419460e+00
   5.5199625e+00  -4.0293491e+00
   5.5246504e+00  -4.1191229e+00
   5.5293382e+00  -4.2112865e+00
   5.5340261e+00  -4.3058593e+00
   5.5387140e+00  -4.4028600e+00
   5.5434018e+00  -4.5023074e+00
   5.5480897e+00  -4.6042196e+00
   5.5527776e+00  -4.7086141e+00
   5.5574654e+00  -4.8155074e+00
   5.5621533e+00  -4.9249152e+00
   5.5668412e+00  -5.0368518e+00
   5.5715290e+00  -5.1513299e+00
   5.5762169e+00  -5.2683604e+00
   5.5809048e+00  -5.3879521e+00
   5.5855926e+00  -5.5101109e+00
   5.5902805e+00  -5.6348400e+00
   5.5949684e+00  -5.7621388e+00
   5.5996562e+00  -5.8920027e+00
   5.6043441e+00  -6.0244225e+00
   5.6090320e+00  -6.1593835e+00
   5.6137198e+00  -6.2968647e+00
   5.6184077e+00  -6.4368380e+00
   5.6230956e+00  -6.5792676e+00
   5.6277834e+00  -6.7241081e+00
   5.6324713e+00  -6.8713041e+00
   5.6371592e+00  -7.0207880e+00
   5.6418470e+00  -7.1724796e+00
   5.6465349e+00  -7.3262835e+00
   5.6512228e+00  -7.4820876e+00
   5.6559106e+00  -7.6397615e+00
   5.6605985e+00  -7.7991540e+00
   5.6652864e+00  -7.9600908e+00
   5.6699742e+00  -8.1223724e+00
   5.6746621e+00  -8.2857711e+00
   5.6793499e+00  -8.4500287e+00
   5.6840378e+00  -8.6148537e+00
   5.6887257e+00  -8.7799182e+00
   5.6934135e+00  -8.9448554e+00
   5.6981014e+00  -9.1092574e+00
   5.7027893e+00  -9.2726720e+00
   5.7074771e+00  -9.4346016e+00
   5.7121650e+00  -9.5945016e+00
   5.7168529e+00  -9.7517797e+00
   5.7215407e+00  -9.9057964e+00
   5.7262286e+00  -1.0055867e+01
   5.7309165e+00  -1.0201263e+01
   5.7356043e+00  -1.0341220e+01
   5.7402922e+00  -1.0474942e+01
   5.7449801e+00  -1.0601610e+01
   5.7496679e+00  -1.0720397e+01
   5.7543558e+00  -1.0830473e+01
   5.7590437e+00  -1.0931029e+01
   5.7637315e+00  -1.1021286e+01
   5.7684194e+00  -1.1100520e+01
   5.7731073e+00  -1.1168071e+01
   5.7777951e+00  -1.1223368e+01
   5.7824830e+00  -1.1265943e+01
   5.7871709e+00  -1.1295442e+01
   5.7918587e+00  -1.1311641e+01
   5.7965466e+00  -1.1314448e+01
   5.8012345e+00  -1.1303910e+01
   5.8059223e+00  -1.1280210e+01
   5.8106102e+00  -1.1243659e+01
   5.8152981e+00  -1.1194691e+01
   5.8199859e+00  -1.1133846e+01
   5.8246738e+00  -1.1061755e+01
   5.8293617e+00  -1.0979125e+01
   5.8340495e+00  -1.0886718e+01
   5.8387374e+00  -1.0785336e+01
   5.8434253e+00  -1.0675803e+01
   5.8481131e+00  -1.0558949e+01
   5.8528010e+00  -1.0435598e+01
   5.8574889e+00  -1.0306553e+01
   5.8621767e+00  -1.0172591e+01
   5.8668646e+00  -1.0034451e+01
   5.8715525e+00  -9.8928335e+00
   5.8762403e+00  -9.7483924e+00
   5.8809282e+00  -9.6017356e+00
   5.8856161e+00  -9.4534230e+00
   5.8903039e+00  -9.3039676e+00
   5.8949918e+00  -9.1538358e+00
   5.8996797e+00  -9.0034499e+00
   5.9043675e+00  -8.8531896e+00
   5.9090554e+00  -8.7033951e+00
   5.9137433e+00  -8.5543695e+00
   5.9184311e+00  -8.4063815e+00
   5.9231190e+00  -8.2596684e+00
   5.9278069e+00  -8.1144384e+00
   5.9324947e+00  -7.9708739e+00
   5.9371826e+00  -7.8291332e+00
   5.9418705e+00  -7.6893534e+00
   5.9465583e+00  -7.5516521e+00
   5.9512462e+00  -7.4161300e+00
   5.9559341e+00  -7.2828722e+00
   5.9606219e+00  -7.1519500e+00
   5.9653098e+00  -7.0234228e+00
   5.9699977e+00  -6.8973389e+00
   5.9746855e+00  -6.7737373e+00
   5.9793734e+00  -6.6526485e+00
   5.9840613e+00  -6.5340957e+00
   5.9887491e+00  -6.4180953e+00
   5.9934370e+00  -6.3046586e+00
   5.9981249e+00  -6.1937914e+00
   6.0028127e+00  -6.0854956e+00
   6.0075006e+00  -5.9797693e+00
   6.0121885e+00  -5.8766072e+00
   6.0168763e+00  -5.7760016e+00
   6.0215642e+00  -5.6779422e+00
   6.0262521e+00  -5.5824168e+00
   6.0309399e+00  -5.4894117e+00
   6.0356278e+00  -5.3989117e+00
   6.0403156e+00  -5.3109004e+00
   6.0450035e+00  -5.2253606e+00
   6.0496914e+00  -5.1422745e+00
   6.0543792e+00  -5.0616234e+00
   6.0590671e+00  -4.9833887e+00
   6.0637550e+00  -4.9075511e+00
   6.0684428e+00  -4.8340915e+00
   6.0731307e+00  -4.7629906e+00
   6.0778186e+00  -4.6942291e+00
   6.0825064e+00  -4.6277880e+00
   6.0871943e+00  -4.5636483e+00
   6.0918822e+00  -4.5017915e+00
   6.0965700e+00  -4.4421992e+00
   6.1012579e+00  -4.3848533e+00
   6.1059458e+00  -4.3297365e+00
   6.1106336e+00  -4.2768314e+00
   6.1153215e+00  -4.2261214e+00
   6.1200094e+00  -4.1775903e+00
   6.1246972e+00  -4.1312224e+00
   6.1293851e+00  -4.0870024e+00
   6.1340730e+00  -4.0449157e+00
   6.1387608e+00  -4.0049481e+00
   6.1434487e+00  -3.9670861e+00
   6.1481366e+00  -3.9313166e+00
   6.1528244e+00  -3.8976273e+00
   6.1575123e+00  -3.8660062e+00
   6.1622002e+00  -3.8364421e+00
   6.1668880e+00  -3.8089242e+00
   6.1715759e+00  -3.7834424e+00
   6.1762638e+00  -3.7599872e+00
   6.1809516e+00  -3.7385496e+00
   6.1856395e+00  -3.7191213e+00
   6.1903274e+00  -3.7016945e+00
   6.1950152e+00  -3.6862619e+00
   6.1997031e+00  -3.6728171e+00
   6.2043910e+00  -3.6613539e+00
   6.2090788e+00  -3.6518669e+00
   6.2137667e+00  -3.6443513e+00
   6.2184546e+00  -3.6388028e+00
   6.2231424e+00  -3.6352177e+00
   6.2278303e+00  -3.6335930e+00
   6.2325182e+00  -3.6339260e+00
   6.2372060e+00  -3.6362149e+00
   6.2418939e+00  -3.6404583e+00
   6.2465818e+00  -3.6466554e+00
   6.2512696e+00  -3.6548061e+00
   6.2559575e+00  -3.6649105e+00
   6.2606454e+00  -3.6769699e+00
   6.2653332e+00  -3.6909856e+00
   6.2700211e+00  -3.7069597e+00
   6.2747090e+00  -3.7248951e+00
   6.2793968e+00  -3.7447948e+00
   6.2840847e+00  -3.7666629e+00
   6.2887726e+00  -3.7905037e+00
   6.2934604e+00  -3.8163222e+00
   6.2981483e+00  -3.8441240e+00
   6.3028362e+00  -3.8739154e+00
   6.3075240e+00  -3.9057030e+00
   6.3122119e+00  -3.9394942e+00
   6.3168998e+00  -3.9752970e+00
   6.3215876e+00  -4.0131198e+00
   6.3262755e+00  -4.0529717e+00
   6.3309634e+00  -4.0948625e+00
   6.3356512e+00  -4.1388022e+00
   6.3403391e+00  -4.1848019e+00
   6.3450270e+00  -4.2328728e+00
   6.3497148e+00  -4.2830269e+00
   6.3544027e+00  -4.3352768e+00
   6.3590906e+00  -4.3896356e+00
   6.3637784e+00  -4.4461169e+00
   6.3684663e+00  -4.5047348e+00
   6.3731542e+00  -4.5655041e+00
   6.3778420e+00  -4.6284400e+00
   6.3825299e+00  -4.6935582e+00
   6.3872178e+00  -4.7608749e+00
   6.3919056e+00  -4.8304067e+00
   6.3965935e+00  -4.9021708e+00
   6.4012814e+00  -4.9761845e+00
   6.4059692e+00  -5.0524658e+00
   6.4106571e+00  -5.1310326e+00
   6.4153449e+00  -5.2119035e+00
   6.4200328e+00  -5.2950971e+00
   6.4247207e+00  -5.3806321e+00
   6.4294085e+00  -5.4685274e+00
   6.4340964e+00  -5.5588017e+00
   6.4387843e+00  -5.6514738e+00
   6.4434721e+00  -5.7465621e+00
   6.4481600e+00  -5.8440849e+00
   6.4528479e+00  -5.9440598e+00
   6.4575357e+00  -6.0465037e+00
   6.4622236e+00  -6.1514329e+00
   6.4669115e+00  -6.2588624e+00
   6.4715993e+00  -6.3688062e+00
   6.4762872e+00  -6.4812766e+00
   6.4809751e+00  -6.5962840e+00
   6.4856629e+00  -6.7138367e+00
   6.4903508e+00  -6.8339406e+00
   6.4950387e+00  -6.9565982e+00
   6.4997265e+00  -7.0818089e+00
   6.5044144e+00  -7.2095679e+00
   6.5091023e+00  -7.3398658e+00
   6.5137901e+00  -7.4726879e+00
   6.5184780e+00  -7.6080134e+00
   6.5231659e+00  -7.7458146e+00
   6.5278537e+00  -7.8860558e+00
   6.5325416e+00  -8.0286924e+00
   6.5372295e+00  -8.1736697e+00
   6.5419173e+00  -8.3209216e+00
   6.5466052e+00  -8.4703688e+00
   6.5512931e+00  -8.6219178e+00
   6.5559809e+00  -8.7754588e+00
   6.5606688e+00  -8.9308640e+00
   6.5653567e+00  -9.0879851e+00
   6.5700445e+00  -9.2466516e+00
   6.5747324e+00  -9.4066685e+00
   6.5794203e+00  -9.5678131e+00
   6.5841081e+00  -9.7298331e+00
   6.5887960e+00  -9.8924438e+00
   6.5934839e+00  -1.0055325e+01
   6.5981717e+00  -1.0218119e+01
   6.6028596e+00  -1.0380427e+01
   6.6075475e+00  -1.0541808e+01
   6.6122353e+00  -1.0701778e+01
   6.6169232e+00  -1.0859803e+01
   6.6216111e+00  -1.1015308e+01
   6.6262989e+00  -1.1167666e+01
   6.6309868e+00  -1.1316209e+01
   6.6356747e+00  -1.1460226e+01
   6.6403625e+00  -1.1598969e+01
   6.6450504e+00  -1.1731658e+01
   6.6497383e+00  -1.1857491e+01
   6.6544261e+00  -1.1975652e+01
   6.6591140e+00  -1.2085326e+01
   6.6638019e+00  -1.2185714e+01
   6.6684897e+00  -1.2276043e+01
   6.6731776e+00  -1.2355591e+01
   6.6778655e+00  -1.2423697e+01
   6.6825533e+00  -1.2479784e+01
   6.6872412e+00  -1.2523373e+01
   6.6919291e+00  -1.2554093e+01
   6.6966169e+00  -1.2571701e+01
   6.7013048e+00  -1.2576080e+01
   6.7059927e+00  -1.2567250e+01
   6.7106805e+00  -1.2545363e+01
   6.7153684e+00  -1.2510701e+01
   6.7200563e+00  -1.2463664e+01
   6.7247441e+00  -1.2404763e+01
   6.7294320e+00  -1.2334599e+01
   6.7341199e+00  -1.2253852e+01
   6.7388077e+00  -1.2163261e+01
   6.7434956e+00  -1.2063606e+01
   6.7481835e+00  -1.1955694e+01
   6.7528713e+00  -1.1840342e+01
   6.7575592e+00  -1.1718362e+01
   6.7622471e+00  -1.1590551e+01
   6.7669349e+00  -1.1457681e+01
   6.7716228e+00  -1.1320489e+01
   6.7763106e+00  -1.1179676e+01
   6.7809985e+00  -1.1035898e+01
   6.7856864e+00  -1.0889766e+01
   6.7903742e+00  -1.0741845e+01
   6.7950621e+00  -1.0592654e+01
   6.7997500e+00  -1.0442666e+01
   6.8044378e+00  -1.0292308e+01
   6.8091257e+00  -1.0141968e+01
   6.8138136e+00  -9.9919919e+00
   6.8185014e+00  -9.8426907e+00
   6.8231893e+00  -9.6943392e+00
   6.8278772e+00  -9.5471810e+00
   6.8325650e+00  -9.4014308e+00
   6.8372529e+00  -9.2572764e+00
   6.8419408e+00  -9.1148818e+00
   6.8466286e+00  -8.9743891e+00
   6.8513165e+00  -8.8359210e+00
   6.8560044e+00  -8.6995825e+00
   6.8606922e+00  -8.5654628e+00
   6.8653801e+00  -8.4336373e+00
   6.8700680e+00  -8.3041688e+00
   6.8747558e+00  -8.1771090e+00
   6.8794437e+00  -8.0524998e+00
   6.8841316e+00  -7.9303745e+00
   6.8888194e+00  -7.8107589e+00
   6.8935073e+00  -7.6936718e+00
   6.8981952e+00  -7.5791264e+00
   6.9028830e+00  -7.4671307e+00
   6.9075709e+00  -7.3576883e+00
   6.9122588e+00  -7.2507988e+00
   6.9169466e+00  -7.1464586e+00
   6.9216345e+00  -7.0446611e+00
   6.9263224e+00  -6.9453975e+00
   6.9310102e+00  -6.8486566e+00
   6.9356981e+00  -6.7544256e+00
   6.9403860e+00  -6.6626903e+00
   6.9450738e+00  -6.5734353e+00
   6.9497617e+00  -6.4866440e+00
   6.9544496e+00  -6.4022992e+00
   6.9591374e+00  -6.3203831e+00
   6.9638253e+00  -6.2408774e+00
   6.9685132e+00  -6.1637635e+00
   6.9732010e+00  -6.0890226e+00
   6.9778889e+00  -6.0166360e+00
   6.9825768e+00  -5.9465846e+00
   6.9872646e+00  -5.8788499e+00
   6.9919525e+00  -5.8134131e+00
   6.9966404e+00  -5.7502559e+00
   7.0013282e+00  -5.6893602e+00
   7.0060161e+00  -5.6307083e+00
   7.0107040e+00  -5.5742827e+00
   7.0153918e+00  -5.5200665e+00
   7.0200797e+00  -5.4680431e+00
   7.0247676e+00  -5.4181965e+00
   7.0294554e+00  -5.3705109e+00
   7.0341433e+00  -5.3249713e+00
   7.0388312e+00  -5.2815630e+00
   7.0435190e+00  -5.2402721e+00
   7.0482069e+00  -5.2010849e+00
   7.0528948e+00  -5.1639885e+00
   7.0575826e+00  -5.1289704e+00
   7.0622705e+00  -5.0960188e+00
   7.0669584e+00  -5.0651224e+00
   7.0716462e+00  -5.0362705e+00
   7.0763341e+00  -5.0094528e+00
   7.0810220e+00  -4.9846599e+00
   7.0857098e+00  -4.9618828e+00
   7.0903977e+00  -4.9411130e+00
   7.0950856e+00  -4.9223427e+00
   7.0997734e+00  -4.9055646e+00
   7.1044613e+00  -4.8907721e+00
   7.1091492e+00  -4.8779591e+00
   7.1138370e+00  -4.8671200e+00
   7.1185249e+00  -4.8582499e+00
   7.1232128e+00  -4.8513444e+00
   7.1279006e+00  -4.8463998e+00
   7.1325885e+00  -4.8434129e+00
   7.1372763e+00  -4.8423810e+00
   7.1419642e+00  -4.8433020e+00
   7.1466521e+00  -4.8461744e+00
   7.1513399e+00  -4.8509974e+00
   7.1560278e+00  -4.8577706e+00
   7.1607157e+00  -4.8664943e+00
   7.1654035e+00  -4.8771692e+00
   7.1700914e+00  -4.8897967e+00
   7.1747793e+00  -4.9043788e+00
   7.1794671e+00  -4.9209180e+00
   7.1841550e+00  -4.9394174e+00
   7.1888429e+00  -4.9598806e+00
   7.1935307e+00  -4.9823120e+00
   7.1982186e+00  -5.0067164e+00
   7.2029065e+00  -5.0330990e+00
   7.2075943e+00  -5.0614661e+00
   7.2122822e+00  -5.0918240e+00
   7.2169701e+00  -5.1241799e+00
   7.2216579e+00  -5.1585415e+00
   7.2263458e+00  -5.1949171e+00
   7.2310337e+00  -5.2333155e+00
   7.2357215e+00  -5.2737463e+00
   7.2404094e+00  -5.3162193e+00
   7.2450973e+00  -5.3607451e+00
   7.2497851e+00  -5.4073350e+00
   7.2544730e+00  -5.4560005e+00
   7.2591609e+00  -5.5067540e+00
   7.2638487e+00  -5.5596083e+00
   7.2685366e+00  -5.6145766e+00
   7.2732245e+00  -5.6716729e+00
   7.2779123e+00  -5.7309117e+00
   7.2826002e+00  -5.7923077e+00
   7.2872881e+00  -5.8558764e+00
   7.2919759e+00  -5.9216336e+00
   7.2966638e+00  -5.9895958e+00
   7.3013517e+00  -6.0597796e+00
   7.3060395e+00  -6.1322021e+00
   7.3107274e+00  -6.2068809e+00
   7.3154153e+00  -6.2838337e+00
   7.3201031e+00  -6.3630786e+00
   7.3247910e+00  -6.4446339e+00
   7.3294789e+00  -6.5285179e+00
   7.3341667e+00  -6.6147493e+00
   7.3388546e+00  -6.7033464e+00
   7.3435425e+00  -6.7943276e+00
   7.3482303e+00  -6.8877112e+00
   7.3529182e+00  -6.9835149e+00
   7.3576061e+00  -7.0817562e+00
   7.3622939e+00  -7.1824518e+00
   7.3669818e+00  -7.2856176e+00
   7.3716697e+00  -7.3912686e+00
   7.3763575e+00  -7.4994185e+00
   7.3810454e+00  -7.6100795e+00
   7.3857333e+00  -7.7232620e+00
   7.3904211e+00  -7.8389743e+00
   7.3951090e+00  -7.9572223e+00
   7.3997969e+00  -8.0780089e+00
   7.4044847e+00  -8.2013337e+00
   7.4091726e+00  -8.3271924e+00
   7.4138605e+00  -8.4555761e+00
   7.4185483e+00  -8.5864710e+00
   7.4232362e+00  -8.7198572e+00
   7.4279241e+00  -8.8557081e+00
   7.4326119e+00  -8.9939895e+00
   7.4372998e+00  -9.1346587e+00
   7.4419877e+00  -9.2776629e+00
   7.4466755e+00  -9.4229385e+00
   7.4513634e+00  -9.5704093e+00
   7.4560513e+00  -9.7199851e+00
   7.4607391e+00  -9.8715600e+00
   7.4654270e+00  -1.0025011e+01
   7.4701149e+00  -1.0180195e+01
   7.4748027e+00  -1.0336947e+01
   7.4794906e+00  -1.0495080e+01
   7.4841785e+00  -1.0654378e+01
   7.4888663e+00  -1.0814598e+01
   7.4935542e+00  -1.0975465e+01
   7.4982421e+00  -1.1136670e+01
   7.5029299e+00  -1.1297867e+01
   7.5076178e+00  -1.1458671e+01
   7.5123056e+00  -1.1618655e+01
   7.5169935e+00  -1.1777350e+01
   7.5216814e+00  -1.1934241e+01
   7.5263692e+00  -1.2088767e+01
   7.5310571e+00  -1.2240322e+01
   7.5357450e+00  -1.2388256e+01
   7.5404328e+00  -1.2531877e+01
   7.5451207e+00  -1.2670453e+01
   7.5498086e+00  -1.2803222e+01
   7.5544964e+00  -1.2929397e+01
   7.5591843e+00  -1.3048176e+01
   7.5638722e+00  -1.3158753e+01
   7.5685600e+00  -1.3260333e+01
   7.5732479e+00  -1.3352147e+01
   7.5779358e+00  -1.3433465e+01
   7.5826236e+00  -1.3503620e+01
   7.5873115e+00  -1.3562017e+01
   7.5919994e+00  -1.3608154e+01
   7.5966872e+00  -1.3641636e+01
   7.6013751e+00  -1.3662185e+01
   7.6060630e+00  -1.3669648e+01
   7.6107508e+00  -1.3664007e+01
   7.6154387e+00  -1.3645371e+01
   7.6201266e+00  -1.3613982e+01
   7.6248144e+00  -1.3570199e+01
   7.6295023e+00  -1.3514493e+01
   7.6341902e+00  -1.3447432e+01
   7.6388780e+00  -1.3369663e+01
   7.6435659e+00  -1.3281897e+01
   7.6482538e+00  -1.3184894e+01
   7.6529416e+00  -1.3079443e+01
   7.6576295e+00  -1.2966347e+01
   7.6623174e+00  -1.2846412e+01
   7.6670052e+00  -1.2720429e+01
   7.6716931e+00  -1.2589169e+01
   7.6763810e+00  -1.2453375e+01
   7.6810688e+00  -1.2313751e+01
   7.6857567e+00  -1.2170959e+01
   7.6904446e+00  -1.2025621e+01
   7.6951324e+00  -1.1878311e+01
   7.6998203e+00  -1.1729557e+01
   7.7045082e+00  -1.1579843e+01
   7.7091960e+00  -1.1429609e+01
   7.7138839e+00  -1.1279252e+01
   7.7185718e+00  -1.1129130e+01
   7.7232596e+00  -1.0979563e+01
   7.7279475e+00  -1.0830836e+01
   7.7326354e+00  -1.0683203e+01
   7.7373232e+00  -1.0536886e+01
   7.7420111e+00  -1.0392081e+01
   7.7466990e+00  -1.0248960e+01
   7.7513868e+00  -1.0107673e+01
   7.7560747e+00  -9.9683475e+00
   7.7607626e+00  -9.8310957e+00
   7.7654504e+00  -9.6960121e+00
   7.7701383e+00  -9.5631769e+00
   7.7748262e+00  -9.4326574e+00
   7.7795140e+00  -9.3045095e+00
   7.7842019e+00  -9.1787790e+00
   7.7888898e+00  -9.0555024e+00
   7.7935776e+00  -8.9347087e+00
   7.7982655e+00  -8.8164195e+00
   7.8029534e+00  -8.7006505e+00
   7.8076412e+00  -8.5874120e+00
   7.8123291e+00  -8.4767095e+00
   7.8170170e+00  -8.3685446e+00
   7.8217048e+00  -8.2629153e+00
   7.8263927e+00  -8.1598166e+00
   7.8310806e+00  -8.0592408e+00
   7.8357684e+00  -7.9611780e+00
   7.8404563e+00  -7.8656166e+00
   7.8451442e+00  -7.7725432e+00
   7.8498320e+00  -7.6819431e+00
   7.8545199e+00  -7.5938008e+00
   7.8592078e+00  -7.5080995e+00
   7.8638956e+00  -7.4248221e+00
   7.8685835e+00  -7.3439508e+00
   7.8732713e+00  -7.2654675e+00
   7.8779592e+00  -7.1893537e+00
   7.8826471e+00  -7.1155910e+00
   7.8873349e+00  -7.0441608e+00
   7.8920228e+00  -6.9750445e+00
   7.8967107e+00  -6.9082240e+00
   7.9013985e+00  -6.8436808e+00
   7.9060864e+00  -6.7813971e+00
   7.9107743e+00  -6.7213552e+00
   7.9154621e+00  -6.6635379e+00
   7.9201500e+00  -6.6079282e+00
   7.9248379e+00  -6.5545096e+00
   7.9295257e+00  -6.5032660e+00
   7.9342136e+00  -6.4541817e+00
   7.9389015e+00  -6.4072418e+00
   7.9435893e+00  -6.3624314e+00
   7.9482772e+00  -6.3197366e+00
   7.9529651e+00  -6.2791436e+00
   7.9576529e+00  -6.2406395e+00
   7.9623408e+00  -6.2042118e+00
   7.9670287e+00  -6.1698484e+00
   7.9717165e+00  -6.1375381e+00
   7.9764044e+00  -6.1072699e+00
   7.9810923e+00  -6.0790335e+00
   7.9857801e+00  -6.0528194e+00
   7.9904680e+00  -6.0286183e+00
   7.9951559e+00  -6.0064217e+00
   7.9998437e+00  -5.9862216e+00
   8.0045316e+00  -5.9680105e+00
   8.0092195e+00  -5.9517818e+00
   8.0139073e+00  -5.9375289e+00
   8.0185952e+00  -5.9252464e+00
   8.0232831e+00  -5.9149290e+00
   8.0279709e+00  -5.9065722e+00
   8.0326588e+00  -5.9001720e+00
   8.0373467e+00  -5.8957251e+00
   8.0420345e+00  -5.8932284e+00
   8.0467224e+00  -5.8926799e+00
   8.0514103e+00  -5.8940777e+00
   8.0560981e+00  -5.8974208e+00
   8.0607860e+00  -5.9027085e+00
   8.0654739e+00  -5.9099409e+00
   8.0701617e+00  -5.9191185e+00
   8.0748496e+00  -5.9302425e+00
   8.0795375e+00  -5.9433145e+00
   8.0842253e+00  -5.9583368e+00
   8.0889132e+00  -5.9753123e+00
   8.0936011e+00  -5.9942444e+00
   8.0982889e+00  -6.0151370e+00
   8.1029768e+00  -6.0379946e+00
   8.1076647e+00  -6.0628225e+00
   8.1123525e+00  -6.0896262e+00
   8.1170404e+00  -6.1184120e+00
   8.1217283e+00  -6.1491867e+00
   8.1264161e+00  -6.1819578e+00
   8.1311040e+00  -6.2167332e+00
   8.1357919e+00  -6.2535214e+00
   8.1404797e+00  -6.2923314e+00
   8.1451676e+00  -6.3331731e+00
   8.1498555e+00  -6.3760566e+00
   8.1545433e+00  -6.4209926e+00
   8.1592312e+00  -6.4679926e+00
   8.1639191e+00  -6.5170683e+00
   8.1686069e+00  -6.5682324e+00
   8.1732948e+00  -6.6214977e+00
   8.1779827e+00  -6.6768777e+00
   8.1826705e+00  -6.7343865e+00
   8.1873584e+00  -6.7940387e+00
   8.1920463e+00  -6.8558491e+00
   8.1967341e+00  -6.9198333e+00
   8.2014220e+00  -6.9860073e+00
   8.2061099e+00  -7.0543874e+00
   8.2107977e+00  -7.1249904e+00
   8.2154856e+00  -7.1978333e+00
   8.2201735e+00  -7.2729336e+00
   8.2248613e+00  -7.3503091e+00
   8.2295492e+00  -7.4299777e+00
   8.2342370e+00  -7.5119574e+00
   8.2389249e+00  -7.5962665e+00
   8.2436128e+00  -7.6829232e+00
   8.2483006e+00  -7.7719456e+00
   8.2529885e+00  -7.8633518e+00
   8.2576764e+00  -7.9571593e+00
   8.2623642e+00  -8.0533856e+00
   8.2670521e+00  -8.1520472e+00
   8.2717400e+00  -8.2531602e+00
   8.2764278e+00  -8.3567397e+00
   8.2811157e+00  -8.4627995e+00
   8.2858036e+00  -8.5713522e+00
   8.2904914e+00  -8.6824087e+00
   8.2951793e+00  -8.7959778e+00
   8.2998672e+00  -8.9120663e+00
   8.3045550e+00  -9.0306781e+00
   8.3092429e+00  -9.1518137e+00
   8.3139308e+00  -9.2754705e+00
   8.3186186e+00  -9.4016414e+00
   8.3233065e+00  -9.5303143e+00
   8.3279944e+00  -9.6614720e+00
   8.3326822e+00  -9.7950907e+00
   8.3373701e+00  -9.9311396e+00
   8.3420580e+00  -1.0069580e+01
   8.3467458e+00  -1.0210363e+01
   8.3514337e+00  -1.0353430e+01
   8.3561216e+00  -1.0498711e+01
   8.3608094e+00  -1.0646123e+01
   8.3654973e+00  -1.0795567e+01
   8.3701852e+00  -1.0946929e+01
   8.3748730e+00  -1.1100075e+01
   8.3795609e+00  -1.1254852e+01
   8.3842488e+00  -1.1411085e+01
   8.3889366e+00  -1.1568571e+01
   8.3936245e+00  -1.1727082e+01
   8.3983124e+00  -1.1886362e+01
   8.4030002e+00  -1.2046118e+01
   8.4076881e+00  -1.2206025e+01
   8.4123760e+00  -1.2365719e+01
   8.4170638e+00  -1.2524799e+01
   8.4217517e+00  -1.2682818e+01
   8.4264396e+00  -1.2839289e+01
   8.4311274e+00  -1.2993677e+01
   8.4358153e+00  -1.3145404e+01
   8.4405032e+00  -1.3293849e+01
   8.4451910e+00  -1.3438344e+01
   8.4498789e+00  -1.3578186e+01
   8.4545668e+00  -1.3712634e+01
   8.4592546e+00  -1.3840923e+01
   8.4639425e+00  -1.3962264e+01
   8.4686304e+00  -1.4075861e+01
   8.4733182e+00  -1.4180923e+01
   8.4780061e+00  -1.4276674e+01
   8.4826940e+00  -1.4362373e+01
   8.4873818e+00  -1.4437325e+01
   8.4920697e+00  -1.4500905e+01
   8.4967576e+00  -1.4552569e+01
   8.5014454e+00  -1.4591870e+01
   8.5061333e+00  -1.4618472e+01
   8.5108212e+00  -1.4632159e+01
   8.5155090e+00  -1.4632843e+01
   8.5201969e+00  -1.4620564e+01
   8.5248848e+00  -1.4595494e+01
   8.5295726e+00  -1.4557925e+01
   8.5342605e+00  -1.4508265e+01
   8.5389484e+00  -1.4447025e+01
   8.5436362e+00  -1.4374802e+01
   8.5483241e+00  -1.4292267e+01
   8.5530120e+00  -1.4200147e+01
   8.5576998e+00  -1.4099206e+01
   8.5623877e+00  -1.3990232e+01
   8.5670756e+00  -1.3874021e+01
   8.5717634e+00  -1.3751364e+01
   8.5764513e+00  -1.3623038e+01
   8.5811392e+00  -1.3489793e+01
   8.5858270e+00  -1.3352346e+01
   8.5905149e+00  -1.3211379e+01
   8.5952028e+00  -1.3067528e+01
   8.5998906e+00  -1.2921389e+01
   8.6045785e+00  -1.2773512e+01
   8.6092663e+00  -1.2624402e+01
   8.6139542e+00  -1.2474518e+01
   8.6186421e+00  -1.2324280e+01
   8.6233299e+00  -1.2174064e+01
   8.6280178e+00  -1.2024209e+01
   8.6327057e+00  -1.1875019e+01
   8.6373935e+00  -1.1726764e+01
   8.6420814e+00  -1.1579682e+01
   8.6467693e+00  -1.1433983e+01
   8.6514571e+00  -1.1289853e+01
   8.6561450e+00  -1.1147453e+01
   8.6608329e+00  -1.1006923e+01
   8.6655207e+00  -1.0868385e+01
   8.6702086e+00  -1.0731941e+01
   8.6748965e+00  -1.0597682e+01
   8.6795843e+00  -1.0465681e+01
   8.6842722e+00  -1.0336002e+01
   8.6889601e+00  -1.0208696e+01
   8.6936479e+00  -1.0083806e+01
   8.6983358e+00  -9.9613642e+00
   8.7030237e+00  -9.8413980e+00
   8.7077115e+00  -9.7239265e+00
   8.7123994e+00  -9.6089635e+00
   8.7170873e+00  -9.4965178e+00
   8.7217751e+00  -9.3865935e+00
   8.7264630e+00  -9.2791913e+00
   8.7311509e+00  -9.1743081e+00
   8.7358387e+00  -9.0719382e+00
   8.7405266e+00  -8.9720736e+00
   8.7452145e+00  -8.8747038e+00
   8.7499023e+00  -8.7798169e+00
   8.7545902e+00  -8.6873994e+00
   8.7592781e+00  -8.5974365e+00
   8.7639659e+00  -8.5099125e+00
   8.7686538e+00  -8.4248109e+00
   8.7733417e+00  -8.3421145e+00
   8.7780295e+00  -8.2618057e+00
   8.7827174e+00  -8.1838665e+00
   8.7874053e+00  -8.1082788e+00
   8.7920931e+00  -8.0350243e+00
   8.7967810e+00  -7.9640847e+00
   8.8014689e+00  -7.8954417e+00
   8.8061567e+00  -7.8290774e+00
   8.8108446e+00  -7.7649738e+00
   8.8155325e+00  -7.7031132e+00
   8.8202203e+00  -7.6434785e+00
   8.8249082e+00  -7.5860525e+00
   8.8295961e+00  -7.5308188e+00
   8.8342839e+00  -7.4777611e+00
   8.8389718e+00  -7.4268637e+00
   8.8436597e+00  -7.3781112e+00
   8.8483475e+00  -7.3314890e+00
   8.8530354e+00  -7.2869826e+00
   8.8577233e+00  -7.2445784e+00
   8.8624111e+00  -7.2042630e+00
   8.8670990e+00  -7.1660236e+00
   8.8717869e+00  -7.1298481e+00
   8.8764747e+00  -7.0957249e+00
   8.8811626e+00  -7.0636428e+00
   8.8858505e+00  -7.0335913e+00
   8.8905383e+00  -7.0055603e+00
   8.8952262e+00  -6.9795406e+00
   8.8999141e+00  -6.9555231e+00
   8.9046019e+00  -6.9334997e+00
   8.9092898e+00  -6.9134626e+00
   8.9139777e+00  -6.8954045e+00
   8.9186655e+00  -6.8793191e+00
   8.9233534e+00  -6.8652001e+00
   8.9280413e+00  -6.8530421e+00
   8.9327291e+00  -6.8428403e+00
   8.9374170e+00  -6.8345902e+00
   8.9421049e+00  -6.8282882e+00
   8.9467927e+00  -6.8239311e+00
   8.9514806e+00  -6.8215160e+00
   8.9561685e+00  -6.8210411e+00
   8.9608563e+00  -6.8225048e+00
   8.9655442e+00  -6.8259061e+00
   8.9702320e+00  -6.8312446e+00
   8.9749199e+00  -6.8385204e+00
   8.9796078e+00  -6.8477344e+00
   8.9842956e+00  -6.8588878e+00
   8.9889835e+00  -6.8719825e+00
   8.9936714e+00  -6.8870208e+00
   8.9983592e+00  -6.9040058e+00
   9.0030471e+00  -6.9229409e+00
   9.0077350e+00  -6.9438303e+00
   9.0124228e+00  -6.9666786e+00
   9.0171107e+00  -6.9914911e+00
   9.0217986e+00  -7.0182736e+00
   9.0264864e+00  -7.0470323e+00
   9.0311743e+00  -7.0777743e+00
   9.0358622e+00  -7.1105070e+00
   9.0405500e+00  -7.1452384e+00
   9.0452379e+00  -7.1819772e+00
   9.0499258e+00  -7.2207324e+00
   9.0546136e+00  -7.2615139e+00
   9.0593015e+00  -7.3043319e+00
   9.0639894e+00  -7.3491973e+00
   9.0686772e+00  -7.3961214e+00
   9.0733651e+00  -7.4451161e+00
   9.0780530e+00  -7.4961939e+00
   9.0827408e+00  -7.5493678e+00
   9.0874287e+00  -7.6046513e+00
   9.0921166e+00  -7.6620584e+00
   9.0968044e+00  -7.7216036e+00
   9.1014923e+00  -7.7833019e+00
   9.1061802e+00  -7.8471687e+00
   9.1108680e+00  -7.9132200e+00
   9.1155559e+00  -7.9814719e+00
   9.1202438e+00  -8.0519411e+00
   9.1249316e+00  -8.1246446e+00
   9.1296195e+00  -8.1995998e+00
   9.1343074e+00  -8.2768242e+00
   9.1389952e+00  -8.3563355e+00
   9.1436831e+00  -8.4381517e+00
   9.1483710e+00  -8.5222906e+00
   9.1530588e+00  -8.6087704e+00
   9.1577467e+00  -8.6976087e+00
   9.1624346e+00  -8.7888234e+00
   9.1671224e+00  -8.8824316e+00
   9.1718103e+00  -8.9784503e+00
   9.1764982e+00  -9.0768958e+00
   9.1811860e+00  -9.1777835e+00
   9.1858739e+00  -9.2811279e+00
   9.1905618e+00  -9.3869423e+00
   9.1952496e+00  -9.4952386e+00
   9.1999375e+00  -9.6060270e+00
   9.2046254e+00  -9.7193156e+00
   9.2093132e+00  -9.8351100e+00
   9.2140011e+00  -9.9534133e+00
   9.2186890e+00  -1.0074225e+01
   9.2233768e+00  -1.0197541e+01
   9.2280647e+00  -1.0323353e+01
   9.2327526e+00  -1.0451648e+01
   9.2374404e+00  -1.0582407e+01
   9.2421283e+00  -1.0715604e+01
   9.2468162e+00  -1.0851207e+01
   9.2515040e+00  -1.0989175e+01
   9.2561919e+00  -1.1129457e+01
   9.2608798e+00  -1.1271992e+01
   9.2655676e+00  -1.1416708e+01
   9.2702555e+00  -1.1563518e+01
   9.2749434e+00  -1.1712321e+01
   9.2796312e+00  -1.1862999e+01
   9.2843191e+00  -1.2015415e+01
   9.2890070e+00  -1.2169414e+01
   9.2936948e+00  -1.2324814e+01
   9.2983827e+00  -1.2481410e+01
   9.3030706e+00  -1.2638970e+01
   9.3077584e+00  -1.2797232e+01
   9.3124463e+00  -1.2955901e+01
   9.3171342e+00  -1.3114645e+01
   9.3218220e+00  -1.3273098e+01
   9.3265099e+00  -1.3430852e+01
   9.3311977e+00  -1.3587457e+01
   9.3358856e+00  -1.3742422e+01
   9.3405735e+00  -1.3895210e+01
   9.3452613e+00  -1.4045240e+01
   9.3499492e+00  -1.4191887e+01
   9.3546371e+00  -1.4334485e+01
   9.3593249e+00  -1.4472332e+01
   9.3640128e+00  -1.4604689e+01
   9.3687007e+00  -1.4730794e+01
   9.3733885e+00  -1.4849865e+01


==> fig/data/optimal_10cl.dat <==
  -3.0000000e+01   3.8521635e-01
  -2.9000000e+01   3.7152778e-01
  -2.8000000e+01   3.5156250e-01
  -2.7000000e+01   3.3064516e-01
  -2.6000000e+01   3.1273674e-01
  -2.5000000e+01   2.9352679e-01
  -2.4000000e+01   2.7174831e-01
  -2.3000000e+01   2.5019055e-01
  -2.2000000e+01   2.2430556e-01
  -2.1000000e+01   1.9365986e-01
  -2.0000000e+01   1.7041843e-01
  -1.9000000e+01   1.4520089e-01
  -1.8000000e+01   1.1773256e-01
  -1.7000000e+01   9.6529447e-02
  -1.6000000e+01   7.3759191e-02
  -1.5000000e+01   5.4390285e-02
  -1.4000000e+01   4.0517460e-02
  -1.3000000e+01   2.6708333e-02
  -1.2000000e+01   1.7281789e-02
  -1.1000000e+01   1.0333441e-02
  -1.0000000e+01   5.8628076e-03
  -9.0000000e+00   3.0409640e-03
  -8.0000000e+00   1.4368719e-03
  -7.0000000e+00   6.5235725e-04
  -6.0000000e+00   2.6906338e-04
  -5.0000000e+00   1.1000000e-04
  -4.0000000e+00   4.5312500e-05
  -3.0000000e+00   2.0625000e-05
  -2.0000000e+00   1.1406250e-05
  -1.0000000e+00   6.0937500e-06
   0.0000000e+00   4.3750000e-06


==> fig/data/optimal_12cl.dat <==
  -3.0000000e+01   3.8368056e-01
  -2.9000000e+01   3.7220982e-01
  -2.8000000e+01   3.5881696e-01
  -2.7000000e+01   3.4166667e-01
  -2.6000000e+01   3.1982422e-01
  -2.5000000e+01   2.9917279e-01
  -2.4000000e+01   2.7994792e-01
  -2.3000000e+01   2.5644531e-01
  -2.2000000e+01   2.3473837e-01
  -2.1000000e+01   2.1289062e-01
  -2.0000000e+01   1.8590856e-01
  -1.9000000e+01   1.5552885e-01
  -1.8000000e+01   1.2355324e-01
  -1.7000000e+01   9.8805147e-02
  -1.6000000e+01   7.6872615e-02
  -1.5000000e+01   5.8616594e-02
  -1.4000000e+01   4.1047643e-02
  -1.3000000e+01   2.7765755e-02
  -1.2000000e+01   1.7509834e-02
  -1.1000000e+01   1.0304141e-02
  -1.0000000e+01   5.5104109e-03
  -9.0000000e+00   2.8725065e-03
  -8.0000000e+00   1.3169907e-03
  -7.0000000e+00   5.5405041e-04
  -6.0000000e+00   1.9640625e-04
  -5.0000000e+00   6.5000000e-05
  -4.0000000e+00   2.2343750e-05
  -3.0000000e+00   7.9687500e-06
  -2.0000000e+00   0
  -1.0000000e+00   0
   0.0000000e+00   0


==> fig/data/optimal_6cl.dat <==
  -3.0000000e+01   3.7165179e-01
  -2.9000000e+01   3.5398707e-01
  -2.8000000e+01   3.3776042e-01
  -2.7000000e+01   3.2585685e-01
  -2.6000000e+01   3.0421402e-01
  -2.5000000e+01   2.8667535e-01
  -2.4000000e+01   2.7076480e-01
  -2.3000000e+01   2.5078125e-01
  -2.2000000e+01   2.2326389e-01
  -2.1000000e+01   1.9591346e-01
  -2.0000000e+01   1.7213983e-01
  -1.9000000e+01   1.4820772e-01
  -1.8000000e+01   1.2776899e-01
  -1.7000000e+01   1.0148359e-01
  -1.6000000e+01   7.8801673e-02
  -1.5000000e+01   5.9973802e-02
  -1.4000000e+01   4.5979071e-02
  -1.3000000e+01   3.3248547e-02
  -1.2000000e+01   2.3492261e-02
  -1.1000000e+01   1.6916105e-02
  -1.0000000e+01   1.1304317e-02
  -9.0000000e+00   7.1489115e-03
  -8.0000000e+00   5.0509819e-03
  -7.0000000e+00   3.5453540e-03
  -6.0000000e+00   2.5517516e-03
  -5.0000000e+00   1.7692325e-03
  -4.0000000e+00   1.2786269e-03
  -3.0000000e+00   9.4541028e-04
  -2.0000000e+00   7.6779142e-04
  -1.0000000e+00   6.0992074e-04
   0.0000000e+00   4.9078575e-04


==> fig/data/optimal_chEstimate16_12cl.dat <==
  -4.0000000e+01   4.9255952e-01
  -3.9000000e+01   4.8735119e-01
  -3.8000000e+01   4.8623512e-01
  -3.7000000e+01   4.8363095e-01
  -3.6000000e+01   4.7842262e-01
  -3.5000000e+01   4.7656250e-01
  -3.4000000e+01   4.7088068e-01
  -3.3000000e+01   4.6519886e-01
  -3.2000000e+01   4.6058239e-01
  -3.1000000e+01   4.5596591e-01
  -3.0000000e+01   4.5006793e-01
  -2.9000000e+01   4.4259511e-01
  -2.8000000e+01   4.3131510e-01
  -2.7000000e+01   4.1894531e-01
  -2.6000000e+01   4.0750000e-01
  -2.5000000e+01   3.9122596e-01
  -2.4000000e+01   3.7644676e-01
  -2.3000000e+01   3.6188616e-01
  -2.2000000e+01   3.4913793e-01
  -2.1000000e+01   3.3593750e-01
  -2.0000000e+01   3.1640625e-01
  -1.9000000e+01   2.9107143e-01
  -1.8000000e+01   2.7343750e-01
  -1.7000000e+01   2.4460565e-01
  -1.6000000e+01   2.2163723e-01
  -1.5000000e+01   1.9776348e-01
  -1.4000000e+01   1.7335668e-01
  -1.3000000e+01   1.4504076e-01
  -1.2000000e+01   1.1951265e-01
  -1.1000000e+01   9.3676986e-02
  -1.0000000e+01   7.5364192e-02
  -9.0000000e+00   5.4602582e-02
  -8.0000000e+00   4.1720695e-02
  -7.0000000e+00   2.9878162e-02
  -6.0000000e+00   2.1517762e-02
  -5.0000000e+00   1.5686226e-02
  -4.0000000e+00   1.1287655e-02
  -3.0000000e+00   7.2572970e-03
  -2.0000000e+00   4.6679597e-03
  -1.0000000e+00   2.9719955e-03
   0.0000000e+00   1.9234696e-03


==> fig/data/rate_FoptDec_12cl_N16.dat <==
  -4.0000000e+01   5.0359777e-02
  -3.9000000e+01   6.3302004e-02
  -3.8000000e+01   7.9539347e-02
  -3.7000000e+01   9.9893137e-02
  -3.6000000e+01   1.2660164e-01
  -3.5000000e+01   1.5878468e-01
  -3.4000000e+01   2.0013418e-01
  -3.3000000e+01   2.5049798e-01
  -3.2000000e+01   3.1258218e-01
  -3.1000000e+01   3.9005188e-01
  -3.0000000e+01   4.8806702e-01
  -2.9000000e+01   6.0125350e-01
  -2.8000000e+01   7.3690180e-01
  -2.7000000e+01   9.1400634e-01
  -2.6000000e+01   1.1288839e+00
  -2.5000000e+01   1.3881221e+00
  -2.4000000e+01   1.7051129e+00
  -2.3000000e+01   2.0515809e+00
  -2.2000000e+01   2.4830682e+00
  -2.1000000e+01   2.9862949e+00
  -2.0000000e+01   3.5120109e+00
  -1.9000000e+01   4.2066588e+00
  -1.8000000e+01   4.9789791e+00
  -1.7000000e+01   5.7610763e+00
  -1.6000000e+01   6.7064098e+00
  -1.5000000e+01   7.6369127e+00
  -1.4000000e+01   8.5460224e+00
  -1.3000000e+01   9.5663627e+00
  -1.2000000e+01   1.0635469e+01
  -1.1000000e+01   1.1774724e+01
  -1.0000000e+01   1.2926239e+01
  -9.0000000e+00   1.4123571e+01
  -8.0000000e+00   1.5365361e+01
  -7.0000000e+00   1.6584498e+01
  -6.0000000e+00   1.7838314e+01
  -5.0000000e+00   1.9107088e+01
  -4.0000000e+00   2.0386131e+01
  -3.0000000e+00   2.1675007e+01
  -2.0000000e+00   2.2971834e+01
  -1.0000000e+00   2.4275066e+01
   0.0000000e+00   2.5583447e+01


==> fig/data/rate_FoptDec_12cl_N6.dat <==
  -4.0000000e+01   4.2141741e-02
  -3.9000000e+01   5.2970779e-02
  -3.8000000e+01   6.6556306e-02
  -3.7000000e+01   8.3585130e-02
  -3.6000000e+01   1.0551127e-01
  -3.5000000e+01   1.3233313e-01
  -3.4000000e+01   1.6582082e-01
  -3.3000000e+01   2.0870472e-01
  -3.2000000e+01   2.6088149e-01
  -3.1000000e+01   3.2558592e-01
  -3.0000000e+01   4.0549939e-01
  -2.9000000e+01   5.0677960e-01
  -2.8000000e+01   6.2252796e-01
  -2.7000000e+01   7.6217850e-01
  -2.6000000e+01   9.4600524e-01
  -2.5000000e+01   1.1508996e+00
  -2.4000000e+01   1.4105246e+00
  -2.3000000e+01   1.7250409e+00
  -2.2000000e+01   2.0665641e+00
  -2.1000000e+01   2.4749591e+00
  -2.0000000e+01   2.9843617e+00
  -1.9000000e+01   3.4678962e+00
  -1.8000000e+01   4.1165116e+00
  -1.7000000e+01   4.8946438e+00
  -1.6000000e+01   5.6773407e+00
  -1.5000000e+01   6.4920054e+00
  -1.4000000e+01   7.4942186e+00
  -1.3000000e+01   8.4290693e+00
  -1.2000000e+01   9.3860989e+00
  -1.1000000e+01   1.0397855e+01
  -1.0000000e+01   1.1507425e+01
  -9.0000000e+00   1.2643866e+01
  -8.0000000e+00   1.3811453e+01
  -7.0000000e+00   1.4988890e+01
  -6.0000000e+00   1.6230478e+01
  -5.0000000e+00   1.7492890e+01
  -4.0000000e+00   1.8736396e+01
  -3.0000000e+00   1.9992039e+01
  -2.0000000e+00   2.1263862e+01
  -1.0000000e+00   2.2552339e+01
   0.0000000e+00   2.3844361e+01


==> fig/data/rate_FoptDec_12cl_N8.dat <==
  -4.0000000e+01   4.4446523e-02
  -3.9000000e+01   5.5871902e-02
  -3.8000000e+01   7.0207866e-02
  -3.7000000e+01   8.9086055e-02
  -3.6000000e+01   1.1182843e-01
  -3.5000000e+01   1.4027557e-01
  -3.4000000e+01   1.7697711e-01
  -3.3000000e+01   2.2156447e-01
  -3.2000000e+01   2.7701511e-01
  -3.1000000e+01   3.4472741e-01
  -3.0000000e+01   4.3189856e-01
  -2.9000000e+01   5.3683875e-01
  -2.8000000e+01   6.6031135e-01
  -2.7000000e+01   8.0843742e-01
  -2.6000000e+01   9.9807780e-01
  -2.5000000e+01   1.2349527e+00
  -2.4000000e+01   1.5088992e+00
  -2.3000000e+01   1.8402687e+00
  -2.2000000e+01   2.2031979e+00
  -2.1000000e+01   2.6606338e+00
  -2.0000000e+01   3.1849654e+00
  -1.9000000e+01   3.7268568e+00
  -1.8000000e+01   4.4209029e+00
  -1.7000000e+01   5.2322344e+00
  -1.6000000e+01   6.0559564e+00
  -1.5000000e+01   6.9854517e+00
  -1.4000000e+01   7.9321614e+00
  -1.3000000e+01   8.8448052e+00
  -1.2000000e+01   9.8687346e+00
  -1.1000000e+01   1.0959015e+01
  -1.0000000e+01   1.2071105e+01
  -9.0000000e+00   1.3255304e+01
  -8.0000000e+00   1.4450473e+01
  -7.0000000e+00   1.5703073e+01
  -6.0000000e+00   1.6926204e+01
  -5.0000000e+00   1.8165683e+01
  -4.0000000e+00   1.9432679e+01
  -3.0000000e+00   2.0712275e+01
  -2.0000000e+00   2.2000629e+01
  -1.0000000e+00   2.3296988e+01
   0.0000000e+00   2.4599812e+01


==> fig/data/rate_OMP_12cl.dat <==
  -4.0000000e+01   4.4446523e-02
  -3.9000000e+01   5.5871902e-02
  -3.8000000e+01   7.0207866e-02
  -3.7000000e+01   8.9086055e-02
  -3.6000000e+01   1.1182843e-01
  -3.5000000e+01   1.4027557e-01
  -3.4000000e+01   1.7697711e-01
  -3.3000000e+01   2.2156447e-01
  -3.2000000e+01   2.7701511e-01
  -3.1000000e+01   3.4472741e-01
  -3.0000000e+01   4.3189856e-01
  -2.9000000e+01   5.3683875e-01
  -2.8000000e+01   6.6031135e-01
  -2.7000000e+01   8.0843742e-01
  -2.6000000e+01   9.9807780e-01
  -2.5000000e+01   1.2349527e+00
  -2.4000000e+01   1.5088992e+00
  -2.3000000e+01   1.8402687e+00
  -2.2000000e+01   2.2031979e+00
  -2.1000000e+01   2.6606338e+00
  -2.0000000e+01   3.1849654e+00
  -1.9000000e+01   3.7268568e+00
  -1.8000000e+01   4.4209029e+00
  -1.7000000e+01   5.2322344e+00
  -1.6000000e+01   6.0559564e+00
  -1.5000000e+01   6.9854517e+00
  -1.4000000e+01   7.9321614e+00
  -1.3000000e+01   8.8448052e+00
  -1.2000000e+01   9.8687346e+00
  -1.1000000e+01   1.0959015e+01
  -1.0000000e+01   1.2071105e+01
  -9.0000000e+00   1.3255304e+01
  -8.0000000e+00   1.4450473e+01
  -7.0000000e+00   1.5703073e+01
  -6.0000000e+00   1.6926204e+01
  -5.0000000e+00   1.8165683e+01
  -4.0000000e+00   1.9432679e+01
  -3.0000000e+00   2.0712275e+01
  -2.0000000e+00   2.2000629e+01
  -1.0000000e+00   2.3296988e+01
   0.0000000e+00   2.4599812e+01


==> fig/data/rate_optimal_12cl.dat <==
  -4.0000000e+01   5.3106444e-02
  -3.9000000e+01   6.6750482e-02
  -3.8000000e+01   8.3865990e-02
  -3.7000000e+01   1.0531694e-01
  -3.6000000e+01   1.3335044e-01
  -3.5000000e+01   1.6722494e-01
  -3.4000000e+01   2.1047047e-01
  -3.3000000e+01   2.6337934e-01
  -3.2000000e+01   3.2967525e-01
  -3.1000000e+01   4.1123882e-01
  -3.0000000e+01   5.0886037e-01
  -2.9000000e+01   6.2490931e-01
  -2.8000000e+01   7.7379284e-01
  -2.7000000e+01   9.6011533e-01
  -2.6000000e+01   1.1939963e+00
  -2.5000000e+01   1.4629395e+00
  -2.4000000e+01   1.7868777e+00
  -2.3000000e+01   2.1541299e+00
  -2.2000000e+01   2.6100627e+00
  -2.1000000e+01   3.1097174e+00
  -2.0000000e+01   3.6681176e+00
  -1.9000000e+01   4.3842166e+00
  -1.8000000e+01   5.1910671e+00
  -1.7000000e+01   5.9907165e+00
  -1.6000000e+01   6.9522987e+00
  -1.5000000e+01   7.8708386e+00
  -1.4000000e+01   8.8165478e+00
  -1.3000000e+01   9.8327589e+00
  -1.2000000e+01   1.0925297e+01
  -1.1000000e+01   1.2083055e+01
  -1.0000000e+01   1.3231178e+01
  -9.0000000e+00   1.4443516e+01
  -8.0000000e+00   1.5671277e+01
  -7.0000000e+00   1.6907589e+01
  -6.0000000e+00   1.8163502e+01
  -5.0000000e+00   1.9434274e+01
  -4.0000000e+00   2.0716450e+01
  -3.0000000e+00   2.2007868e+01
  -2.0000000e+00   2.3306749e+01
  -1.0000000e+00   2.4611636e+01
   0.0000000e+00   2.5921346e+01


==> fig/data/rate_optimal_chEstimate16_12cl.dat <==
  -4.0000000e+01   2.1969950e-02
  -3.9000000e+01   2.7631449e-02
  -3.8000000e+01   3.4743193e-02
  -3.7000000e+01   4.3671703e-02
  -3.6000000e+01   5.4740862e-02
  -3.5000000e+01   6.8750571e-02
  -3.4000000e+01   8.6294380e-02
  -3.3000000e+01   1.0823522e-01
  -3.2000000e+01   1.3563127e-01
  -3.1000000e+01   1.7204400e-01
  -3.0000000e+01   2.1506605e-01
  -2.9000000e+01   2.6840436e-01
  -2.8000000e+01   3.4567750e-01
  -2.7000000e+01   4.2909760e-01
  -2.6000000e+01   5.3167177e-01
  -2.5000000e+01   6.6629385e-01
  -2.4000000e+01   8.2158650e-01
  -2.3000000e+01   9.9948862e-01
  -2.2000000e+01   1.2230901e+00
  -2.1000000e+01   1.5062819e+00
  -2.0000000e+01   1.8357756e+00
  -1.9000000e+01   2.2360166e+00
  -1.8000000e+01   2.6178509e+00
  -1.7000000e+01   3.1396114e+00
  -1.6000000e+01   3.7016803e+00
  -1.5000000e+01   4.2947963e+00
  -1.4000000e+01   4.9789122e+00
  -1.3000000e+01   5.8346542e+00
  -1.2000000e+01   6.7072878e+00
  -1.1000000e+01   7.6634423e+00
  -1.0000000e+01   8.6670402e+00
  -9.0000000e+00   9.6338791e+00
  -8.0000000e+00   1.0581382e+01
  -7.0000000e+00   1.1674835e+01
  -6.0000000e+00   1.2843499e+01
  -5.0000000e+00   1.3969689e+01
  -4.0000000e+00   1.5176230e+01
  -3.0000000e+00   1.6328775e+01
  -2.0000000e+00   1.7590983e+01
  -1.0000000e+00   1.8871758e+01
   0.0000000e+00   2.0129123e+01


==> fig/data/rate_optimal_chEstimate6_12cl.dat <==
  -4.0000000e+01   4.7159091e-01
  -3.9000000e+01   4.6803977e-01
  -3.8000000e+01   4.6803977e-01
  -3.7000000e+01   4.6342330e-01
  -3.6000000e+01   4.6448864e-01
  -3.5000000e+01   4.6164773e-01
  -3.4000000e+01   4.5809659e-01
  -3.3000000e+01   4.5525568e-01
  -3.2000000e+01   4.5040761e-01
  -3.1000000e+01   4.4836957e-01
  -3.0000000e+01   4.4327446e-01
  -2.9000000e+01   4.3783967e-01
  -2.8000000e+01   4.3261719e-01
  -2.7000000e+01   4.2675781e-01
  -2.6000000e+01   4.1927083e-01
  -2.5000000e+01   4.0937500e-01
  -2.4000000e+01   3.9483173e-01
  -2.3000000e+01   3.8049769e-01
  -2.2000000e+01   3.6858259e-01
  -2.1000000e+01   3.5742188e-01
  -2.0000000e+01   3.3932292e-01
  -1.9000000e+01   3.1811523e-01
  -1.8000000e+01   3.0397727e-01
  -1.7000000e+01   2.8732639e-01
  -1.6000000e+01   2.6706414e-01
  -1.5000000e+01   2.4428354e-01
  -1.4000000e+01   2.2326389e-01
  -1.3000000e+01   1.9822304e-01
  -1.2000000e+01   1.7612390e-01
  -1.1000000e+01   1.5972222e-01
  -1.0000000e+01   1.3859161e-01
  -9.0000000e+00   1.1425781e-01
  -8.0000000e+00   9.1264205e-02
  -7.0000000e+00   7.5268190e-02
  -6.0000000e+00   6.0476280e-02
  -5.0000000e+00   4.7388498e-02
  -4.0000000e+00   4.1216564e-02
  -3.0000000e+00   3.1569379e-02
  -2.0000000e+00   2.4385619e-02
  -1.0000000e+00   1.8425437e-02
   0.0000000e+00   1.3976293e-02


==> fig/data/rate_optimal_chEstimate8_12cl.dat <==
  -4.0000000e+01   4.7691761e-01
  -3.9000000e+01   4.7478693e-01
  -3.8000000e+01   4.7194602e-01
  -3.7000000e+01   4.7194602e-01
  -3.6000000e+01   4.7230114e-01
  -3.5000000e+01   4.6803977e-01
  -3.4000000e+01   4.6448864e-01
  -3.3000000e+01   4.5738636e-01
  -3.2000000e+01   4.5312500e-01
  -3.1000000e+01   4.4701087e-01
  -3.0000000e+01   4.4191576e-01
  -2.9000000e+01   4.3229167e-01
  -2.8000000e+01   4.2643229e-01
  -2.7000000e+01   4.1718750e-01
  -2.6000000e+01   4.0875000e-01
  -2.5000000e+01   3.9122596e-01
  -2.4000000e+01   3.7644676e-01
  -2.3000000e+01   3.6579241e-01
  -2.2000000e+01   3.5048491e-01
  -2.1000000e+01   3.3776042e-01
  -2.0000000e+01   3.1738281e-01
  -1.9000000e+01   2.9664522e-01
  -1.8000000e+01   2.7929688e-01
  -1.7000000e+01   2.6061699e-01
  -1.6000000e+01   2.3921131e-01
  -1.5000000e+01   2.1525931e-01
  -1.4000000e+01   1.9669118e-01
  -1.3000000e+01   1.7293432e-01
  -1.2000000e+01   1.5516827e-01
  -1.1000000e+01   1.2870593e-01
  -1.0000000e+01   1.0671543e-01
  -9.0000000e+00   8.8267544e-02
  -8.0000000e+00   7.1522887e-02
  -7.0000000e+00   5.3601270e-02
  -6.0000000e+00   4.2377889e-02
  -5.0000000e+00   3.1670293e-02
  -4.0000000e+00   2.3273983e-02
  -3.0000000e+00   1.6851002e-02
  -2.0000000e+00   1.2189784e-02
  -1.0000000e+00   9.1228920e-03
   0.0000000e+00   6.4952762e-03


==> fig/data/rate_vs_res_FoptDec_12cl_N16.dat <==
   4.0000000e+00   1.2188800e+01
   5.0000000e+00   1.5268700e+01
   6.0000000e+00   1.8045500e+01
   7.0000000e+00   1.9033400e+01
   8.0000000e+00   1.9107100e+01


==> fig/data/rate_vs_res_FoptDec_12cl_N6.dat <==
   3.0000000e+00   8.5585000e+00
   4.0000000e+00   1.1864600e+01
   5.0000000e+00   1.4271200e+01
   6.0000000e+00   1.6182400e+01
   7.0000000e+00   1.7204600e+01
   8.0000000e+00   1.7492900e+01


==> fig/data/rate_vs_res_OMP_12cl.dat <==
   3.0000000e+00   8.6933000e+00
   4.0000000e+00   1.2097000e+01
   5.0000000e+00   1.4655200e+01
   6.0000000e+00   1.6937800e+01
   7.0000000e+00   1.7970600e+01
   8.0000000e+00   1.8165700e+01


==> fig/data/rate_vs_res_optimal_chEstimate16_12cl.dat <==
   2.0000000e+00   4.7514000e+00
   3.0000000e+00   6.6154000e+00
   4.0000000e+00   9.2916000e+00
   5.0000000e+00   1.0768900e+01
   6.0000000e+00   1.1997500e+01
   7.0000000e+00   1.3493500e+01
   8.0000000e+00   1.3967700e+01

